On the Pitfalls of Learning with Limited Data: A Facial Expression Recognition Case Study

Deep learning models need large amounts of data for training. In video recognition and classification, significant advances were achieved with the introduction of new large databases. However, the creation of large-databases for training is infeasible in several scenarios. Thus, existing or small collected databases are typically joined and amplified to train these models. Nevertheless, training neural networks on limited data is not straightforward and comes with a set of problems. In this paper, we explore the effects of stacking databases, model initialization, and data amplification techniques when training with limited data on deep learning models' performance. We focused on the problem of Facial Expression Recognition from videos. We performed an extensive study with four databases at a different complexity and nine deep-learning architectures for video classification. We found that (i) complex training sets translate better to more stable test sets when trained with transfer learning and synthetically generated data, but their performance yields a high variance; (ii) training with more detailed data translates to more stable performance on novel scenarios (albeit with lower performance); (iii) merging heterogeneous data is not a straightforward improvement, as the type of augmentation and initialization is crucial; (iv) classical data augmentation cannot fill the holes created by joining largely separated datasets; and (v) inductive biases help to bridge the gap when paired with synthetic data, but this data is not enough when working with standard initialization techniques.

==> imgs/auto_ablation/metadata.csv <==
idx, config, label
1,0000,RI
4,1000,FT
2,0010,RI~+~DA
5,1010,FT~+~DA
3,0001,RI~+~SA
6,1001,FT~+~SA


==> imgs/auto_ablation_merge_models/metadata.csv <==
idx, config, label
1,0000,RI
4,1000,FT
2,0010,RI~+~DA
5,1010,FT~+~DA
3,0001,RI~+~SA
6,1001,FT~+~SA


==> imgs/auto_ablation_merge_models_and_datasets/metadata.csv <==
idx, config, label
1,0000,RI
4,1000,FT
2,0010,RI~+~DA
5,1010,FT~+~DA
3,0001,RI~+~SA
6,1001,FT~+~SA


==> imgs/cross_kfold_ablation/metadata.csv <==
idx, config, label
1,0000,RI
4,1000,FT
2,0010,RI~+~DA
5,1010,FT~+~DA
3,0001,RI~+~SA
6,1001,FT~+~SA


==> stadistics/tables/csv/auto_ablation/greater-CK.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.9601920993,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.2326044092,0.9672001539,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.7499078715,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.8273844641,0.9455952850,0.1124579420,0.6424996727,0.3932285176,0.9660554226,0.9479703827,0.9012669633,0.0339445774,0.0215572234,0.6424996727,0.0720635174,0.5536307995,0.7499078715,0.0215572234,0.0215572234,0.0720635174,0.9784427766,0.9601920993,0.9309946312
VGG16-lstm,0010,0.9784427766,,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.5536307995,0.9784427766,0.9784427766,0.9455952850,0.0720635174,0.0544047150,0.6570847828,0.9309946312,0.9784427766,0.9784427766,0.3429152172,0.0398079007,0.3429152172,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9122228486,0.9660554226,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.6424996727,0.9309946312,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0215572234,,0.9660554226,0.7096439189,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.1425247037,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.0877771514,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.5000000000,0.2500921285,0.0720635174,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.5000000000,0.4463692005
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.0339445774,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0339445774
VGG16-lstm,1001,0.0339445774,0.0215572234,0.0215572234,0.2903560811,0.9784427766,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5730383504,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0877771514,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1366608391,0.0215572234,0.0398079007,0.0215572234,0.5000000000,0.1726155359,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.2326044092,0.1726155359
Inceptionv3-lstm,0000,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0690053688,0.1726155359,0.7499078715,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8273844641,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.0690053688,0.8875420580,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0010,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.9784427766,0.4463692005,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.0398079007,,0.9479703827,0.9784427766,0.9784427766,0.1366608391,0.3429152172,0.6424996727,0.9601920993,0.9601920993,0.9601920993,0.6570847828,0.1392585119,0.5536307995,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.8273844641,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.8633391609,0.3575003273,0.9608759068,0.9784427766,0.9784427766,0.9601920993
Inceptionv3-lstm,1000,0.7499078715,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0520296173,,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.0339445774,0.2500921285,0.0720635174,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.4463692005,0.9784427766,0.0215572234,0.0720635174,0.0215572234,0.9601920993,0.8273844641,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9122228486,0.8875420580,0.9660554226,0.1726155359,0.7499078715,0.6570847828,0.9601920993,0.9309946312,0.9309946312,0.0339445774,0.1366608391,0.9784427766,0.3429152172,0.5536307995,0.8875420580,0.0398079007,0.0215572234,0.1366608391,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1010,0.0398079007,0.0215572234,0.0215572234,0.2500921285,0.9660554226,0.4269616496,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.1124579420,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.1124579420,0.1366608391,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0681084349,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.1124579420,0.0987330367,0.0215572234,0.0339445774,0.0215572234,0.2964900490,0.1726155359,0.0339445774,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.2326044092,0.1124579420
Inceptionv3-lstm,1001,0.9279364826,0.0544047150,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.1124579420,0.0215572234,0.0215572234,0.6570847828,0.9601920993,,0.0215572234,0.0339445774,0.0215572234,0.3575003273,0.3429152172,0.9309946312,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.5000000000,0.9660554226,0.0215572234,0.2500921285,0.0215572234,0.9309946312,0.9660554226,0.8885995044,0.0720635174,0.0215572234,0.0215572234,0.8633391609,0.9784427766,0.9660554226,0.4463692005,0.8273844641,0.6424996727,0.9784427766,0.9784427766,0.9601920993,0.1366608391,0.1726155359,0.8875420580,0.6570847828,0.7673955908,0.9309946312,0.0720635174,0.0339445774,0.4463692005,0.9784427766,0.9601920993,0.9309946312
ResNet18-lstm,0000,0.9784427766,0.9279364826,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8633391609,0.9784427766,0.9784427766,0.9784427766,,0.8875420580,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9601920993,0.9789159015,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9672001539,0.9784427766,0.9803202456,0.9784427766,0.9784427766
ResNet18-lstm,0010,0.9784427766,0.9455952850,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.9660554226,0.1124579420,,0.8273844641,0.9601920993,0.9784427766,0.9784427766,0.5536307995,0.0398079007,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9479703827,0.9660554226,0.9793865833,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0001,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.8273844641,0.0215572234,0.3575003273,0.9660554226,0.9784427766,0.9784427766,0.0690053688,0.1726155359,,0.9309946312,0.9601920993,0.9784427766,0.2500921285,0.1124579420,0.2500921285,0.9601920993,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.7673955908,0.4463692005,0.9279364826,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,1000,0.8875420580,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0215572234,0.0398079007,0.7499078715,0.9784427766,0.6424996727,0.0215572234,0.0398079007,0.0690053688,,0.3575003273,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.3429152172,0.7499078715,0.9789159015,0.0215572234,0.2500921285,0.0215572234,0.9784427766,0.9279364826,0.9601920993,0.0690053688,0.0215572234,0.0215572234,0.9279364826,0.9309946312,0.9784427766,0.3429152172,0.8875420580,0.7096439189,0.9784427766,0.9660554226,0.9789159015,0.2500921285,0.3429152172,0.9279364826,0.5536307995,0.7096439189,0.9784427766,0.1124579420,0.0690053688,0.2491124267,0.9784427766,0.9789159015,0.9784427766
ResNet18-lstm,1010,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.1124579420,0.0215572234,0.0398079007,0.9279364826,0.9789159015,0.6570847828,0.0215572234,0.0215572234,0.0398079007,0.6424996727,,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.8875420580,0.7673955908,0.9784427766,0.0215572234,0.4461252435,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.0210840985,0.0215572234,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9309946312,0.9309946312,0.9784427766,0.9789159015,0.9784427766,0.1124579420,0.5000000000,0.9660554226,0.9279364826,0.9309946312,0.9784427766,0.0398079007,0.0215572234,0.4463692005,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,1001,0.1726155359,0.0215572234,0.0215572234,0.6570847828,0.9660554226,0.8633391609,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.8875420580,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.6570847828,0.0215572234,0.0210840985,0.0215572234,0.3429152172,0.2964900490,0.2326044092,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.2326044092,0.4463692005,0.0398079007,0.0690053688,0.0987330367,0.8273844641,0.6424996727,0.4463692005,0.0215572234,0.0398079007,0.1124579420,0.0210840985,0.1114004956,0.1425247037,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.7673955908
ResNet101-lstm,0000,0.9784427766,0.6570847828,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.4463692005,0.7499078715,0.9784427766,0.9784427766,0.9784427766,,0.0215572234,0.7499078715,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0010,0.9784427766,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8607414881,0.9784427766,0.9789159015,0.9784427766,0.7499078715,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0001,0.9784427766,0.6570847828,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.0690053688,0.5536307995,0.7499078715,0.9601920993,0.9660554226,0.9784427766,0.2500921285,0.1124579420,,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9309946312,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9789159015
ResNet101-lstm,1000,0.9309946312,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.1124579420,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.4463692005,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9601920993,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.1124579420,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1726155359,0.9601920993,0.5536307995,0.8875420580,0.9784427766,0.0398079007,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1010,0.7673955908,0.0398079007,0.0215572234,0.9309946312,0.9601920993,0.9279364826,0.1726155359,0.0215572234,0.0215572234,0.5536307995,0.8875420580,0.5000000000,0.0215572234,0.0215572234,0.1124579420,0.2500921285,0.2326044092,0.8875420580,0.0690053688,0.0215572234,0.0690053688,0.5536307995,,0.9279364826,0.0215572234,0.2500921285,0.0215572234,0.8875420580,0.9309946312,0.8273844641,0.1124579420,0.0215572234,0.0215572234,0.7918171610,0.9309946312,0.9012669633,0.3575003273,0.8273844641,0.5000000000,0.9601920993,0.9601920993,0.7508875733,0.2500921285,0.2500921285,0.7499078715,0.5000000000,0.7499078715,0.7499078715,0.0690053688,0.0398079007,0.3575003273,0.9601920993,0.8607414881,0.8273844641
ResNet101-lstm,1001,0.0327998461,0.0215572234,0.0215572234,0.8574752963,0.9784427766,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.1124579420,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0720635174,0.0215572234,0.0339445774,0.0215572234,0.6424996727,0.6424996727,0.0544047150,0.0215572234,0.0215572234,0.0544047150,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.6577650895,0.5000000000
C3D,0000,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0690053688,0.9279364826,0.9789159015,0.7499078715,0.0210840985,0.0215572234,0.0215572234,0.7499078715,0.5538747565,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.7499078715,0.9784427766,0.0215572234,,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.0339445774,0.0215572234,0.0210840985,0.9784427766,0.9789159015,0.9784427766,0.6424996727,0.9601920993,0.7499078715,0.9789159015,0.9789159015,0.9784427766,0.1715139137,0.5730383504,0.9784427766,0.9672001539,0.9601920993,0.9784427766,0.0339445774,0.0215572234,0.4461252435,0.9789159015,0.9784427766,0.9784427766
C3D,0001,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.1124579420,0.0215572234,0.0215572234,0.9455952850,0.9784427766,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.9455952850,0.0215572234,0.0215572234,0.0215572234,,0.3429152172,0.1425247037,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.4463692005,0.8273844641,0.0215572234,0.1715139137,0.0398079007,0.9601920993,0.8633391609,0.6570847828,0.0210840985,0.0215572234,0.1366608391,0.0215572234,0.0690053688,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9279364826,0.7499078715
C3D,1010,0.2500921285,0.0215572234,0.0215572234,0.9122228486,0.9784427766,0.9122228486,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.9318915651,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0210840985,0.7035099510,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.8875420580,0.0215572234,0.0210840985,0.0215572234,0.6570847828,,0.3575003273,0.0215572234,0.0215572234,0.0210840985,0.2326044092,0.6424996727,0.7499078715,0.0398079007,0.5000000000,0.0544047150,0.9784427766,0.9309946312,0.5536307995,0.0215572234,0.0215572234,0.2491124267,0.0339445774,0.1425247037,0.2326044092,0.0215572234,0.0215572234,0.0690053688,0.9122228486,0.7499078715,0.7499078715
C3D,1001,0.3575003273,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.9784427766,0.1114004956,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0210840985,0.0690053688,0.1726155359,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.8574752963,0.6424996727,,0.0215572234,0.0210840985,0.0215572234,0.4461252435,0.6424996727,0.8885995044,0.0398079007,0.3932285176,0.2326044092,0.9601920993,0.8875420580,0.8273844641,0.0210840985,0.0215572234,0.3575003273,0.0339445774,0.1726155359,0.3575003273,0.0215572234,0.0215572234,0.0398079007,0.9601920993,0.9601920993,0.8885995044
c3d-block-lstm,0000,0.9784427766,0.1366608391,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.9279364826,0.0210840985,0.0690053688,0.4463692005,0.9309946312,0.9789159015,0.9784427766,0.0398079007,0.0215572234,0.0690053688,0.9784427766,0.8875420580,0.9784427766,0.0215572234,0.9660554226,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9309946312,0.9789159015,0.9608759068,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9660554226,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.3429152172,0.0703863867,0.9309946312,0.9789159015,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.9789159015,0.9784427766,,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9803202456,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766
c3d-block-lstm,0001,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.7499078715,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.3575003273,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.0877771514,0.9789159015,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.8875420580,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.2081828390,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.7673955908,0.5538747565,0.0215572234,0.0210840985,0.0215572234,,0.8896643190,0.9279364826,0.0210840985,0.5000000000,0.1366608391,0.9784427766,0.9789159015,0.8213637205,0.0210840985,0.0215572234,0.5000000000,0.0215572234,0.1366608391,0.6570847828,0.0215572234,0.0215572234,0.0398079007,0.9660554226,0.9660554226,0.9279364826
c3d-block-lstm,1010,0.1726155359,0.0215572234,0.0215572234,0.8875420580,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0690053688,0.7499078715,0.0215572234,0.0210840985,0.0215572234,0.5536307995,0.3575003273,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.1103356810,,0.5000000000,0.0391240932,0.4463692005,0.0339445774,0.9660554226,0.9487647826,0.5536307995,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.1726155359,0.3575003273,0.0215572234,0.0215572234,0.0391240932,0.8633391609,0.6570847828,0.6570847828
c3d-block-lstm,1001,0.0544047150,0.0210840985,0.0215572234,0.8875420580,0.9784427766,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.9012669633,0.0339445774,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0987330367,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.2500921285,0.1114004956,0.0210840985,0.0215572234,0.0215572234,0.0720635174,0.5000000000,,0.0215572234,0.2307254939,0.0196797544,0.8273844641,0.7499078715,0.1346470684,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.1114004956,0.0690053688,0.0215572234,0.0210840985,0.0215572234,0.9789159015,0.8318556048,0.7508875733
I3D,0000,0.8875420580,0.0877771514,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0215572234,0.1726155359,0.8273844641,0.9784427766,0.5536307995,0.0398079007,0.0520296173,0.1726155359,0.6570847828,0.3575003273,0.9601920993,0.0398079007,0.0215572234,0.0398079007,0.8875420580,0.6424996727,0.9784427766,0.0215572234,0.3575003273,0.0215572234,0.9784427766,0.9601920993,0.9601920993,0.0690053688,0.0215572234,0.0215572234,0.9789159015,0.9608759068,0.9784427766,,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.3575003273,0.9784427766,0.8633391609,0.9784427766,0.9601920993,0.2500921285,0.0690053688,0.5536307995,0.9784427766,0.9784427766,0.9784427766
I3D,0010,0.3575003273,0.0339445774,0.0215572234,0.9309946312,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.2500921285,0.9660554226,0.1726155359,0.0210840985,0.0339445774,0.0398079007,0.1124579420,0.0690053688,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.1726155359,0.9660554226,0.0215572234,0.0398079007,0.0215572234,0.8284860863,0.5000000000,0.6067714824,0.0210840985,0.0215572234,0.0210840985,0.5000000000,0.5536307995,0.7692745061,0.0215572234,,0.1715139137,0.9279364826,0.8875420580,0.7035099510,0.0398079007,0.0398079007,0.6424996727,0.0398079007,0.1114004956,0.5536307995,0.0398079007,0.0391240932,0.0690053688,0.9455952850,0.9279364826,0.9660554226
I3D,0001,0.6067714824,0.0210840985,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.3575003273,0.0210840985,0.0206134167,0.0398079007,0.2903560811,0.0690053688,0.9012669633,0.0398079007,0.0215572234,0.0398079007,0.2500921285,0.5000000000,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.9601920993,0.9455952850,0.7673955908,0.0391240932,0.0215572234,0.0215572234,0.8633391609,0.9660554226,0.9803202456,0.2500921285,0.8284860863,,0.9784427766,0.9784427766,0.9455952850,0.1124579420,0.2500921285,0.6067714824,0.2500921285,0.7035099510,0.8574752963,0.0215572234,0.0210840985,0.2500921285,0.9789159015,0.9789159015,0.9601920993
I3D,1000,0.0339445774,0.0215572234,0.0215572234,0.5000000000,0.9784427766,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.7035099510,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.3575003273,0.0215572234,0.0210840985,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.1726155359,0.0215572234,0.0720635174,0.0215572234,,0.1366608391,0.1366608391,0.0210840985,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0339445774,0.6726395770,0.3575003273,0.2500921285
I3D,1010,0.0520296173,0.0215572234,0.0215572234,0.7499078715,0.9660554226,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0210840985,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.3575003273,0.0215572234,0.0210840985,0.0215572234,0.1366608391,0.0690053688,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0512352174,0.2500921285,0.0215572234,0.1124579420,0.0215572234,0.8633391609,,0.1726155359,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.0690053688,0.1366608391,0.0210840985,0.0215572234,0.0391240932,0.7673955908,0.4463692005,0.5000000000
I3D,1001,0.0987330367,0.0210840985,0.0215572234,0.9279364826,0.9784427766,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.9660554226,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2491124267,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.4463692005,0.1726155359,0.0215572234,0.0210840985,0.0215572234,0.1786362795,0.4463692005,0.8653529316,0.0215572234,0.2964900490,0.0544047150,0.8633391609,0.8273844641,,0.0215572234,0.0215572234,0.2326044092,0.0210840985,0.0720635174,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9309946312,0.8273844641
ResNet3D-18,0000,0.9660554226,0.0339445774,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.0215572234,0.0690053688,0.9660554226,0.9784427766,0.8633391609,0.0210840985,0.0215572234,0.0339445774,0.7499078715,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.7499078715,0.9784427766,0.0215572234,0.8284860863,0.0215572234,0.9789159015,0.9784427766,0.9789159015,0.0720635174,0.0210840985,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.8875420580,0.9789159015,0.9784427766,0.9784427766,,0.7499078715,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.1124579420,0.0339445774,0.7673955908,0.9789159015,0.9784427766,0.9784427766
ResNet3D-18,0010,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0215572234,0.0398079007,0.8633391609,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.5000000000,0.9601920993,0.0215572234,0.0210840985,0.0215572234,0.8273844641,0.7499078715,0.9784427766,0.0215572234,0.4269616496,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2500921285,,0.9601920993,0.8875420580,0.9309946312,0.9660554226,0.0398079007,0.0215572234,0.5536307995,0.9784427766,0.9784427766,0.9660554226
ResNet3D-18,0001,0.3575003273,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.9789159015,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0339445774,0.8875420580,0.0215572234,0.0210840985,0.0215572234,0.0398079007,0.2500921285,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.7508875733,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.6570847828,0.7499078715,0.0215572234,0.3575003273,0.3932285176,0.9309946312,0.8633391609,0.7673955908,0.0215572234,0.0398079007,,0.0339445774,0.1681443952,0.4463692005,0.0215572234,0.0215572234,0.0398079007,0.9660554226,0.9660554226,0.9660554226
ResNet3D-18,1000,0.9279364826,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0720635174,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.5000000000,0.9784427766,0.0215572234,0.0327998461,0.0215572234,0.9784427766,0.9660554226,0.9660554226,0.0215572234,0.0196797544,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.1366608391,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.1124579420,0.9660554226,,0.8633391609,0.9784427766,0.0339445774,0.0215572234,0.2081828390,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,1010,0.4463692005,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.4463692005,0.9784427766,0.2326044092,0.0210840985,0.0215572234,0.0398079007,0.2903560811,0.0690053688,0.8885995044,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.2500921285,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.9309946312,0.8574752963,0.8273844641,0.0210840985,0.0215572234,0.0215572234,0.8633391609,0.8273844641,0.8885995044,0.0215572234,0.8885995044,0.2964900490,0.9784427766,0.9309946312,0.9279364826,0.0398079007,0.0690053688,0.8318556048,0.1366608391,,0.8213637205,0.0398079007,0.0327998461,0.1726155359,0.9789159015,0.9784427766,0.9601920993
ResNet3D-18,1001,0.2500921285,0.0215572234,0.0215572234,0.9309946312,0.9660554226,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.1124579420,0.9601920993,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8574752963,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.7673955908,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.6424996727,0.9309946312,0.0398079007,0.4463692005,0.1425247037,0.8875420580,0.8633391609,0.9279364826,0.0215572234,0.0339445774,0.5536307995,0.0215572234,0.1786362795,,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9455952850
ResNet3D-101,0000,0.9784427766,0.0339445774,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.0215572234,0.1366608391,0.9601920993,0.9784427766,0.9279364826,0.0215572234,0.0339445774,0.2326044092,0.8875420580,0.9601920993,0.9784427766,0.0690053688,0.0215572234,0.1124579420,0.9601920993,0.9309946312,0.9784427766,0.0215572234,0.9660554226,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.9601920993,0.9784427766,0.9660554226,0.9601920993,0.9784427766,,0.0215572234,0.8273844641,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0010,0.9784427766,0.3575003273,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.0215572234,0.6424996727,0.9784427766,0.9784427766,0.9660554226,0.0327998461,0.1726155359,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.3429152172,0.0215572234,0.5536307995,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9296136133,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9309946312,0.9608759068,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9672001539,0.9784427766,0.9784427766,,0.9309946312,0.9789159015,0.9784427766,0.9784427766
ResNet3D-101,0001,0.9279364826,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0215572234,0.0391240932,0.8633391609,0.9784427766,0.5536307995,0.0215572234,0.0215572234,0.0720635174,0.7508875733,0.5536307995,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.6424996727,0.9784427766,0.0215572234,0.5538747565,0.0215572234,0.9784427766,0.9309946312,0.9601920993,0.0690053688,0.0215572234,0.0215572234,0.9601920993,0.9608759068,0.9784427766,0.4463692005,0.9309946312,0.7499078715,0.9660554226,0.9608759068,0.9784427766,0.2326044092,0.4463692005,0.9601920993,0.7918171610,0.8273844641,0.9784427766,0.1726155359,0.0690053688,,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.0196797544,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0720635174,0.0215572234,0.0210840985,0.0215572234,0.0398079007,0.0877771514,0.0398079007,0.0210840985,0.0215572234,0.0215572234,0.0339445774,0.1366608391,0.0210840985,0.0215572234,0.0544047150,0.0210840985,0.3273604230,0.2326044092,0.0339445774,0.0210840985,0.0215572234,0.0339445774,0.0215572234,0.0210840985,0.0398079007,0.0215572234,0.0210840985,0.0215572234,,0.1425247037,0.1425247037
ResNet3D-101,1010,0.0398079007,0.0215572234,0.0215572234,0.5000000000,0.9660554226,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1392585119,0.3422349105,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.2500921285,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.0339445774,0.3429152172,0.1681443952,0.0215572234,0.0720635174,0.0210840985,0.6424996727,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8574752963,,0.2326044092
ResNet3D-101,1001,0.0690053688,0.0215572234,0.0215572234,0.5536307995,0.9660554226,0.8273844641,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.8875420580,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1726155359,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.2500921285,0.1114004956,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.3429152172,0.2491124267,0.0215572234,0.0339445774,0.0398079007,0.7499078715,0.5000000000,0.1726155359,0.0215572234,0.0339445774,0.0339445774,0.0215572234,0.0398079007,0.0544047150,0.0215572234,0.0215572234,0.0215572234,0.8574752963,0.7673955908,


==> stadistics/tables/csv/auto_ablation/greater-MMI.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.3429152172,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.5536307995,0.9601920993,0.9784427766,0.9601920993,0.9601920993,0.3429152172,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8273844641,0.4463692005,0.9784427766,0.9784427766,0.8273844641,0.5536307995,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.6570847828,0.5536307995,0.4463692005,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.9784427766,0.8273844641,0.9784427766,0.9601920993,0.8875420580,0.8273844641,0.9601920993,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.6570847828,,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.8273844641,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.8875420580,0.6570847828,0.9601920993,0.1124579420,0.9784427766,0.9784427766,0.7499078715,0.6570847828,0.4463692005,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.7499078715,0.8273844641,,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9455952850,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9601920993,0.9789159015,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.9601920993,0.8273844641,0.8273844641,0.8273844641,0.1346470684,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0210840985,,0.1715139137,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.0690053688,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0339445774,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.3575003273,0.0215572234
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0210840985,0.8284860863,,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0327998461,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.1124579420,0.3429152172,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.1726155359,0.0339445774,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.5536307995,0.0544047150
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7673955908,,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0339445774,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.5536307995,0.0720635174,0.0215572234,0.0398079007,0.0215572234,0.1366608391,0.2326044092,0.0339445774,0.0215572234,0.0391240932,0.0215572234,0.0215572234,0.1366608391,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.5000000000,0.0339445774
Inceptionv3-lstm,0000,0.2500921285,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.7499078715,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.3429152172,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.7499078715,0.1726155359,0.9784427766,0.9784427766,0.7499078715,0.3429152172,0.9784427766,0.0398079007,0.9784427766,0.9601920993,0.6570847828,0.1726155359,0.2500921285,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.8273844641,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0010,0.4463692005,0.1726155359,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,,0.9601920993,0.9784427766,0.9309946312,0.9601920993,0.5536307995,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.1726155359,0.9784427766,0.9601920993,0.8273844641,0.4463692005,0.9601920993,0.0690053688,0.9784427766,0.9601920993,0.5536307995,0.3429152172,0.2500921285,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.9601920993,0.8875420580,0.9784427766,0.9601920993,0.9601920993,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,,0.9784427766,0.7673955908,0.9601920993,0.1124579420,0.7673955908,0.7673955908,0.9601920993,0.9784427766,0.9784427766,0.1366608391,0.3429152172,0.0215572234,0.9784427766,0.8875420580,0.6424996727,0.0215572234,0.2081828390,0.0210840985,0.9784427766,0.8273844641,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3563509283,0.8875420580,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.3575003273,0.6424996727,0.5536307995,0.9789159015,0.7035099510,0.1124579420,0.0215572234,0.2964900490,0.9660554226,0.9784427766,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0215572234,,0.0398079007,0.1726155359,0.0215572234,0.0690053688,0.0398079007,0.4463692005,0.4463692005,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.6570847828,0.5536307995,0.0215572234,0.0690053688,0.0690053688,0.8875420580,0.8875420580,0.3429152172,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9309946312,0.4463692005
Inceptionv3-lstm,1010,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9660554226,0.0398079007,0.0690053688,0.2326044092,0.9601920993,,0.8633391609,0.0398079007,0.6577650895,0.4463692005,0.8885995044,0.9601920993,0.8273844641,0.0720635174,0.1124579420,0.0398079007,0.9660554226,0.8875420580,0.3575003273,0.0398079007,0.1726155359,0.0398079007,0.9601920993,0.6424996727,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9318915651,0.1726155359,0.7499078715,0.6570847828,0.9784427766,0.9601920993,0.9601920993,0.2326044092,0.1726155359,0.2326044092,0.1366608391,0.9660554226,0.5000000000,0.1124579420,0.0215572234,0.2326044092,0.9660554226,0.9784427766,0.9601920993
Inceptionv3-lstm,1001,0.0398079007,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.0398079007,0.0398079007,0.0398079007,0.8273844641,0.1366608391,,0.0215572234,0.1726155359,0.1124579420,0.6424996727,0.5536307995,0.3429152172,0.0215572234,0.0215572234,0.0339445774,0.9455952850,0.7499078715,0.2500921285,0.0215572234,0.0398079007,0.0398079007,0.7673955908,0.4463692005,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.8875420580,0.9309946312,0.6424996727,0.0690053688,0.5536307995,0.1726155359,0.9660554226,0.9601920993,0.2500921285,0.0339445774,0.1124579420,0.0398079007,0.0544047150,0.7499078715,0.1366608391,0.0398079007,0.0398079007,0.0690053688,0.9784427766,0.9784427766,0.5536307995
ResNet18-lstm,0000,0.6570847828,0.5536307995,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.4463692005,0.8875420580,0.9784427766,0.9601920993,0.9784427766,,0.9601920993,0.9309946312,0.9784427766,0.9784427766,0.9660554226,0.5000000000,0.9660554226,0.3932285176,0.9784427766,0.9784427766,0.9318915651,0.5536307995,0.9309946312,0.2326044092,0.9784427766,0.8875420580,0.5538747565,0.4463692005,0.3429152172,0.0398079007,0.9784427766,0.9784427766,0.9660554226,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9601920993,0.9601920993,0.9455952850,0.8273844641,0.9784427766,0.9601920993,0.7673955908,0.6570847828,0.8875420580,0.9784427766,0.9784427766,0.9660554226
ResNet18-lstm,0010,0.0398079007,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0398079007,0.2326044092,0.9309946312,0.3422349105,0.8273844641,0.0398079007,,0.3429152172,0.9608759068,0.9601920993,0.8273844641,0.0339445774,0.1366608391,0.0215572234,0.9309946312,0.8273844641,0.4463692005,0.0215572234,0.1124579420,0.0215572234,0.9309946312,0.6424996727,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.9608759068,0.1726155359,0.7499078715,0.3429152172,0.9601920993,0.9279364826,0.9660554226,0.2326044092,0.2326044092,0.2500921285,0.2500921285,0.9601920993,0.3429152172,0.0398079007,0.0398079007,0.1726155359,0.9601920993,0.9784427766,0.9660554226
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2326044092,0.9601920993,0.5536307995,0.8875420580,0.0690053688,0.6570847828,,0.9601920993,0.9309946312,0.9601920993,0.0720635174,0.2500921285,0.0215572234,0.9601920993,0.8875420580,0.6570847828,0.0398079007,0.0544047150,0.0215572234,0.9789159015,0.8273844641,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9455952850,0.9784427766,0.9784427766,0.2326044092,0.8633391609,0.6570847828,0.9601920993,0.9784427766,0.9601920993,0.4463692005,0.2500921285,0.3575003273,0.2491124267,0.9784427766,0.5536307995,0.0720635174,0.0398079007,0.3429152172,0.9601920993,0.9784427766,0.9601920993
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8875420580,0.7499078715,0.0215572234,0.0215572234,0.0398079007,0.5536307995,0.1114004956,0.3575003273,0.0215572234,0.0391240932,0.0398079007,,0.5000000000,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.5000000000,0.5000000000,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.1726155359,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.8273844641,0.5000000000,0.0398079007,0.1726155359,0.0215572234,0.7499078715,0.6424996727,0.2500921285,0.0690053688,0.0690053688,0.0690053688,0.0339445774,0.5536307995,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.8273844641,0.3429152172
ResNet18-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9309946312,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.4463692005,0.0215572234,0.0398079007,0.0690053688,0.5000000000,,0.2326044092,0.0398079007,0.0339445774,0.0215572234,0.4463692005,0.5000000000,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.4463692005,0.3429152172,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.8273844641,0.5000000000,0.0398079007,0.2500921285,0.0339445774,0.7499078715,0.7499078715,0.2326044092,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.0339445774,0.0339445774,0.0215572234,0.0339445774,0.8273844641,0.9601920993,0.4463692005
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.1726155359,0.6570847828,0.0339445774,0.1726155359,0.0398079007,0.8875420580,0.7673955908,,0.0215572234,0.0690053688,0.0215572234,0.9122228486,0.7499078715,0.4463692005,0.0215572234,0.0398079007,0.0215572234,0.9660554226,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9601920993,0.9660554226,0.0215572234,0.4463692005,0.2326044092,0.9309946312,0.9601920993,0.8875420580,0.0398079007,0.1124579420,0.0339445774,0.0690053688,0.8875420580,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9784427766,0.8875420580
ResNet101-lstm,0000,0.3429152172,0.2500921285,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.2500921285,0.8633391609,0.9784427766,0.9279364826,0.9784427766,0.5000000000,0.9660554226,0.9279364826,0.9784427766,0.9601920993,0.9784427766,,0.9318915651,0.1124579420,0.9784427766,0.9784427766,0.7499078715,0.3429152172,0.6436490717,0.1124579420,0.9784427766,0.9601920993,0.5000000000,0.2500921285,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9789159015,0.8875420580,0.9789159015,0.9789159015,0.9784427766,0.9455952850,0.7673955908,0.9309946312,0.8273844641,0.9660554226,0.8875420580,0.7673955908,0.4463692005,0.7499078715,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0010,0.1726155359,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.1124579420,0.6570847828,0.9784427766,0.8875420580,0.9784427766,0.0339445774,0.8633391609,0.7499078715,0.9601920993,0.9660554226,0.9309946312,0.0681084349,,0.0398079007,0.9784427766,0.9784427766,0.6570847828,0.0690053688,0.3422349105,0.0877771514,0.9601920993,0.7499078715,0.4463692005,0.0690053688,0.0398079007,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.5000000000,0.9789159015,0.5536307995,0.9789159015,0.9608759068,0.9455952850,0.6067714824,0.6570847828,0.6424996727,0.6570847828,0.9784427766,0.8633391609,0.2964900490,0.1726155359,0.5000000000,0.9784427766,0.9784427766,0.9455952850
ResNet101-lstm,0001,0.5536307995,0.4463692005,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.8273844641,0.9784427766,0.9784427766,0.9601920993,0.9660554226,0.6067714824,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,,0.9784427766,0.9784427766,0.8273844641,0.7499078715,0.9601920993,0.2500921285,0.9784427766,0.9608759068,0.7499078715,0.3429152172,0.4463692005,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9309946312,0.9784427766,0.9279364826,0.9784427766,0.9660554226,0.9789159015,0.7499078715,0.9660554226,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.0210840985,0.9789159015,0.9672001539,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0339445774,0.0544047150,0.0215572234,0.0690053688,0.0398079007,0.5000000000,0.5536307995,0.0877771514,0.0215572234,0.0215572234,0.0215572234,,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.5536307995,0.8273844641,0.5000000000,0.0215572234,0.0398079007,0.0690053688,0.9279364826,0.9601920993,0.2500921285,0.0210840985,0.0398079007,0.0210840985,0.0215572234,0.5536307995,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9784427766,0.4463692005
ResNet101-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9279364826,0.7673955908,0.0215572234,0.0398079007,0.1124579420,0.4463692005,0.1124579420,0.2500921285,0.0215572234,0.1726155359,0.1124579420,0.5000000000,0.5000000000,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.5536307995,,0.2081828390,0.0215572234,0.0327998461,0.0398079007,0.5536307995,0.3575003273,0.0690053688,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.6570847828,0.6424996727,0.1124579420,0.1124579420,0.0690053688,0.7673955908,0.7499078715,0.5000000000,0.0690053688,0.0690053688,0.0720635174,0.0215572234,0.6570847828,0.1124579420,0.0398079007,0.0690053688,0.1124579420,0.8875420580,0.9309946312,0.6067714824
ResNet101-lstm,1001,0.1726155359,0.1124579420,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.1726155359,0.3575003273,0.9601920993,0.6424996727,0.7499078715,0.0681084349,0.5536307995,0.3429152172,0.7499078715,0.9309946312,0.5536307995,0.2500921285,0.3429152172,0.1726155359,0.9309946312,0.7918171610,,0.2500921285,0.2500921285,0.0690053688,0.9279364826,0.5536307995,0.2491124267,0.1124579420,0.1124579420,0.0398079007,0.8875420580,0.9784427766,0.8273844641,0.2500921285,0.6570847828,0.5000000000,0.9660554226,0.9784427766,0.8607414881,0.3429152172,0.4463692005,0.2500921285,0.3429152172,0.9309946312,0.6424996727,0.2500921285,0.1726155359,0.3575003273,0.9660554226,0.9660554226,0.8607414881
C3D,0000,0.4463692005,0.3429152172,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.5536307995,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.4463692005,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9309946312,0.2500921285,0.9784427766,0.9784427766,0.7499078715,,0.8875420580,0.1124579420,0.9784427766,0.9601920993,0.6570847828,0.2500921285,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.8273844641,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.7918171610,0.9784427766,0.8273844641,0.9601920993,0.0690053688,0.8875420580,0.9455952850,0.9784427766,0.9601920993,0.9601920993,0.3563509283,0.6577650895,0.0398079007,0.9784427766,0.9672001539,0.7499078715,0.1124579420,,0.0398079007,0.9784427766,0.8875420580,0.4463692005,0.1124579420,0.0398079007,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.8273844641,0.9789159015,0.8633391609,0.9789159015,0.9789159015,0.9601920993,0.8273844641,0.6424996727,0.8633391609,0.6424996727,0.9784427766,0.8273844641,0.3575003273,0.5000000000,0.7499078715,0.9784427766,0.9784427766,0.9601920993
C3D,0001,0.9309946312,0.8875420580,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.9789159015,0.9784427766,0.9601920993,0.9601920993,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9122228486,0.7499078715,0.9784427766,0.9601920993,0.9309946312,0.8875420580,0.9601920993,,0.9784427766,0.9784427766,0.8633391609,0.8273844641,0.7499078715,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9479703827,0.9660554226,0.9601920993,0.8875420580,0.9789159015,0.9784427766,0.9455952850,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9660554226,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0398079007,0.2326044092,0.0215572234,0.0690053688,0.0210840985,0.6424996727,0.5536307995,0.0339445774,0.0215572234,0.0398079007,0.0215572234,0.6424996727,0.4463692005,0.0720635174,0.0215572234,0.0215572234,0.0215572234,,0.2081828390,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.5538747565,0.9309946312,0.6424996727,0.0215572234,0.1366608391,0.0720635174,0.7499078715,0.9309946312,0.1124579420,0.0398079007,0.0398079007,0.0215572234,0.0391240932,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.9784427766,0.2326044092
C3D,1010,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9601920993,0.9660554226,0.0398079007,0.0398079007,0.1726155359,0.7499078715,0.3575003273,0.5536307995,0.1124579420,0.3575003273,0.1726155359,0.8273844641,0.6570847828,0.5536307995,0.0398079007,0.2500921285,0.0391240932,0.6570847828,0.6424996727,0.4463692005,0.0398079007,0.1124579420,0.0215572234,0.7918171610,,0.0339445774,0.0398079007,0.0398079007,0.0339445774,0.7499078715,0.9601920993,0.9279364826,0.1726155359,0.2500921285,0.2500921285,0.8633391609,0.9660554226,0.5536307995,0.2500921285,0.2500921285,0.2326044092,0.2500921285,0.7673955908,0.2500921285,0.0391240932,0.1124579420,0.1124579420,0.8875420580,0.9784427766,0.7499078715
C3D,1001,0.3429152172,0.2500921285,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.4463692005,0.7673955908,0.9784427766,0.7673955908,0.9601920993,0.4461252435,0.7673955908,0.8273844641,0.9601920993,0.8875420580,0.9309946312,0.5000000000,0.5536307995,0.2500921285,0.9784427766,0.9309946312,0.7508875733,0.3429152172,0.5536307995,0.1366608391,0.9660554226,0.9660554226,,0.4463692005,0.2500921285,0.0690053688,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.9279364826,0.7499078715,0.9784427766,0.9784427766,0.9309946312,0.6424996727,0.6424996727,0.7673955908,0.5000000000,0.9309946312,0.6570847828,0.5536307995,0.5000000000,0.6570847828,0.9784427766,0.9784427766,0.9309946312
c3d-block-lstm,0000,0.4463692005,0.3429152172,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9309946312,0.6570847828,0.9784427766,0.9601920993,0.8875420580,0.7499078715,0.8875420580,0.1726155359,0.9784427766,0.9601920993,0.5536307995,,0.3429152172,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.8273844641,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.5536307995,0.5536307995,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.9601920993,0.2500921285,0.9784427766,0.9601920993,0.7499078715,0.6570847828,,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.9309946312,0.8875420580,0.8653529316,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9789159015,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9660554226,0.9309946312,0.9784427766,0.9309946312,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.8875420580,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0398079007,0.1124579420,0.0215572234,0.1124579420,0.0544047150,0.6424996727,0.4463692005,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.4463692005,0.4463692005,0.1124579420,0.0215572234,0.0339445774,0.0215572234,0.4461252435,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.8273844641,0.4463692005,0.0215572234,0.1124579420,0.1124579420,0.6570847828,0.9101437526,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.0327998461,0.4463692005,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.9455952850,0.2500921285
c3d-block-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.6570847828,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.1726155359,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.1726155359,,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.4463692005,0.2500921285,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.6570847828,0.0398079007
c3d-block-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8875420580,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0681084349,0.3575003273,0.0339445774,0.0391240932,0.0215572234,0.5000000000,0.5000000000,0.0339445774,0.0215572234,0.0398079007,0.0215572234,0.5000000000,0.3575003273,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.8273844641,,0.0215572234,0.1124579420,0.0398079007,0.7673955908,0.7499078715,0.1366608391,0.0398079007,0.0690053688,0.0339445774,0.0398079007,0.4463692005,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8875420580,0.2500921285
I3D,0000,0.0690053688,0.0398079007,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0690053688,0.6436490717,0.9784427766,0.8273844641,0.9309946312,0.1124579420,0.8273844641,0.7673955908,0.9601920993,0.9601920993,0.9784427766,0.1124579420,0.5000000000,0.0398079007,0.9784427766,0.8875420580,0.7499078715,0.0398079007,0.1726155359,0.0544047150,0.9784427766,0.8273844641,0.3429152172,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.9455952850,0.6570847828,0.9784427766,0.9784427766,0.9660554226,0.7060316269,0.5000000000,0.5536307995,0.3429152172,0.9608759068,0.8273844641,0.2326044092,0.0690053688,0.6570847828,0.9784427766,0.9784427766,0.9660554226
I3D,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.1124579420,0.9309946312,0.2500921285,0.4463692005,0.0215572234,0.2500921285,0.1366608391,0.8273844641,0.7499078715,0.5536307995,0.0210840985,0.0210840985,0.0215572234,0.9601920993,0.8875420580,0.3429152172,0.0215572234,0.0210840985,0.0339445774,0.8633391609,0.7499078715,0.0720635174,0.0398079007,0.0215572234,0.0215572234,0.8875420580,0.8875420580,0.8875420580,0.0544047150,,0.1726155359,0.9789159015,0.9608759068,0.6570847828,0.0398079007,0.0544047150,0.0690053688,0.0215572234,0.8273844641,0.2500921285,0.0339445774,0.0398079007,0.1124579420,0.9784427766,0.9784427766,0.6570847828
I3D,0001,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.9309946312,0.3429152172,0.8273844641,0.0215572234,0.6570847828,0.3429152172,0.9784427766,0.9660554226,0.7673955908,0.1124579420,0.4463692005,0.0339445774,0.9309946312,0.9309946312,0.5000000000,0.0398079007,0.1366608391,0.0215572234,0.9279364826,0.7499078715,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9784427766,0.9601920993,0.3429152172,0.8273844641,,0.9601920993,0.9601920993,0.9601920993,0.5536307995,0.2326044092,0.3429152172,0.3575003273,0.9784427766,0.4463692005,0.0690053688,0.0339445774,0.1726155359,0.9601920993,0.9784427766,0.9601920993
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9601920993,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0339445774,0.0215572234,0.0398079007,0.0398079007,0.2500921285,0.2500921285,0.0690053688,0.0210840985,0.0210840985,0.0215572234,0.0720635174,0.2326044092,0.0339445774,0.0215572234,0.0210840985,0.0215572234,0.2500921285,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.5536307995,0.2326044092,0.0215572234,0.0210840985,0.0398079007,,0.7508875733,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9122228486,0.9660554226,0.2500921285
I3D,1010,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.8273844641,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.0398079007,0.0215572234,0.0720635174,0.0215572234,0.3575003273,0.2500921285,0.0398079007,0.0210840985,0.0391240932,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0690053688,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0898562474,0.7499078715,0.2500921285,0.0215572234,0.0391240932,0.0398079007,0.2491124267,,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0339445774,0.2939683731,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.7928919109,0.1726155359
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9660554226,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.7499078715,0.0339445774,0.0339445774,0.0398079007,0.7499078715,0.7673955908,0.1124579420,0.0215572234,0.0544047150,0.0215572234,0.7499078715,0.5000000000,0.1392585119,0.0215572234,0.0398079007,0.0215572234,0.8875420580,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9601920993,0.8633391609,0.0339445774,0.3429152172,0.0398079007,0.8273844641,0.8875420580,,0.0215572234,0.0690053688,0.0339445774,0.0690053688,0.7673955908,0.0398079007,0.0339445774,0.0210840985,0.0215572234,0.8273844641,0.9601920993,0.8413447461
ResNet3D-18,0000,0.1124579420,0.0398079007,0.0210840985,0.9789159015,0.9789159015,0.9784427766,0.0690053688,0.1124579420,0.5000000000,0.9784427766,0.7673955908,0.9660554226,0.0398079007,0.7673955908,0.5536307995,0.9309946312,0.9601920993,0.9601920993,0.0544047150,0.3932285176,0.0339445774,0.9789159015,0.9309946312,0.6570847828,0.0215572234,0.1726155359,0.0520296173,0.9601920993,0.7499078715,0.3575003273,0.0398079007,0.0215572234,0.0210840985,0.9784427766,0.9784427766,0.9601920993,0.2939683731,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,,0.3575003273,0.3422349105,0.3575003273,0.9660554226,0.7673955908,0.2500921285,0.0690053688,0.3575003273,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,0010,0.1124579420,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9608759068,0.0215572234,0.1124579420,0.6424996727,0.9601920993,0.8273844641,0.8875420580,0.0398079007,0.7673955908,0.7499078715,0.9309946312,0.9784427766,0.8875420580,0.2326044092,0.3429152172,0.0690053688,0.9601920993,0.9309946312,0.5536307995,0.1124579420,0.3575003273,0.0339445774,0.9601920993,0.7499078715,0.3575003273,0.0398079007,0.0398079007,0.0215572234,0.9601920993,0.9601920993,0.9309946312,0.5000000000,0.9455952850,0.7673955908,0.9784427766,0.9601920993,0.9309946312,0.6424996727,,0.6067714824,0.3575003273,0.9784427766,0.8875420580,0.3575003273,0.2326044092,0.6570847828,0.9784427766,0.9789159015,0.9309946312
ResNet3D-18,0001,0.0215572234,0.0215572234,0.0210840985,0.9789159015,0.9789159015,0.9784427766,0.0215572234,0.0398079007,0.3575003273,0.9784427766,0.7673955908,0.9601920993,0.0544047150,0.7499078715,0.6424996727,0.9309946312,0.9784427766,0.9660554226,0.0690053688,0.3575003273,0.0215572234,0.9789159015,0.9279364826,0.7499078715,0.0215572234,0.1366608391,0.0398079007,0.9784427766,0.7673955908,0.2326044092,0.0398079007,0.0215572234,0.0210840985,0.9784427766,0.9784427766,0.9660554226,0.4463692005,0.9309946312,0.6570847828,0.9784427766,0.9784427766,0.9660554226,0.6577650895,0.3932285176,,0.4463692005,0.9784427766,0.8273844641,0.2326044092,0.1124579420,0.4463692005,0.9784427766,0.9784427766,0.9660554226
ResNet3D-18,1000,0.1726155359,0.3429152172,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.1124579420,0.4463692005,0.9784427766,0.8633391609,0.9455952850,0.1726155359,0.7499078715,0.7508875733,0.9660554226,0.9601920993,0.9309946312,0.1726155359,0.3429152172,0.0720635174,0.9784427766,0.9784427766,0.6570847828,0.0690053688,0.3575003273,0.1124579420,0.9608759068,0.7499078715,0.5000000000,0.1124579420,0.0215572234,0.0215572234,0.9672001539,0.9784427766,0.9601920993,0.6570847828,0.9784427766,0.6424996727,0.9784427766,0.9660554226,0.9309946312,0.6424996727,0.6424996727,0.5536307995,,0.9601920993,0.8273844641,0.2500921285,0.0987330367,0.4463692005,0.9784427766,0.9784427766,0.9309946312
ResNet3D-18,1010,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9660554226,0.8633391609,0.0215572234,0.0215572234,0.0210840985,0.4463692005,0.0339445774,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.4463692005,0.3429152172,0.1124579420,0.0339445774,0.0215572234,0.0215572234,0.4463692005,0.3429152172,0.0690053688,0.0215572234,0.0215572234,0.0210840985,0.4463692005,0.2326044092,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.7499078715,0.5536307995,0.0391240932,0.1726155359,0.0215572234,0.6570847828,0.7060316269,0.2326044092,0.0339445774,0.0215572234,0.0215572234,0.0398079007,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.9479703827,0.2326044092
ResNet3D-18,1001,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.0398079007,0.0398079007,0.2964900490,0.9601920993,0.5000000000,0.8633391609,0.0398079007,0.6570847828,0.4463692005,0.8875420580,0.9660554226,0.8273844641,0.1124579420,0.1366608391,0.0339445774,0.9660554226,0.8875420580,0.3575003273,0.0215572234,0.1726155359,0.0215572234,0.9601920993,0.7499078715,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.1726155359,0.7499078715,0.5536307995,0.9784427766,0.9601920993,0.9601920993,0.2326044092,0.1124579420,0.1726155359,0.1726155359,0.9784427766,,0.0987330367,0.0215572234,0.1586552539,0.9660554226,0.9784427766,0.9601920993
ResNet3D-101,0000,0.1124579420,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.0398079007,0.8875420580,0.9784427766,0.8875420580,0.9601920993,0.2326044092,0.9601920993,0.9279364826,0.9784427766,0.9660554226,0.9784427766,0.2326044092,0.7035099510,0.0210840985,0.9784427766,0.9601920993,0.7499078715,0.1726155359,0.6424996727,0.0544047150,0.9784427766,0.9608759068,0.4463692005,0.1726155359,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9660554226,0.9309946312,0.9784427766,0.9784427766,0.9660554226,0.7499078715,0.6424996727,0.7673955908,0.7499078715,0.9784427766,0.9012669633,,0.4463692005,0.8213637205,0.9784427766,0.9784427766,0.9660554226
ResNet3D-101,0010,0.1726155359,0.2500921285,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.8273844641,0.2500921285,0.9784427766,0.9309946312,0.8273844641,0.3429152172,0.5000000000,0.1726155359,0.9784427766,0.8875420580,0.5000000000,0.1124579420,0.0690053688,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9601920993,0.9660554226,0.9784427766,0.9784427766,0.9789159015,0.9309946312,0.7673955908,0.8875420580,0.9012669633,0.9784427766,0.9784427766,0.5536307995,,0.9660554226,0.9784427766,0.9784427766,0.9789159015
ResNet3D-101,0001,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.7035099510,0.9784427766,0.7673955908,0.9309946312,0.1124579420,0.8273844641,0.6570847828,0.9601920993,0.9660554226,0.9784427766,0.2500921285,0.5000000000,0.0339445774,0.9784427766,0.8875420580,0.6424996727,0.0215572234,0.2500921285,0.0215572234,0.9784427766,0.8875420580,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.8875420580,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.3429152172,0.5536307995,0.5536307995,0.9784427766,0.8413447461,0.1786362795,0.0339445774,,0.9660554226,0.9784427766,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.8633391609,0.5000000000,0.0215572234,0.0215572234,0.0339445774,0.1124579420,0.0339445774,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.2500921285,0.1726155359,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.1124579420,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.5536307995,0.1726155359,0.0215572234,0.0215572234,0.0398079007,0.0877771514,0.6424996727,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0339445774,0.0215572234,0.0215572234,0.0339445774,,0.8633391609,0.2326044092
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.4463692005,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.3429152172,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.2071080891,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0520296173,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1366608391,,0.0690053688
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9455952850,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.4463692005,0.0339445774,0.0339445774,0.0398079007,0.6570847828,0.5536307995,0.1124579420,0.0215572234,0.0544047150,0.0215572234,0.5536307995,0.3932285176,0.1392585119,0.0215572234,0.0398079007,0.0215572234,0.7673955908,0.2500921285,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9601920993,0.7499078715,0.0339445774,0.3429152172,0.0398079007,0.7499078715,0.8273844641,0.1586552539,0.0215572234,0.0690053688,0.0339445774,0.0690053688,0.7673955908,0.0398079007,0.0339445774,0.0210840985,0.0215572234,0.7673955908,0.9309946312,


==> stadistics/tables/csv/auto_ablation/greater-MUG.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.2500921285,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8273844641,0.0690053688,0.1726155359,0.6570847828,0.6570847828,0.3429152172,0.6570847828,0.2500921285,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.7499078715,,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.7499078715,0.2500921285,0.5536307995,0.6570847828,0.8273844641,0.3429152172,0.5536307995,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.0690053688,0.0690053688,,0.8875420580,0.9784427766,0.6570847828,0.6570847828,0.2500921285,0.6570847828,0.9660554226,0.8273844641,0.8273844641,0.6570847828,0.6570847828,0.6570847828,0.9309946312,0.8875420580,0.9601920993,0.6570847828,0.6570847828,0.6570847828,0.8273844641,0.6570847828,0.8875420580,0.0720635174,0.0720635174,0.0398079007,0.0720635174,0.0720635174,0.1726155359,0.0690053688,0.0690053688,0.0720635174,0.9309946312,0.9309946312,0.4463692005,0.8875420580,0.9309946312,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.7673955908,0.6570847828,0.8875420580,0.8875420580,0.8273844641,0.6570847828,0.6570847828,0.6570847828,0.9601920993,0.9784427766,0.9309946312
VGG16-lstm,1000,0.0215572234,0.0215572234,0.1124579420,,0.7499078715,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.1726155359,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0690053688,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.4463692005,0.0398079007,0.1726155359,0.2500921285,0.1726155359,0.8273844641,0.5536307995,0.3575003273,0.1366608391,0.0690053688,0.0215572234,0.6570847828,0.1124579420,0.2326044092,0.0215572234,0.0215572234,0.0398079007,0.9309946312,0.4463692005,0.6424996727
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.2500921285,,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0690053688,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0690053688,0.0215572234,0.0720635174,0.0398079007,0.0215572234,0.3429152172,0.1124579420,0.1366608391,0.1124579420,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.1726155359,0.2500921285
VGG16-lstm,1001,0.0215572234,0.0215572234,0.3429152172,0.8875420580,0.8875420580,,0.0215572234,0.0215572234,0.0398079007,0.8273844641,0.1726155359,0.3429152172,0.0215572234,0.0215572234,0.0398079007,0.8273844641,0.2500921285,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7035099510,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.6570847828,0.0398079007,0.7499078715,0.7499078715,0.3429152172,0.8875420580,0.7499078715,0.6570847828,0.5536307995,0.1124579420,0.1124579420,0.9279364826,0.1726155359,0.5000000000,0.0398079007,0.1124579420,0.0215572234,0.9309946312,0.5536307995,0.8875420580
Inceptionv3-lstm,0000,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9784427766,,0.0215572234,0.2500921285,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.7499078715,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0010,0.0215572234,0.0215572234,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9601920993,0.7499078715,0.0215572234,,0.9784427766,0.9784427766,0.8875420580,0.7499078715,0.5536307995,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.3429152172,0.6570847828,0.4463692005,0.9784427766,0.9601920993,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0339445774,0.3429152172,0.9309946312,0.1726155359,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0690053688,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0690053688,0.0215572234,0.1124579420,0.0339445774,0.0215572234,0.4463692005,0.2326044092,0.2500921285,0.0720635174,0.0339445774,0.0215572234,0.3429152172,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.1726155359,0.2326044092
Inceptionv3-lstm,1010,0.0215572234,0.0215572234,0.1726155359,0.8273844641,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,,0.4463692005,0.0398079007,0.0215572234,0.0215572234,0.8875420580,0.5536307995,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.4463692005,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9309946312,0.4463692005,0.8875420580,0.9279364826,0.8875420580,0.8875420580,0.9784427766,0.8875420580,0.8875420580,0.1124579420,0.4463692005,0.9784427766,0.4463692005,0.8875420580,0.0215572234,0.5536307995,0.0398079007,0.9601920993,0.9309946312,0.9309946312
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.1726155359,0.8875420580,0.9309946312,0.6570847828,0.1124579420,0.0215572234,0.1124579420,0.9309946312,0.5536307995,,0.0398079007,0.0215572234,0.2500921285,0.9601920993,0.6570847828,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.5536307995,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8273844641,0.2500921285,0.8273844641,0.8875420580,0.6570847828,0.9309946312,0.9309946312,0.8875420580,0.7499078715,0.4463692005,0.4463692005,0.8875420580,0.5536307995,0.7499078715,0.1124579420,0.4463692005,0.1124579420,0.9601920993,0.8875420580,0.8875420580
ResNet18-lstm,0000,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.2500921285,0.9784427766,0.9601920993,0.9601920993,,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.8875420580,0.1124579420,0.9784427766,0.9660554226,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0010,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0215572234,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.2500921285,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.8875420580,0.1124579420,0.9784427766,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.3429152172,0.9601920993,0.9784427766,0.9601920993,0.0398079007,0.0215572234,0.0690053688,0.9784427766,0.9784427766,0.7499078715,0.0398079007,0.0215572234,,0.9784427766,0.8875420580,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9601920993,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9309946312,0.9784427766,0.9660554226,0.9784427766,0.0720635174,0.8875420580,0.2326044092,0.9784427766,0.9601920993,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0690053688,0.3429152172,0.6424996727,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.0215572234,,0.0339445774,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.1726155359,0.0690053688,0.1425247037,0.2326044092,0.1726155359,0.5536307995,0.5536307995,0.3429152172,0.1726155359,0.1124579420,0.0215572234,0.6570847828,0.1124579420,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.4463692005,0.3575003273
ResNet18-lstm,1010,0.0215572234,0.0215572234,0.1124579420,0.9601920993,0.9309946312,0.7499078715,0.0398079007,0.0215572234,0.0398079007,0.9309946312,0.4463692005,0.3429152172,0.0215572234,0.0215572234,0.1124579420,0.9660554226,,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.2500921285,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9309946312,0.2500921285,0.8875420580,0.8875420580,0.7499078715,0.9601920993,0.8633391609,0.7673955908,0.7499078715,0.1726155359,0.2500921285,0.8875420580,0.2500921285,0.7499078715,0.0215572234,0.2500921285,0.0690053688,0.9601920993,0.7499078715,0.9309946312
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0398079007,0.4463692005,0.7499078715,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0339445774,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0339445774,,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.2500921285,0.0215572234,0.2500921285,0.2500921285,0.0690053688,0.4463692005,0.5536307995,0.1124579420,0.1124579420,0.0398079007,0.0398079007,0.6424996727,0.0398079007,0.1726155359,0.0215572234,0.0398079007,0.0215572234,0.6570847828,0.1124579420,0.4463692005
ResNet101-lstm,0000,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.0398079007,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0010,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1124579420,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0215572234,,0.0398079007,0.9784427766,0.9784427766,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0001,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.0215572234,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9601920993,,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.1726155359,0.4463692005,0.8875420580,0.2964900490,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.1726155359,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.2500921285,0.5536307995,0.0215572234,0.0215572234,0.0215572234,,0.0690053688,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.3429152172,0.1124579420,0.3429152172,0.5000000000,0.2500921285,0.3429152172,0.6424996727,0.4463692005,0.2500921285,0.0398079007,0.0690053688,0.9309946312,0.2500921285,0.2326044092,0.0215572234,0.1726155359,0.0215572234,0.9309946312,0.4463692005,0.6570847828
ResNet101-lstm,1010,0.0215572234,0.0215572234,0.3429152172,0.9309946312,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.5536307995,0.4463692005,0.0339445774,0.0215572234,0.0398079007,0.9601920993,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9309946312,,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9309946312,0.9601920993,0.9784427766,0.9601920993,0.9601920993,0.3429152172,0.6570847828,0.9784427766,0.5000000000,0.9309946312,0.0398079007,0.7499078715,0.0690053688,0.9784427766,0.9601920993,0.9601920993
ResNet101-lstm,1001,0.0215572234,0.0215572234,0.1124579420,0.9601920993,0.9601920993,0.8273844641,0.1726155359,0.0215572234,0.1726155359,0.9660554226,0.8273844641,0.7499078715,0.2500921285,0.1726155359,0.5000000000,0.9601920993,0.8875420580,0.9784427766,0.1124579420,0.2500921285,0.1124579420,0.8875420580,0.7499078715,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.5536307995,0.9601920993,0.8875420580,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9660554226,0.7499078715,0.6570847828,0.9601920993,0.9601920993,0.8875420580,0.3429152172,0.6570847828,0.5000000000,0.9784427766,0.9784427766,0.9660554226
C3D,0000,0.3429152172,0.3429152172,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.8413447461,0.0720635174,0.2964900490,0.6726395770,0.6570847828,0.1726155359,0.5536307995,0.1586552539,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.1726155359,0.2500921285,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1586552539,,0.0544047150,0.0898562474,0.1586552539,0.6570847828,0.1124579420,0.5536307995,0.0898562474,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0001,0.9309946312,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9455952850,,0.9279364826,0.9455952850,0.8273844641,0.8273844641,0.9784427766,0.8574752963,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.8273844641,0.4463692005,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7035099510,0.9101437526,0.0720635174,,0.8413447461,0.7499078715,0.3429152172,0.6570847828,0.2964900490,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1010,0.3429152172,0.3429152172,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3273604230,0.8413447461,0.0544047150,0.1586552539,,0.6570847828,0.1726155359,0.6570847828,0.0898562474,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1001,0.3429152172,0.1726155359,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.5536307995,0.8875420580,0.9784427766,0.9601920993,0.9601920993,0.8875420580,0.8875420580,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9309946312,0.8875420580,0.9784427766,0.9601920993,0.9601920993,0.3429152172,0.3429152172,0.1726155359,0.2500921285,0.3429152172,,0.2500921285,0.3429152172,0.1726155359,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.9601920993,0.9279364826,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0000,0.6570847828,0.6570847828,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.8875420580,0.1726155359,0.6570847828,0.8273844641,0.7499078715,,0.7499078715,0.5536307995,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.3429152172,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.4463692005,0.0215572234,0.3429152172,0.3429152172,0.6570847828,0.2500921285,,0.1726155359,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.7499078715,0.5536307995,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8413447461,0.9101437526,0.1425247037,0.7035099510,0.9101437526,0.8273844641,0.4463692005,0.8273844641,,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0690053688,0.4463692005,0.8273844641,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0690053688,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0690053688,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.3429152172,0.0398079007,0.3429152172,0.2326044092,0.0690053688,0.6570847828,0.5000000000,0.2500921285,0.1726155359,0.0398079007,0.0398079007,0.6570847828,0.0215572234,0.1366608391,0.0215572234,0.0398079007,0.0215572234,0.8875420580,0.3429152172,0.3429152172
c3d-block-lstm,1010,0.0215572234,0.0215572234,0.0690053688,0.5536307995,0.9309946312,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0690053688,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0690053688,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,,0.0690053688,0.5536307995,0.4463692005,0.1124579420,0.8875420580,0.6570847828,0.3575003273,0.2326044092,0.0690053688,0.0215572234,0.8633391609,0.1124579420,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3575003273,0.7673955908
c3d-block-lstm,1001,0.0398079007,0.0398079007,0.5536307995,0.9601920993,0.9784427766,0.9601920993,0.2500921285,0.0690053688,0.2500921285,0.9784427766,0.5536307995,0.7499078715,0.2500921285,0.2500921285,0.3575003273,0.9309946312,0.7499078715,0.9784427766,0.2500921285,0.2500921285,0.2500921285,0.8875420580,0.7499078715,0.4463692005,0.0398079007,0.0398079007,0.0339445774,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.0339445774,0.9601920993,0.9309946312,,0.9601920993,0.9660554226,0.8875420580,0.9601920993,0.9601920993,0.9784427766,0.9309946312,0.3429152172,0.5536307995,0.9784427766,0.6424996727,0.9601920993,0.2500921285,0.5536307995,0.2500921285,0.9660554226,0.8875420580,0.9601920993
I3D,0000,0.0215572234,0.0215572234,0.1124579420,0.8273844641,0.9279364826,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.1124579420,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.8574752963,0.1124579420,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.4463692005,0.0398079007,,0.5000000000,0.1726155359,0.9309946312,0.8273844641,0.5536307995,0.3429152172,0.0398079007,0.0215572234,0.8875420580,0.1124579420,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.7499078715
I3D,0010,0.0215572234,0.0215572234,0.0690053688,0.7499078715,0.9601920993,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0720635174,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.1124579420,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.5536307995,0.0339445774,0.5000000000,,0.1124579420,0.8875420580,0.8574752963,0.7499078715,0.3429152172,0.0398079007,0.0215572234,0.8875420580,0.1124579420,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.6570847828,0.7499078715
I3D,0001,0.0215572234,0.0215572234,0.1124579420,0.8273844641,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.2500921285,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0690053688,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8875420580,0.1124579420,0.8273844641,0.8875420580,,0.9455952850,0.9309946312,0.8273844641,0.7499078715,0.0690053688,0.0398079007,0.9784427766,0.3429152172,0.7499078715,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.6570847828,0.9601920993
I3D,1000,0.0215572234,0.0215572234,0.0398079007,0.1726155359,0.6570847828,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.1124579420,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1124579420,0.0398079007,0.0690053688,0.1124579420,0.0544047150,,0.5536307995,0.1726155359,0.0215572234,0.0398079007,0.0215572234,0.7499078715,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.2500921285,0.4463692005
I3D,1010,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.8875420580,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.1366608391,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.3429152172,0.0398079007,0.1726155359,0.1425247037,0.0690053688,0.4463692005,,0.3429152172,0.2500921285,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.4463692005,0.4463692005
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.8633391609,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.2326044092,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.6424996727,0.0215572234,0.4463692005,0.2500921285,0.1726155359,0.8273844641,0.6570847828,,0.5000000000,0.0215572234,0.0398079007,0.8273844641,0.0690053688,0.3429152172,0.0215572234,0.0398079007,0.0215572234,0.9309946312,0.4463692005,0.7499078715
ResNet3D-18,0000,0.0215572234,0.0215572234,0.1124579420,0.8633391609,0.8875420580,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.1124579420,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.2500921285,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.7673955908,0.0690053688,0.6570847828,0.6570847828,0.2500921285,0.9784427766,0.7499078715,0.5000000000,,0.1124579420,0.0215572234,0.9601920993,0.1726155359,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9660554226
ResNet3D-18,0010,0.0215572234,0.0215572234,0.2326044092,0.9309946312,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0398079007,0.9660554226,0.8875420580,0.5536307995,0.0215572234,0.0215572234,0.3429152172,0.8875420580,0.8273844641,0.9601920993,0.0215572234,0.0690053688,0.0215572234,0.9601920993,0.6570847828,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9309946312,0.6570847828,0.9601920993,0.9601920993,0.9309946312,0.9601920993,0.9784427766,0.9784427766,0.8875420580,,0.6570847828,0.9601920993,0.7499078715,0.9601920993,0.1124579420,0.6570847828,0.0544047150,0.9601920993,0.9784427766,0.9601920993
ResNet3D-18,0001,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.5536307995,0.5536307995,0.0215572234,0.0215572234,0.0690053688,0.9784427766,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.3429152172,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.3429152172,,0.9784427766,0.7499078715,0.9601920993,0.0215572234,0.8875420580,0.1124579420,0.9784427766,0.8875420580,0.9784427766
ResNet3D-18,1000,0.0215572234,0.0215572234,0.1124579420,0.3429152172,0.7499078715,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1124579420,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1366608391,0.0215572234,0.1124579420,0.1124579420,0.0215572234,0.2500921285,0.4463692005,0.1726155359,0.0398079007,0.0398079007,0.0215572234,,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.2500921285,0.2326044092
ResNet3D-18,1010,0.0215572234,0.0215572234,0.1124579420,0.8875420580,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.4463692005,0.0398079007,0.0215572234,0.0339445774,0.8875420580,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.5000000000,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.3575003273,0.8875420580,0.8875420580,0.6570847828,0.8875420580,0.9601920993,0.9309946312,0.8273844641,0.2500921285,0.2500921285,0.9309946312,,0.7499078715,0.0339445774,0.3429152172,0.1124579420,0.9784427766,0.8875420580,0.8875420580
ResNet3D-18,1001,0.0215572234,0.0215572234,0.1726155359,0.7673955908,0.9601920993,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.1124579420,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.2500921285,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0690053688,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.6570847828,0.0398079007,0.4463692005,0.7499078715,0.2500921285,0.8875420580,0.8875420580,0.6570847828,0.3429152172,0.0398079007,0.0398079007,0.9784427766,0.2500921285,,0.0215572234,0.0398079007,0.0215572234,0.9660554226,0.5536307995,0.9279364826
ResNet3D-101,0000,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9601920993,0.0690053688,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.8875420580,0.0398079007,0.0215572234,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0339445774,0.9784427766,0.9601920993,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9660554226,0.9784427766,,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0010,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.4463692005,0.5536307995,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.2500921285,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.3429152172,0.1124579420,0.9784427766,0.6570847828,0.9601920993,0.0398079007,,0.1124579420,0.9784427766,0.8875420580,0.9784427766
ResNet3D-101,0001,0.0215572234,0.0215572234,0.3429152172,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9601920993,0.8875420580,0.0398079007,0.0690053688,0.7673955908,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.9784427766,0.9309946312,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.3429152172,0.8875420580,,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.1726155359,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0339445774,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.1726155359,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.1124579420,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,,0.1726155359,0.0398079007
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.8273844641,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0690053688,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.5536307995,0.2500921285,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.6424996727,0.1124579420,0.4463692005,0.3429152172,0.3429152172,0.7499078715,0.5536307995,0.5536307995,0.5536307995,0.0215572234,0.1124579420,0.7499078715,0.1124579420,0.4463692005,0.0215572234,0.1124579420,0.0215572234,0.8273844641,,0.6570847828
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0690053688,0.3575003273,0.7499078715,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0690053688,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0690053688,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.2326044092,0.0398079007,0.2500921285,0.2500921285,0.0398079007,0.5536307995,0.5536307995,0.2500921285,0.0339445774,0.0398079007,0.0215572234,0.7673955908,0.1124579420,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.3429152172,


==> stadistics/tables/csv/auto_ablation/greater-OULU.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.0215572234,0.0215572234,0.1124579420,0.9789159015,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.1726155359,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.6067714824,0.9309946312,0.0215572234,0.0215572234,0.0339445774,0.9789159015,0.8607414881,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.9784427766,0.2326044092,0.9784427766,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.9789159015,0.0339445774,0.1124579420,0.0690053688,0.2500921285,0.9601920993,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.9784427766,,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.4463692005,0.9601920993,0.9601920993,0.9784427766,0.3429152172,0.9309946312,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.0398079007,0.7499078715,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.9784427766,0.9784427766,,0.9601920993,0.9784427766,0.9784427766,0.9309946312,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.8875420580,0.3429152172,0.0398079007,,0.8875420580,0.8875420580,0.0327998461,0.1124579420,0.4463692005,0.8875420580,0.8875420580,0.8875420580,0.3429152172,0.6570847828,0.8273844641,0.8875420580,0.8875420580,0.8875420580,0.5536307995,0.3429152172,0.8875420580,0.8875420580,0.8875420580,0.8875420580,0.3429152172,0.3429152172,0.1124579420,0.8875420580,0.0544047150,0.3429152172,0.1124579420,0.1726155359,0.0398079007,0.8875420580,0.8875420580,0.7673955908,0.8875420580,0.8875420580,0.8875420580,0.9309946312,0.8875420580,0.8875420580,0.8875420580,0.8875420580,0.8875420580,0.8875420580,0.8875420580,0.8875420580,0.8273844641,0.3422349105,0.5536307995,0.8885995044,0.8885995044,0.8875420580
VGG16-lstm,1010,0.0210840985,0.0215572234,0.0215572234,0.1124579420,,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8607414881,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.2500921285,0.0210840985,0.0215572234,0.0215572234,0.6598602263,0.0210840985,0.3422349105,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.9784427766,0.0398079007,0.0690053688,0.9012669633,0.5536307995,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0544047150,0.0215572234,0.0210840985,0.0215572234,0.9309946312,0.6424996727,0.6424996727
VGG16-lstm,1001,0.0210840985,0.0215572234,0.0215572234,0.1124579420,0.5000000000,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.0681084349,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0206134167,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.1114004956,0.0215572234,0.9608759068,0.0690053688,0.0690053688,0.7508875733,0.4461252435,0.0544047150,0.0210840985,0.0398079007,0.0391240932,0.0210840985,0.5000000000,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.3422349105,0.5000000000
Inceptionv3-lstm,0000,0.9784427766,0.9784427766,0.0690053688,0.9672001539,0.9784427766,0.9784427766,,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9789159015,0.8413447461,0.9784427766,0.8875420580,0.9601920993,0.1726155359,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9789159015
Inceptionv3-lstm,0010,0.9784427766,0.9784427766,0.0398079007,0.8875420580,0.9784427766,0.9784427766,0.0690053688,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9601920993,0.1124579420,0.9784427766,0.0690053688,0.9784427766,0.1726155359,0.8875420580,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.9784427766,0.5536307995,0.0215572234,0.5536307995,0.9784427766,0.9784427766,0.0215572234,0.0215572234,,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9608759068,0.0339445774,0.8633391609,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1000,0.9601920993,0.0398079007,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.8273844641,0.9784427766,0.0215572234,0.0398079007,0.0398079007,0.9601920993,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.6570847828,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.4463692005,0.9784427766,0.9601920993,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1010,0.8273844641,0.0398079007,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1726155359,,0.9601920993,0.0215572234,0.1124579420,0.0398079007,0.8273844641,0.5536307995,0.9309946312,0.0215572234,0.0215572234,0.2500921285,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9601920993,0.3429152172,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.1726155359,0.3429152172,0.4463692005,0.7499078715,0.9601920993,0.9601920993,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9601920993
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1392585119,0.2326044092,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0398079007,,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1392585119,0.0215572234,0.0215572234,0.0210840985,0.2326044092,0.0339445774,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.0215572234,0.8918162599,0.0215572234,0.0215572234,0.5000000000,0.2500921285,0.0391240932,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.1786362795,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.7060316269,0.2500921285,0.0544047150
ResNet18-lstm,0000,0.9784427766,0.6570847828,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.5536307995,0.9784427766,0.9784427766,0.9784427766,,0.9608759068,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7060316269,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.0210840985,0.9660554226,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0010,0.9784427766,0.0690053688,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.1124579420,0.9601920993,0.8875420580,0.9784427766,0.0391240932,,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0690053688,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9672001539,0.9660554226,0.9296136133,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.0215572234,0.2326044092,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0001,0.9784427766,0.0690053688,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9601920993,0.9601920993,0.9784427766,0.0215572234,0.3575003273,,0.9784427766,0.9601920993,0.9789159015,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9309946312,0.9608759068,0.9608759068,0.9784427766,0.9784427766,0.9789159015,0.6726395770,0.0215572234,0.0210840985,0.9784427766,0.9789159015,0.9784427766
ResNet18-lstm,1000,0.1124579420,0.0215572234,0.0215572234,0.1124579420,0.9789159015,0.9318915651,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.1726155359,0.9789159015,0.0215572234,0.0215572234,0.0215572234,,0.2500921285,0.8607414881,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5000000000,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.1392585119,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.7673955908,0.0215572234,0.9784427766,0.6577650895,0.3575003273,0.9789159015,0.9803202456,0.6570847828,0.0215572234,0.0690053688,0.0210840985,0.0327998461,0.9789159015,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9789159015,0.9789159015
ResNet18-lstm,1010,0.3932285176,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.4463692005,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.7499078715,,0.9601920993,0.0398079007,0.0215572234,0.1124579420,0.9660554226,0.7499078715,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5730383504,0.9784427766,0.1715139137,0.9789159015,0.6570847828,0.7673955908,0.9660554226,0.9601920993,0.9309946312,0.0520296173,0.3429152172,0.2326044092,0.2491124267,0.9309946312,0.7499078715,0.0391240932,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.9784427766
ResNet18-lstm,1001,0.0690053688,0.0215572234,0.0215572234,0.1124579420,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.8607414881,0.0215572234,0.0215572234,0.0210840985,0.1392585119,0.0398079007,,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0690053688,0.5730383504,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.9279364826,0.1392585119,0.1392585119,0.7499078715,0.6424996727,0.3429152172,0.0215572234,0.0210840985,0.0398079007,0.0398079007,0.5536307995,0.2081828390,0.0210840985,0.0215572234,0.0210840985,0.9479703827,0.7918171610,0.7673955908
ResNet101-lstm,0000,0.9784427766,0.3429152172,0.0215572234,0.4463692005,0.9789159015,0.9784427766,0.0215572234,0.0215572234,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.2939683731,0.7499078715,0.8875420580,0.9784427766,0.9601920993,0.9784427766,,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8607414881,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0010,0.9784427766,0.7673955908,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9309946312,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0001,0.9660554226,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.3429152172,0.7499078715,0.9789159015,0.0215572234,0.0210840985,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.0215572234,0.0215572234,,0.9784427766,0.9601920993,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.5536307995,0.9784427766,0.9660554226,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1786362795,0.8618485413,0.4269616496,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1000,0.0210840985,0.0215572234,0.0215572234,0.1124579420,0.3401397737,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.3429152172,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0398079007,0.0215572234,0.9789159015,0.0215572234,0.0690053688,0.9660554226,0.5000000000,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.9487647826,0.5536307995,0.5730383504
ResNet101-lstm,1010,0.1392585119,0.0215572234,0.0215572234,0.1124579420,0.9789159015,0.9793865833,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.2500921285,0.9309946312,0.0215572234,0.0215572234,0.0398079007,0.9784427766,,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.1681443952,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.9296136133,0.1124579420,0.9784427766,0.5536307995,0.5000000000,0.9789159015,0.9479703827,0.9608759068,0.0398079007,0.0398079007,0.1114004956,0.1114004956,0.9309946312,0.7096439189,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9608759068,0.9601920993
ResNet101-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.6577650895,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0690053688,0.4269616496,0.0210840985,0.0215572234,0.0210840985,0.7673955908,0.0398079007,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.2326044092,0.0215572234,0.9309946312,0.0877771514,0.1124579420,0.8875420580,0.5000000000,0.0720635174,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.4463692005,0.0520296173,0.0215572234,0.0215572234,0.0215572234,0.8885995044,0.7060316269,0.6570847828
C3D,0000,0.9784427766,0.9784427766,0.0398079007,0.6570847828,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.9784427766,0.7499078715,0.9309946312,0.1726155359,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0001,0.9784427766,0.9784427766,0.3429152172,0.8875420580,0.9784427766,0.9784427766,0.8273844641,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9309946312,0.3429152172,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.7499078715,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9660554226,0.0210840985,0.0215572234,0.0215572234,0.0398079007,0.1124579420,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8607414881,0.5536307995,0.9309946312,0.0215572234,0.0215572234,0.0210840985,0.9789159015,0.8318556048,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.9789159015,0.1726155359,0.9789159015,0.8273844641,0.7096439189,0.9789159015,0.9660554226,0.9660554226,0.0398079007,0.1124579420,0.0398079007,0.2964900490,0.9601920993,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
C3D,1010,0.9784427766,0.9784427766,0.0398079007,0.9455952850,0.9784427766,0.9784427766,0.1586552539,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,,0.9784427766,0.8875420580,0.9601920993,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9789159015,0.9789159015
C3D,1001,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.9784427766,0.0215572234,,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0000,0.9784427766,0.9784427766,0.0398079007,0.8875420580,0.9784427766,0.9784427766,0.1124579420,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.1124579420,0.9784427766,,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.9784427766,0.9784427766,0.0398079007,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9601920993,0.0690053688,0.9784427766,0.0398079007,0.9601920993,0.0398079007,,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.8273844641,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9601920993,0.6570847828,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.8875420580,,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.5000000000,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.2500921285,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.4269616496,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.9789159015,0.8875420580,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.9789159015,0.1726155359,0.9789159015,0.8273844641,0.7499078715,0.9784427766,0.9784427766,0.9608759068,0.0210840985,0.1366608391,0.0690053688,0.2500921285,0.9789159015,0.8875420580,0.0215572234,0.0210840985,0.0210840985,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.9660554226,0.8885995044,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0703863867,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,,0.0215572234,0.9789159015,0.1124579420,0.0720635174,0.9608759068,0.8885995044,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8284860863,0.1726155359,0.0210840985,0.0215572234,0.0215572234,0.9608759068,0.8885995044,0.9309946312
c3d-block-lstm,1001,0.7673955908,0.2500921285,0.0215572234,0.2326044092,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.5536307995,0.6570847828,0.9784427766,0.1726155359,0.2500921285,0.2500921285,0.9784427766,0.8284860863,0.9601920993,0.2500921285,0.0690053688,0.4463692005,0.9784427766,0.8875420580,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.8273844641,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.8273844641,0.9784427766,,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.6570847828,0.3932285176,0.7673955908,0.9784427766,0.9279364826,0.3429152172,0.0398079007,0.2500921285,0.9784427766,0.9784427766,0.9784427766
I3D,0000,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0391240932,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1081837401,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0720635174,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,,0.0215572234,0.0215572234,0.1081837401,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.1114004956,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2903560811,0.0690053688,0.0653985309
I3D,0010,0.1124579420,0.0215572234,0.0215572234,0.1124579420,0.9601920993,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.1124579420,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.3422349105,0.3429152172,0.8607414881,0.0215572234,0.0215572234,0.0339445774,0.9784427766,0.4463692005,0.9122228486,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.8875420580,0.0398079007,0.9784427766,,0.3429152172,0.9784427766,0.9789159015,0.7499078715,0.0215572234,0.0520296173,0.0215572234,0.1114004956,0.9789159015,0.2491124267,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
I3D,0001,0.4463692005,0.0215572234,0.0215572234,0.1124579420,0.9309946312,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.2500921285,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.6424996727,0.2326044092,0.8607414881,0.0215572234,0.0215572234,0.0398079007,0.9309946312,0.5000000000,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.2903560811,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.9279364826,0.2500921285,0.9784427766,0.6570847828,,0.9601920993,0.9309946312,0.7499078715,0.0398079007,0.1726155359,0.0398079007,0.2326044092,0.9309946312,0.8284860863,0.0215572234,0.0215572234,0.0215572234,0.9608759068,0.9608759068,0.9601920993
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0987330367,0.2491124267,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0339445774,0.2500921285,0.0215572234,0.0210840985,0.0215572234,0.0339445774,0.0210840985,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0391240932,0.0215572234,0.8918162599,0.0215572234,0.0398079007,,0.2326044092,0.0398079007,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.3422349105,0.2939683731
I3D,1010,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.4463692005,0.5538747565,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0196797544,0.0398079007,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0520296173,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0215572234,0.8875420580,0.0210840985,0.0690053688,0.7673955908,,0.1114004956,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3927473736,0.1124579420,0.0215572234,0.0210840985,0.0215572234,0.9672001539,0.6584543008,0.5536307995
I3D,1001,0.0210840985,0.0215572234,0.0215572234,0.1124579420,0.9789159015,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9608759068,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0690053688,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0391240932,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0391240932,0.7673955908,0.0215572234,0.9784427766,0.2500921285,0.2500921285,0.9601920993,0.8885995044,,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.8273844641,0.2939683731,0.0215572234,0.0210840985,0.0215572234,0.9601920993,0.9309946312,0.9309946312
ResNet3D-18,0000,0.9660554226,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9789159015,0.0210840985,0.0215572234,0.0215572234,0.3429152172,0.8273844641,0.9784427766,0.0210840985,0.0327998461,0.0690053688,0.9784427766,0.9479703827,0.9784427766,0.0215572234,0.0215572234,0.8213637205,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,,0.9279364826,0.5000000000,0.9784427766,0.9784427766,0.9789159015,0.1124579420,0.0196797544,0.0215572234,0.9784427766,0.9789159015,0.9784427766
ResNet3D-18,0010,0.8875420580,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.9789159015,0.0215572234,0.0339445774,0.0391240932,0.9309946312,0.6570847828,0.9789159015,0.0215572234,0.0215572234,0.1381514587,0.9784427766,0.9601920993,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.9784427766,0.3429152172,0.9784427766,0.9479703827,0.8273844641,0.9784427766,0.9784427766,0.9601920993,0.0720635174,,0.2326044092,0.8875420580,0.9660554226,0.9789159015,0.0327998461,0.0215572234,0.0210840985,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,0001,0.9309946312,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9608759068,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.5536307995,0.9784427766,0.0210840985,0.0703863867,0.0391240932,0.9789159015,0.7673955908,0.9601920993,0.0215572234,0.0215572234,0.5730383504,0.9784427766,0.8885995044,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9784427766,0.6067714824,0.9784427766,0.9784427766,0.9601920993,0.9789159015,0.9784427766,0.9601920993,0.5000000000,0.7673955908,,0.9318915651,0.9784427766,0.9784427766,0.1124579420,0.0215572234,0.0398079007,0.9784427766,0.9789159015,0.9784427766
ResNet3D-18,1000,0.7499078715,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.2500921285,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9672001539,0.7508875733,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8885995044,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7035099510,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9784427766,0.2326044092,0.9789159015,0.8885995044,0.7673955908,0.9789159015,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.0681084349,,0.9784427766,0.9309946312,0.0210840985,0.0215572234,0.0215572234,0.9784427766,0.9789159015,0.9784427766
ResNet3D-18,1010,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.5536307995,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.8213637205,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0690053688,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0690053688,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.1715139137,0.0215572234,0.8885995044,0.0210840985,0.0690053688,0.7499078715,0.6072526264,0.1726155359,0.0215572234,0.0339445774,0.0215572234,0.0215572234,,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.7499078715,0.6424996727
ResNet3D-18,1001,0.0544047150,0.0215572234,0.0215572234,0.1124579420,0.9455952850,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.9309946312,0.0210840985,0.0215572234,0.0210840985,0.5000000000,0.2500921285,0.7918171610,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.2903560811,0.9479703827,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.8273844641,0.0720635174,0.9784427766,0.7508875733,0.1715139137,0.9784427766,0.8875420580,0.7060316269,0.0210840985,0.0210840985,0.0215572234,0.0690053688,0.8273844641,,0.0215572234,0.0210840985,0.0215572234,0.9784427766,0.9487647826,0.9309946312
ResNet3D-101,0000,0.9784427766,0.0690053688,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0391240932,0.9601920993,0.9601920993,0.9784427766,0.0215572234,0.3575003273,0.3273604230,0.9784427766,0.9608759068,0.9789159015,0.1392585119,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9789159015,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9672001539,0.8875420580,0.9789159015,0.9784427766,0.9784427766,,0.0215572234,0.0210840985,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0010,0.9784427766,0.9601920993,0.0215572234,0.6577650895,0.9789159015,0.9784427766,0.0210840985,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9803202456,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,,0.9789159015,0.9784427766,0.9789159015,0.9784427766
ResNet3D-101,0001,0.9784427766,0.2500921285,0.0215572234,0.4463692005,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.7673955908,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.3429152172,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.0210840985,,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0690053688,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2939683731,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0520296173,0.0215572234,0.0215572234,0.0215572234,0.0512352174,0.0215572234,0.1114004956,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0391240932,0.0215572234,0.7096439189,0.0215572234,0.0391240932,0.2326044092,0.0327998461,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0681084349,0.1392585119
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.3575003273,0.6577650895,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.2081828390,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0391240932,0.2939683731,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0215572234,0.9309946312,0.0215572234,0.0391240932,0.6577650895,0.3415456992,0.0690053688,0.0210840985,0.0215572234,0.0210840985,0.0210840985,0.2500921285,0.0512352174,0.0215572234,0.0210840985,0.0215572234,0.9318915651,,0.5000000000
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.3575003273,0.5000000000,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.4269616496,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.9346014691,0.0215572234,0.0398079007,0.7060316269,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.8607414881,0.5000000000,


==> stadistics/tables/csv/auto_ablation/less-CK.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.0398079007,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.7673955908,0.0327998461,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.2500921285,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.1726155359,0.0544047150,0.8875420580,0.3575003273,0.6067714824,0.0339445774,0.0520296173,0.0987330367,0.9660554226,0.9784427766,0.3575003273,0.9279364826,0.4463692005,0.2500921285,0.9784427766,0.9784427766,0.9279364826,0.0215572234,0.0398079007,0.0690053688
VGG16-lstm,0010,0.0215572234,,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.4463692005,0.0215572234,0.0215572234,0.0544047150,0.9279364826,0.9455952850,0.3429152172,0.0690053688,0.0215572234,0.0215572234,0.6570847828,0.9601920993,0.6570847828,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0877771514,0.0339445774,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.3575003273,0.0690053688,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9784427766,,0.0339445774,0.2903560811,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.8574752963,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.9122228486,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.5000000000,0.7499078715,0.9279364826,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.5000000000,0.5536307995
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.9660554226,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9660554226
VGG16-lstm,1001,0.9660554226,0.9784427766,0.9784427766,0.7096439189,0.0215572234,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4269616496,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9122228486,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8633391609,0.9784427766,0.9601920993,0.9784427766,0.5000000000,0.8273844641,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.7673955908,0.8273844641
Inceptionv3-lstm,0000,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9309946312,0.8273844641,0.2500921285,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1726155359,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.9309946312,0.1124579420,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0010,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.0215572234,0.5536307995,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.9601920993,,0.0520296173,0.0215572234,0.0215572234,0.8633391609,0.6570847828,0.3575003273,0.0398079007,0.0398079007,0.0398079007,0.3429152172,0.8607414881,0.4463692005,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.1726155359,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.1366608391,0.6424996727,0.0391240932,0.0215572234,0.0215572234,0.0398079007
Inceptionv3-lstm,1000,0.2500921285,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9479703827,,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.9660554226,0.7499078715,0.9279364826,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.5536307995,0.0215572234,0.9784427766,0.9279364826,0.9784427766,0.0398079007,0.1726155359,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0877771514,0.1124579420,0.0339445774,0.8273844641,0.2500921285,0.3429152172,0.0398079007,0.0690053688,0.0690053688,0.9660554226,0.8633391609,0.0215572234,0.6570847828,0.4463692005,0.1124579420,0.9601920993,0.9784427766,0.8633391609,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1010,0.9601920993,0.9784427766,0.9784427766,0.7499078715,0.0339445774,0.5730383504,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.8875420580,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.8875420580,0.8633391609,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9318915651,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.8875420580,0.9012669633,0.9784427766,0.9660554226,0.9784427766,0.7035099510,0.8273844641,0.9660554226,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.7673955908,0.8875420580
Inceptionv3-lstm,1001,0.0720635174,0.9455952850,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.8875420580,0.9784427766,0.9784427766,0.3429152172,0.0398079007,,0.9784427766,0.9660554226,0.9784427766,0.6424996727,0.6570847828,0.0690053688,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.5000000000,0.0339445774,0.9784427766,0.7499078715,0.9784427766,0.0690053688,0.0339445774,0.1114004956,0.9279364826,0.9784427766,0.9784427766,0.1366608391,0.0215572234,0.0339445774,0.5536307995,0.1726155359,0.3575003273,0.0215572234,0.0215572234,0.0398079007,0.8633391609,0.8273844641,0.1124579420,0.3429152172,0.2326044092,0.0690053688,0.9279364826,0.9660554226,0.5536307995,0.0215572234,0.0398079007,0.0690053688
ResNet18-lstm,0000,0.0215572234,0.0720635174,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1366608391,0.0215572234,0.0215572234,0.0215572234,,0.1124579420,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0398079007,0.0210840985,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0327998461,0.0215572234,0.0196797544,0.0215572234,0.0215572234
ResNet18-lstm,0010,0.0215572234,0.0544047150,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.0339445774,0.8875420580,,0.1726155359,0.0398079007,0.0215572234,0.0215572234,0.4463692005,0.9601920993,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0520296173,0.0339445774,0.0206134167,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0001,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.1726155359,0.9784427766,0.6424996727,0.0339445774,0.0215572234,0.0215572234,0.9309946312,0.8273844641,,0.0690053688,0.0398079007,0.0215572234,0.7499078715,0.8875420580,0.7499078715,0.0398079007,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.2326044092,0.5536307995,0.0720635174,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,1000,0.1124579420,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9784427766,0.9601920993,0.2500921285,0.0215572234,0.3575003273,0.9784427766,0.9601920993,0.9309946312,,0.6424996727,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.6570847828,0.2500921285,0.0210840985,0.9784427766,0.7499078715,0.9784427766,0.0215572234,0.0720635174,0.0398079007,0.9309946312,0.9784427766,0.9784427766,0.0720635174,0.0690053688,0.0215572234,0.6570847828,0.1124579420,0.2903560811,0.0215572234,0.0339445774,0.0210840985,0.7499078715,0.6570847828,0.0720635174,0.4463692005,0.2903560811,0.0215572234,0.8875420580,0.9309946312,0.7508875733,0.0215572234,0.0210840985,0.0215572234
ResNet18-lstm,1010,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.8875420580,0.9784427766,0.9601920993,0.0720635174,0.0210840985,0.3429152172,0.9784427766,0.9784427766,0.9601920993,0.3575003273,,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.1124579420,0.2326044092,0.0215572234,0.9784427766,0.5538747565,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.9789159015,0.9784427766,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0690053688,0.0690053688,0.0215572234,0.0210840985,0.0215572234,0.8875420580,0.5000000000,0.0339445774,0.0720635174,0.0690053688,0.0215572234,0.9601920993,0.9784427766,0.5536307995,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,1001,0.8273844641,0.9784427766,0.9784427766,0.3429152172,0.0339445774,0.1366608391,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.1124579420,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.3429152172,0.9784427766,0.9789159015,0.9784427766,0.6570847828,0.7035099510,0.7673955908,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.7673955908,0.5536307995,0.9601920993,0.9309946312,0.9012669633,0.1726155359,0.3575003273,0.5536307995,0.9784427766,0.9601920993,0.8875420580,0.9789159015,0.8885995044,0.8574752963,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.2326044092
ResNet101-lstm,0000,0.0215572234,0.3429152172,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.5536307995,0.2500921285,0.0215572234,0.0215572234,0.0215572234,,0.9784427766,0.2500921285,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0010,0.0215572234,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1392585119,0.0215572234,0.0210840985,0.0215572234,0.2500921285,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0001,0.0215572234,0.3429152172,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.9309946312,0.4463692005,0.2500921285,0.0398079007,0.0339445774,0.0215572234,0.7499078715,0.8875420580,,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0690053688,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0210840985
ResNet101-lstm,1000,0.0690053688,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.8875420580,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.5536307995,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0398079007,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.8875420580,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8273844641,0.0398079007,0.4463692005,0.1124579420,0.0215572234,0.9601920993,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1010,0.2326044092,0.9601920993,0.9784427766,0.0690053688,0.0398079007,0.0720635174,0.8273844641,0.9784427766,0.9784427766,0.4463692005,0.1124579420,0.5000000000,0.9784427766,0.9784427766,0.8875420580,0.7499078715,0.7673955908,0.1124579420,0.9309946312,0.9784427766,0.9309946312,0.4463692005,,0.0720635174,0.9784427766,0.7499078715,0.9784427766,0.1124579420,0.0690053688,0.1726155359,0.8875420580,0.9784427766,0.9784427766,0.2081828390,0.0690053688,0.0987330367,0.6424996727,0.1726155359,0.5000000000,0.0398079007,0.0398079007,0.2491124267,0.7499078715,0.7499078715,0.2500921285,0.5000000000,0.2500921285,0.2500921285,0.9309946312,0.9601920993,0.6424996727,0.0398079007,0.1392585119,0.1726155359
ResNet101-lstm,1001,0.9672001539,0.9784427766,0.9784427766,0.1425247037,0.0215572234,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.8875420580,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9279364826,0.9784427766,0.9660554226,0.9784427766,0.3575003273,0.3575003273,0.9455952850,0.9784427766,0.9784427766,0.9455952850,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.3422349105,0.5000000000
C3D,0000,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9309946312,0.0720635174,0.0210840985,0.2500921285,0.9789159015,0.9784427766,0.9784427766,0.2500921285,0.4461252435,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.2500921285,0.0215572234,0.9784427766,,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.9660554226,0.9784427766,0.9789159015,0.0215572234,0.0210840985,0.0215572234,0.3575003273,0.0398079007,0.2500921285,0.0210840985,0.0210840985,0.0215572234,0.8284860863,0.4269616496,0.0215572234,0.0327998461,0.0398079007,0.0215572234,0.9660554226,0.9784427766,0.5538747565,0.0210840985,0.0215572234,0.0215572234
C3D,0001,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.8875420580,0.9784427766,0.9784427766,0.0544047150,0.0215572234,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.0544047150,0.9784427766,0.9784427766,0.9784427766,,0.6570847828,0.8574752963,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.5536307995,0.1726155359,0.9784427766,0.8284860863,0.9601920993,0.0398079007,0.1366608391,0.3429152172,0.9789159015,0.9784427766,0.8633391609,0.9784427766,0.9309946312,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0720635174,0.2500921285
C3D,1010,0.7499078715,0.9784427766,0.9784427766,0.0877771514,0.0215572234,0.0877771514,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.0681084349,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9789159015,0.2964900490,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.1124579420,0.9784427766,0.9789159015,0.9784427766,0.3429152172,,0.6424996727,0.9784427766,0.9784427766,0.9789159015,0.7673955908,0.3575003273,0.2500921285,0.9601920993,0.5000000000,0.9455952850,0.0215572234,0.0690053688,0.4463692005,0.9784427766,0.9784427766,0.7508875733,0.9660554226,0.8574752963,0.7673955908,0.9784427766,0.9784427766,0.9309946312,0.0877771514,0.2500921285,0.2500921285
C3D,1001,0.6424996727,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.0215572234,0.8885995044,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9789159015,0.9309946312,0.8273844641,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.1425247037,0.3575003273,,0.9784427766,0.9789159015,0.9784427766,0.5538747565,0.3575003273,0.1114004956,0.9601920993,0.6067714824,0.7673955908,0.0398079007,0.1124579420,0.1726155359,0.9789159015,0.9784427766,0.6424996727,0.9660554226,0.8273844641,0.6424996727,0.9784427766,0.9784427766,0.9601920993,0.0398079007,0.0398079007,0.1114004956
c3d-block-lstm,0000,0.0215572234,0.8633391609,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.0720635174,0.9789159015,0.9309946312,0.5536307995,0.0690053688,0.0210840985,0.0215572234,0.9601920993,0.9784427766,0.9309946312,0.0215572234,0.1124579420,0.0215572234,0.9784427766,0.0339445774,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0690053688,0.0210840985,0.0391240932,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0339445774,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.6570847828,0.9296136133,0.0690053688,0.0210840985,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.0210840985,0.0215572234,,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0196797544,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234
c3d-block-lstm,0001,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.2500921285,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.6424996727,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.9122228486,0.0210840985,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.1124579420,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.7918171610,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.2326044092,0.4461252435,0.9784427766,0.9789159015,0.9784427766,,0.1103356810,0.0720635174,0.9789159015,0.5000000000,0.8633391609,0.0215572234,0.0210840985,0.1786362795,0.9789159015,0.9784427766,0.5000000000,0.9784427766,0.8633391609,0.3429152172,0.9784427766,0.9784427766,0.9601920993,0.0339445774,0.0339445774,0.0720635174
c3d-block-lstm,1010,0.8273844641,0.9784427766,0.9784427766,0.1124579420,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9309946312,0.2500921285,0.9784427766,0.9789159015,0.9784427766,0.4463692005,0.6424996727,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.8896643190,,0.5000000000,0.9608759068,0.5536307995,0.9660554226,0.0339445774,0.0512352174,0.4463692005,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.8273844641,0.6424996727,0.9784427766,0.9784427766,0.9608759068,0.1366608391,0.3429152172,0.3429152172
c3d-block-lstm,1001,0.9455952850,0.9789159015,0.9784427766,0.1124579420,0.0215572234,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.0987330367,0.9660554226,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9012669633,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.7499078715,0.8885995044,0.9789159015,0.9784427766,0.9784427766,0.9279364826,0.5000000000,,0.9784427766,0.7692745061,0.9803202456,0.1726155359,0.2500921285,0.8653529316,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.8885995044,0.9309946312,0.9784427766,0.9789159015,0.9784427766,0.0210840985,0.1681443952,0.2491124267
I3D,0000,0.1124579420,0.9122228486,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9784427766,0.8273844641,0.1726155359,0.0215572234,0.4463692005,0.9601920993,0.9479703827,0.8273844641,0.3429152172,0.6424996727,0.0398079007,0.9601920993,0.9784427766,0.9601920993,0.1124579420,0.3575003273,0.0215572234,0.9784427766,0.6424996727,0.9784427766,0.0215572234,0.0398079007,0.0398079007,0.9309946312,0.9784427766,0.9784427766,0.0210840985,0.0391240932,0.0215572234,,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.6424996727,0.0215572234,0.1366608391,0.0215572234,0.0398079007,0.7499078715,0.9309946312,0.4463692005,0.0215572234,0.0215572234,0.0215572234
I3D,0010,0.6424996727,0.9660554226,0.9784427766,0.0690053688,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.7499078715,0.0339445774,0.8273844641,0.9789159015,0.9660554226,0.9601920993,0.8875420580,0.9309946312,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.8273844641,0.0339445774,0.9784427766,0.9601920993,0.9784427766,0.1715139137,0.5000000000,0.3932285176,0.9789159015,0.9784427766,0.9789159015,0.5000000000,0.4463692005,0.2307254939,0.9784427766,,0.8284860863,0.0720635174,0.1124579420,0.2964900490,0.9601920993,0.9601920993,0.3575003273,0.9601920993,0.8885995044,0.4463692005,0.9601920993,0.9608759068,0.9309946312,0.0544047150,0.0720635174,0.0339445774
I3D,0001,0.3932285176,0.9789159015,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.6424996727,0.9789159015,0.9793865833,0.9601920993,0.7096439189,0.9309946312,0.0987330367,0.9601920993,0.9784427766,0.9601920993,0.7499078715,0.5000000000,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.0398079007,0.0544047150,0.2326044092,0.9608759068,0.9784427766,0.9784427766,0.1366608391,0.0339445774,0.0196797544,0.7499078715,0.1715139137,,0.0215572234,0.0215572234,0.0544047150,0.8875420580,0.7499078715,0.3932285176,0.7499078715,0.2964900490,0.1425247037,0.9784427766,0.9789159015,0.7499078715,0.0210840985,0.0210840985,0.0398079007
I3D,1000,0.9660554226,0.9784427766,0.9784427766,0.5000000000,0.0215572234,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.2964900490,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.6424996727,0.9784427766,0.9789159015,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.8273844641,0.9784427766,0.9279364826,0.9784427766,,0.8633391609,0.8633391609,0.9789159015,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9660554226,0.3273604230,0.6424996727,0.7499078715
I3D,1010,0.9479703827,0.9784427766,0.9784427766,0.2500921285,0.0339445774,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9789159015,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.6424996727,0.9784427766,0.9789159015,0.9784427766,0.8633391609,0.9309946312,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9487647826,0.7499078715,0.9784427766,0.8875420580,0.9784427766,0.1366608391,,0.8273844641,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.9309946312,0.8633391609,0.9789159015,0.9784427766,0.9608759068,0.2326044092,0.5536307995,0.5000000000
I3D,1001,0.9012669633,0.9789159015,0.9784427766,0.0720635174,0.0215572234,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.0339445774,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7508875733,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.5536307995,0.8273844641,0.9784427766,0.9789159015,0.9784427766,0.8213637205,0.5536307995,0.1346470684,0.9784427766,0.7035099510,0.9455952850,0.1366608391,0.1726155359,,0.9784427766,0.9784427766,0.7673955908,0.9789159015,0.9279364826,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0690053688,0.1726155359
ResNet3D-18,0000,0.0339445774,0.9660554226,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.9784427766,0.9309946312,0.0339445774,0.0215572234,0.1366608391,0.9789159015,0.9784427766,0.9660554226,0.2500921285,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.2500921285,0.0215572234,0.9784427766,0.1715139137,0.9784427766,0.0210840985,0.0215572234,0.0210840985,0.9279364826,0.9789159015,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.1124579420,0.0210840985,0.0215572234,0.0215572234,,0.2500921285,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.8875420580,0.9660554226,0.2326044092,0.0210840985,0.0215572234,0.0215572234
ResNet3D-18,0010,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9784427766,0.9601920993,0.1366608391,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.5000000000,0.0398079007,0.9784427766,0.9789159015,0.9784427766,0.1726155359,0.2500921285,0.0215572234,0.9784427766,0.5730383504,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7499078715,,0.0398079007,0.1124579420,0.0690053688,0.0339445774,0.9601920993,0.9784427766,0.4463692005,0.0215572234,0.0215572234,0.0339445774
ResNet3D-18,0001,0.6424996727,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.0210840985,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9660554226,0.1124579420,0.9784427766,0.9789159015,0.9784427766,0.9601920993,0.7499078715,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.2491124267,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.3429152172,0.2500921285,0.9784427766,0.6424996727,0.6067714824,0.0690053688,0.1366608391,0.2326044092,0.9784427766,0.9601920993,,0.9660554226,0.8318556048,0.5536307995,0.9784427766,0.9784427766,0.9601920993,0.0339445774,0.0339445774,0.0339445774
ResNet3D-18,1000,0.0720635174,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9279364826,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.5000000000,0.0215572234,0.9784427766,0.9672001539,0.9784427766,0.0215572234,0.0339445774,0.0339445774,0.9784427766,0.9803202456,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.8633391609,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.8875420580,0.0339445774,,0.1366608391,0.0215572234,0.9660554226,0.9784427766,0.7918171610,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,1010,0.5536307995,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.5536307995,0.0215572234,0.7673955908,0.9789159015,0.9784427766,0.9601920993,0.7096439189,0.9309946312,0.1114004956,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.7499078715,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.0690053688,0.1425247037,0.1726155359,0.9789159015,0.9784427766,0.9784427766,0.1366608391,0.1726155359,0.1114004956,0.9784427766,0.1114004956,0.7035099510,0.0215572234,0.0690053688,0.0720635174,0.9601920993,0.9309946312,0.1681443952,0.8633391609,,0.1786362795,0.9601920993,0.9672001539,0.8273844641,0.0210840985,0.0215572234,0.0398079007
ResNet3D-18,1001,0.7499078715,0.9784427766,0.9784427766,0.0690053688,0.0339445774,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.8875420580,0.0398079007,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1425247037,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.2326044092,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.3575003273,0.0690053688,0.9601920993,0.5536307995,0.8574752963,0.1124579420,0.1366608391,0.0720635174,0.9784427766,0.9660554226,0.4463692005,0.9784427766,0.8213637205,,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0544047150
ResNet3D-101,0000,0.0215572234,0.9660554226,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.9784427766,0.8633391609,0.0398079007,0.0215572234,0.0720635174,0.9784427766,0.9660554226,0.7673955908,0.1124579420,0.0398079007,0.0215572234,0.9309946312,0.9784427766,0.8875420580,0.0398079007,0.0690053688,0.0215572234,0.9784427766,0.0339445774,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.0398079007,0.0215572234,0.0339445774,0.0398079007,0.0215572234,,0.9784427766,0.1726155359,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0010,0.0215572234,0.6424996727,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.9784427766,0.3575003273,0.0215572234,0.0215572234,0.0339445774,0.9672001539,0.8273844641,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.6570847828,0.9784427766,0.4463692005,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0703863867,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0690053688,0.0391240932,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0327998461,0.0215572234,0.0215572234,,0.0690053688,0.0210840985,0.0215572234,0.0215572234
ResNet3D-101,0001,0.0720635174,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9784427766,0.9608759068,0.1366608391,0.0215572234,0.4463692005,0.9784427766,0.9784427766,0.9279364826,0.2491124267,0.4463692005,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.3575003273,0.0215572234,0.9784427766,0.4461252435,0.9784427766,0.0215572234,0.0690053688,0.0398079007,0.9309946312,0.9784427766,0.9784427766,0.0398079007,0.0391240932,0.0215572234,0.5536307995,0.0690053688,0.2500921285,0.0339445774,0.0391240932,0.0215572234,0.7673955908,0.5536307995,0.0398079007,0.2081828390,0.1726155359,0.0215572234,0.8273844641,0.9309946312,,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.0215572234,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.9803202456,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9279364826,0.9784427766,0.9789159015,0.9784427766,0.9601920993,0.9122228486,0.9601920993,0.9789159015,0.9784427766,0.9784427766,0.9660554226,0.8633391609,0.9789159015,0.9784427766,0.9455952850,0.9789159015,0.6726395770,0.7673955908,0.9660554226,0.9789159015,0.9784427766,0.9660554226,0.9784427766,0.9789159015,0.9601920993,0.9784427766,0.9789159015,0.9784427766,,0.8574752963,0.8574752963
ResNet3D-101,1010,0.9601920993,0.9784427766,0.9784427766,0.5000000000,0.0339445774,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8607414881,0.6577650895,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.7499078715,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.9660554226,0.6570847828,0.8318556048,0.9784427766,0.9279364826,0.9789159015,0.3575003273,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1425247037,,0.7673955908
ResNet3D-101,1001,0.9309946312,0.9784427766,0.9784427766,0.4463692005,0.0339445774,0.1726155359,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.1124579420,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8273844641,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.7499078715,0.8885995044,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.6570847828,0.7508875733,0.9784427766,0.9660554226,0.9601920993,0.2500921285,0.5000000000,0.8273844641,0.9784427766,0.9660554226,0.9660554226,0.9784427766,0.9601920993,0.9455952850,0.9784427766,0.9784427766,0.9784427766,0.1425247037,0.2326044092,


==> stadistics/tables/csv/auto_ablation/less-MMI.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.6570847828,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.4463692005,0.0398079007,0.0215572234,0.0398079007,0.0398079007,0.6570847828,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1726155359,0.5536307995,0.0215572234,0.0215572234,0.1726155359,0.4463692005,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.3429152172,0.4463692005,0.5536307995,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.0215572234,0.1726155359,0.0215572234,0.0398079007,0.1124579420,0.1726155359,0.0398079007,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.3429152172,,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.1726155359,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.1124579420,0.3429152172,0.0398079007,0.8875420580,0.0215572234,0.0215572234,0.2500921285,0.3429152172,0.5536307995,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.2500921285,0.1726155359,,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0544047150,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0398079007,0.0210840985,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.0398079007,0.1726155359,0.1726155359,0.1726155359,0.8653529316,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9789159015,,0.8284860863,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.9309946312,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9660554226,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.6424996727,0.9784427766
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9789159015,0.1715139137,,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9672001539,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.8875420580,0.6570847828,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.8273844641,0.9660554226,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.4463692005,0.9455952850
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2326044092,,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9660554226,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.4463692005,0.9279364826,0.9784427766,0.9601920993,0.9784427766,0.8633391609,0.7673955908,0.9660554226,0.9784427766,0.9608759068,0.9784427766,0.9784427766,0.8633391609,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.5000000000,0.9660554226
Inceptionv3-lstm,0000,0.7499078715,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.2500921285,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.6570847828,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.2500921285,0.8273844641,0.0215572234,0.0215572234,0.2500921285,0.6570847828,0.0215572234,0.9601920993,0.0215572234,0.0398079007,0.3429152172,0.8273844641,0.7499078715,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.1726155359,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0010,0.5536307995,0.8273844641,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,,0.0398079007,0.0215572234,0.0690053688,0.0398079007,0.4463692005,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.8273844641,0.0215572234,0.0398079007,0.1726155359,0.5536307995,0.0398079007,0.9309946312,0.0215572234,0.0398079007,0.4463692005,0.6570847828,0.7499078715,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.0398079007,0.1124579420,0.0215572234,0.0398079007,0.0398079007,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,,0.0215572234,0.2326044092,0.0398079007,0.8875420580,0.2326044092,0.2326044092,0.0398079007,0.0215572234,0.0215572234,0.8633391609,0.6570847828,0.9784427766,0.0215572234,0.1124579420,0.3575003273,0.9784427766,0.7918171610,0.9789159015,0.0215572234,0.1726155359,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6436490717,0.1124579420,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.6424996727,0.3575003273,0.4463692005,0.0210840985,0.2964900490,0.8875420580,0.9784427766,0.7035099510,0.0339445774,0.0215572234,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9784427766,,0.9601920993,0.8273844641,0.9784427766,0.9309946312,0.9601920993,0.5536307995,0.5536307995,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.3429152172,0.4463692005,0.9784427766,0.9309946312,0.9309946312,0.1124579420,0.1124579420,0.6570847828,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0690053688,0.5536307995
Inceptionv3-lstm,1010,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0339445774,0.9601920993,0.9309946312,0.7673955908,0.0398079007,,0.1366608391,0.9601920993,0.3422349105,0.5536307995,0.1114004956,0.0398079007,0.1726155359,0.9279364826,0.8875420580,0.9601920993,0.0339445774,0.1124579420,0.6424996727,0.9601920993,0.8273844641,0.9601920993,0.0398079007,0.3575003273,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0681084349,0.8273844641,0.2500921285,0.3429152172,0.0215572234,0.0398079007,0.0398079007,0.7673955908,0.8273844641,0.7673955908,0.8633391609,0.0339445774,0.5000000000,0.8875420580,0.9784427766,0.7673955908,0.0339445774,0.0215572234,0.0398079007
Inceptionv3-lstm,1001,0.9601920993,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.9601920993,0.9601920993,0.9601920993,0.1726155359,0.8633391609,,0.9784427766,0.8273844641,0.8875420580,0.3575003273,0.4463692005,0.6570847828,0.9784427766,0.9784427766,0.9660554226,0.0544047150,0.2500921285,0.7499078715,0.9784427766,0.9601920993,0.9601920993,0.2326044092,0.5536307995,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.1124579420,0.0690053688,0.3575003273,0.9309946312,0.4463692005,0.8273844641,0.0339445774,0.0398079007,0.7499078715,0.9660554226,0.8875420580,0.9601920993,0.9455952850,0.2500921285,0.8633391609,0.9601920993,0.9601920993,0.9309946312,0.0215572234,0.0215572234,0.4463692005
ResNet18-lstm,0000,0.3429152172,0.4463692005,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.5536307995,0.1124579420,0.0215572234,0.0398079007,0.0215572234,,0.0398079007,0.0690053688,0.0215572234,0.0215572234,0.0339445774,0.5000000000,0.0339445774,0.6067714824,0.0215572234,0.0215572234,0.0681084349,0.4463692005,0.0690053688,0.7673955908,0.0215572234,0.1124579420,0.4461252435,0.5536307995,0.6570847828,0.9601920993,0.0215572234,0.0215572234,0.0339445774,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0398079007,0.0398079007,0.0544047150,0.1726155359,0.0215572234,0.0398079007,0.2326044092,0.3429152172,0.1124579420,0.0215572234,0.0215572234,0.0339445774
ResNet18-lstm,0010,0.9601920993,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9601920993,0.7673955908,0.0690053688,0.6577650895,0.1726155359,0.9601920993,,0.6570847828,0.0391240932,0.0398079007,0.1726155359,0.9660554226,0.8633391609,0.9784427766,0.0690053688,0.1726155359,0.5536307995,0.9784427766,0.8875420580,0.9784427766,0.0690053688,0.3575003273,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.0391240932,0.8273844641,0.2500921285,0.6570847828,0.0398079007,0.0720635174,0.0339445774,0.7673955908,0.7673955908,0.7499078715,0.7499078715,0.0398079007,0.6570847828,0.9601920993,0.9601920993,0.8273844641,0.0398079007,0.0215572234,0.0339445774
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7673955908,0.0398079007,0.4463692005,0.1124579420,0.9309946312,0.3429152172,,0.0398079007,0.0690053688,0.0398079007,0.9279364826,0.7499078715,0.9784427766,0.0398079007,0.1124579420,0.3429152172,0.9601920993,0.9455952850,0.9784427766,0.0210840985,0.1726155359,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0544047150,0.0215572234,0.0215572234,0.7673955908,0.1366608391,0.3429152172,0.0398079007,0.0215572234,0.0398079007,0.5536307995,0.7499078715,0.6424996727,0.7508875733,0.0215572234,0.4463692005,0.9279364826,0.9601920993,0.6570847828,0.0398079007,0.0215572234,0.0398079007
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1124579420,0.2500921285,0.9784427766,0.9784427766,0.9601920993,0.4463692005,0.8885995044,0.6424996727,0.9784427766,0.9608759068,0.9601920993,,0.5000000000,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.5000000000,0.5000000000,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.8273844641,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.1726155359,0.5000000000,0.9601920993,0.8273844641,0.9784427766,0.2500921285,0.3575003273,0.7499078715,0.9309946312,0.9309946312,0.9309946312,0.9660554226,0.4463692005,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.1726155359,0.6570847828
ResNet18-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0690053688,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.5536307995,0.9784427766,0.9601920993,0.9309946312,0.5000000000,,0.7673955908,0.9601920993,0.9660554226,0.9784427766,0.5536307995,0.5000000000,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.5536307995,0.6570847828,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.1726155359,0.5000000000,0.9601920993,0.7499078715,0.9660554226,0.2500921285,0.2500921285,0.7673955908,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.9660554226,0.9660554226,0.9784427766,0.9660554226,0.1726155359,0.0398079007,0.5536307995
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.8273844641,0.3429152172,0.9660554226,0.8273844641,0.9601920993,0.1124579420,0.2326044092,,0.9784427766,0.9309946312,0.9784427766,0.0877771514,0.2500921285,0.5536307995,0.9784427766,0.9601920993,0.9784427766,0.0339445774,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0398079007,0.0339445774,0.9784427766,0.5536307995,0.7673955908,0.0690053688,0.0398079007,0.1124579420,0.9601920993,0.8875420580,0.9660554226,0.9309946312,0.1124579420,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0215572234,0.1124579420
ResNet101-lstm,0000,0.6570847828,0.7499078715,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.7499078715,0.1366608391,0.0215572234,0.0720635174,0.0215572234,0.5000000000,0.0339445774,0.0720635174,0.0215572234,0.0398079007,0.0215572234,,0.0681084349,0.8875420580,0.0215572234,0.0215572234,0.2500921285,0.6570847828,0.3563509283,0.8875420580,0.0215572234,0.0398079007,0.5000000000,0.7499078715,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0210840985,0.1124579420,0.0210840985,0.0210840985,0.0215572234,0.0544047150,0.2326044092,0.0690053688,0.1726155359,0.0339445774,0.1124579420,0.2326044092,0.5536307995,0.2500921285,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0010,0.8273844641,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.8875420580,0.3429152172,0.0215572234,0.1124579420,0.0215572234,0.9660554226,0.1366608391,0.2500921285,0.0398079007,0.0339445774,0.0690053688,0.9318915651,,0.9601920993,0.0215572234,0.0215572234,0.3429152172,0.9309946312,0.6577650895,0.9122228486,0.0398079007,0.2500921285,0.5536307995,0.9309946312,0.9601920993,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.5000000000,0.0210840985,0.4463692005,0.0210840985,0.0391240932,0.0544047150,0.3932285176,0.3429152172,0.3575003273,0.3429152172,0.0215572234,0.1366608391,0.7035099510,0.8273844641,0.5000000000,0.0215572234,0.0215572234,0.0544047150
ResNet101-lstm,0001,0.4463692005,0.5536307995,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.1726155359,0.0215572234,0.0215572234,0.0398079007,0.0339445774,0.3932285176,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,,0.0215572234,0.0215572234,0.1726155359,0.2500921285,0.0398079007,0.7499078715,0.0215572234,0.0391240932,0.2500921285,0.6570847828,0.5536307995,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0690053688,0.0215572234,0.0720635174,0.0215572234,0.0339445774,0.0210840985,0.2500921285,0.0339445774,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.9789159015,0.0210840985,0.0327998461,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9660554226,0.9455952850,0.9784427766,0.9309946312,0.9601920993,0.5000000000,0.4463692005,0.9122228486,0.9784427766,0.9784427766,0.9784427766,,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.4463692005,0.1726155359,0.5000000000,0.9784427766,0.9601920993,0.9309946312,0.0720635174,0.0398079007,0.7499078715,0.9789159015,0.9601920993,0.9789159015,0.9784427766,0.4463692005,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0215572234,0.5536307995
ResNet101-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0720635174,0.2326044092,0.9784427766,0.9601920993,0.8875420580,0.5536307995,0.8875420580,0.7499078715,0.9784427766,0.8273844641,0.8875420580,0.5000000000,0.5000000000,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.4463692005,,0.7918171610,0.9784427766,0.9672001539,0.9601920993,0.4463692005,0.6424996727,0.9309946312,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.3429152172,0.3575003273,0.8875420580,0.8875420580,0.9309946312,0.2326044092,0.2500921285,0.5000000000,0.9309946312,0.9309946312,0.9279364826,0.9784427766,0.3429152172,0.8875420580,0.9601920993,0.9309946312,0.8875420580,0.1124579420,0.0690053688,0.3932285176
ResNet101-lstm,1001,0.8273844641,0.8875420580,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.8273844641,0.6424996727,0.0398079007,0.3575003273,0.2500921285,0.9318915651,0.4463692005,0.6570847828,0.2500921285,0.0690053688,0.4463692005,0.7499078715,0.6570847828,0.8273844641,0.0690053688,0.2081828390,,0.7499078715,0.7499078715,0.9309946312,0.0720635174,0.4463692005,0.7508875733,0.8875420580,0.8875420580,0.9601920993,0.1124579420,0.0215572234,0.1726155359,0.7499078715,0.3429152172,0.5000000000,0.0339445774,0.0215572234,0.1392585119,0.6570847828,0.5536307995,0.7499078715,0.6570847828,0.0690053688,0.3575003273,0.7499078715,0.8273844641,0.6424996727,0.0339445774,0.0339445774,0.1392585119
C3D,0000,0.5536307995,0.6570847828,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.4463692005,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.5536307995,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0690053688,0.7499078715,0.0215572234,0.0215572234,0.2500921285,,0.1124579420,0.8875420580,0.0215572234,0.0398079007,0.3429152172,0.7499078715,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.1726155359,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.2081828390,0.0215572234,0.1726155359,0.0398079007,0.9309946312,0.1124579420,0.0544047150,0.0215572234,0.0398079007,0.0398079007,0.6436490717,0.3422349105,0.9601920993,0.0215572234,0.0327998461,0.2500921285,0.8875420580,,0.9601920993,0.0215572234,0.1124579420,0.5536307995,0.8875420580,0.9601920993,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.1726155359,0.0210840985,0.1366608391,0.0210840985,0.0210840985,0.0398079007,0.1726155359,0.3575003273,0.1366608391,0.3575003273,0.0215572234,0.1726155359,0.6424996727,0.5000000000,0.2500921285,0.0215572234,0.0215572234,0.0398079007
C3D,0001,0.0690053688,0.1124579420,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.0210840985,0.0215572234,0.0398079007,0.0398079007,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0877771514,0.2500921285,0.0215572234,0.0398079007,0.0690053688,0.1124579420,0.0398079007,,0.0215572234,0.0215572234,0.1366608391,0.1726155359,0.2500921285,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0520296173,0.0339445774,0.0398079007,0.1124579420,0.0210840985,0.0215572234,0.0544047150,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0339445774,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9601920993,0.7673955908,0.9784427766,0.9309946312,0.9789159015,0.3575003273,0.4463692005,0.9660554226,0.9784427766,0.9601920993,0.9784427766,0.3575003273,0.5536307995,0.9279364826,0.9784427766,0.9784427766,0.9784427766,,0.7918171610,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.4461252435,0.0690053688,0.3575003273,0.9784427766,0.8633391609,0.9279364826,0.2500921285,0.0690053688,0.8875420580,0.9601920993,0.9601920993,0.9784427766,0.9608759068,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.0215572234,0.7673955908
C3D,1010,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0398079007,0.0339445774,0.9601920993,0.9601920993,0.8273844641,0.2500921285,0.6424996727,0.4463692005,0.8875420580,0.6424996727,0.8273844641,0.1726155359,0.3429152172,0.4463692005,0.9601920993,0.7499078715,0.9608759068,0.3429152172,0.3575003273,0.5536307995,0.9601920993,0.8875420580,0.9784427766,0.2081828390,,0.9660554226,0.9601920993,0.9601920993,0.9660554226,0.2500921285,0.0398079007,0.0720635174,0.8273844641,0.7499078715,0.7499078715,0.1366608391,0.0339445774,0.4463692005,0.7499078715,0.7499078715,0.7673955908,0.7499078715,0.2326044092,0.7499078715,0.9608759068,0.8875420580,0.8875420580,0.1124579420,0.0215572234,0.2500921285
C3D,1001,0.6570847828,0.7499078715,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.5536307995,0.2326044092,0.0215572234,0.2326044092,0.0398079007,0.5538747565,0.2326044092,0.1726155359,0.0398079007,0.1124579420,0.0690053688,0.5000000000,0.4463692005,0.7499078715,0.0215572234,0.0690053688,0.2491124267,0.6570847828,0.4463692005,0.8633391609,0.0339445774,0.0339445774,,0.5536307995,0.7499078715,0.9309946312,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.0720635174,0.2500921285,0.0215572234,0.0215572234,0.0690053688,0.3575003273,0.3575003273,0.2326044092,0.5000000000,0.0690053688,0.3429152172,0.4463692005,0.5000000000,0.3429152172,0.0215572234,0.0215572234,0.0690053688
c3d-block-lstm,0000,0.5536307995,0.6570847828,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0690053688,0.3429152172,0.0215572234,0.0398079007,0.1124579420,0.2500921285,0.1124579420,0.8273844641,0.0215572234,0.0398079007,0.4463692005,,0.6570847828,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.1726155359,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.4463692005,0.4463692005,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.0398079007,0.7499078715,0.0215572234,0.0398079007,0.2500921285,0.3429152172,,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.0690053688,0.1124579420,0.1346470684,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0210840985,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0339445774,0.0690053688,0.0215572234,0.0690053688,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.1124579420,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9601920993,0.8875420580,0.9784427766,0.8875420580,0.9455952850,0.3575003273,0.5536307995,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.5536307995,0.5536307995,0.8875420580,0.9784427766,0.9660554226,0.9784427766,0.5538747565,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.1726155359,0.5536307995,0.9784427766,0.8875420580,0.8875420580,0.3429152172,0.0898562474,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.9672001539,0.5536307995,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.0544047150,0.7499078715
c3d-block-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.3429152172,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.8273844641,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.8273844641,,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.5536307995,0.7499078715,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.3429152172,0.9601920993
c3d-block-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1124579420,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9318915651,0.6424996727,0.9660554226,0.9608759068,0.9784427766,0.5000000000,0.5000000000,0.9660554226,0.9784427766,0.9601920993,0.9784427766,0.5000000000,0.6424996727,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.1726155359,,0.9784427766,0.8875420580,0.9601920993,0.2326044092,0.2500921285,0.8633391609,0.9601920993,0.9309946312,0.9660554226,0.9601920993,0.5536307995,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1124579420,0.7499078715
I3D,0000,0.9309946312,0.9601920993,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9309946312,0.3563509283,0.0215572234,0.1726155359,0.0690053688,0.8875420580,0.1726155359,0.2326044092,0.0398079007,0.0398079007,0.0215572234,0.8875420580,0.5000000000,0.9601920993,0.0215572234,0.1124579420,0.2500921285,0.9601920993,0.8273844641,0.9455952850,0.0215572234,0.1726155359,0.6570847828,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.0544047150,0.3429152172,0.0215572234,0.0215572234,0.0339445774,0.2939683731,0.5000000000,0.4463692005,0.6570847828,0.0391240932,0.1726155359,0.7673955908,0.9309946312,0.3429152172,0.0215572234,0.0215572234,0.0339445774
I3D,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.8875420580,0.0690053688,0.7499078715,0.5536307995,0.9784427766,0.7499078715,0.8633391609,0.1726155359,0.2500921285,0.4463692005,0.9789159015,0.9789159015,0.9784427766,0.0398079007,0.1124579420,0.6570847828,0.9784427766,0.9789159015,0.9660554226,0.1366608391,0.2500921285,0.9279364826,0.9601920993,0.9784427766,0.9784427766,0.1124579420,0.1124579420,0.1124579420,0.9455952850,,0.8273844641,0.0210840985,0.0391240932,0.3429152172,0.9601920993,0.9455952850,0.9309946312,0.9784427766,0.1726155359,0.7499078715,0.9660554226,0.9601920993,0.8875420580,0.0215572234,0.0215572234,0.3429152172
I3D,0001,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.0690053688,0.6570847828,0.1726155359,0.9784427766,0.3429152172,0.6570847828,0.0215572234,0.0339445774,0.2326044092,0.8875420580,0.5536307995,0.9660554226,0.0690053688,0.0690053688,0.5000000000,0.9601920993,0.8633391609,0.9784427766,0.0720635174,0.2500921285,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0215572234,0.0398079007,0.6570847828,0.1726155359,,0.0398079007,0.0398079007,0.0398079007,0.4463692005,0.7673955908,0.6570847828,0.6424996727,0.0215572234,0.5536307995,0.9309946312,0.9660554226,0.8273844641,0.0398079007,0.0215572234,0.0398079007
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0398079007,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9660554226,0.9784427766,0.9601920993,0.9601920993,0.7499078715,0.7499078715,0.9309946312,0.9789159015,0.9789159015,0.9784427766,0.9279364826,0.7673955908,0.9660554226,0.9784427766,0.9789159015,0.9784427766,0.7499078715,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.4463692005,0.7673955908,0.9784427766,0.9789159015,0.9601920993,,0.2491124267,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0877771514,0.0339445774,0.7499078715
I3D,1010,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.1726155359,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.9601920993,0.9784427766,0.9279364826,0.9784427766,0.6424996727,0.7499078715,0.9601920993,0.9789159015,0.9608759068,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9309946312,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9101437526,0.2500921285,0.7499078715,0.9784427766,0.9608759068,0.9601920993,0.7508875733,,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9660554226,0.7060316269,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.2071080891,0.8273844641
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0339445774,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.2500921285,0.9660554226,0.9660554226,0.9601920993,0.2500921285,0.2326044092,0.8875420580,0.9784427766,0.9455952850,0.9784427766,0.2500921285,0.5000000000,0.8607414881,0.9784427766,0.9601920993,0.9784427766,0.1124579420,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0398079007,0.1366608391,0.9660554226,0.6570847828,0.9601920993,0.1726155359,0.1124579420,,0.9784427766,0.9309946312,0.9660554226,0.9309946312,0.2326044092,0.9601920993,0.9660554226,0.9789159015,0.9784427766,0.1726155359,0.0398079007,0.1586552539
ResNet3D-18,0000,0.8875420580,0.9601920993,0.9789159015,0.0210840985,0.0210840985,0.0215572234,0.9309946312,0.8875420580,0.5000000000,0.0215572234,0.2326044092,0.0339445774,0.9601920993,0.2326044092,0.4463692005,0.0690053688,0.0398079007,0.0398079007,0.9455952850,0.6067714824,0.9660554226,0.0210840985,0.0690053688,0.3429152172,0.9784427766,0.8273844641,0.9479703827,0.0398079007,0.2500921285,0.6424996727,0.9601920993,0.9784427766,0.9789159015,0.0215572234,0.0215572234,0.0398079007,0.7060316269,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,,0.6424996727,0.6577650895,0.6424996727,0.0339445774,0.2326044092,0.7499078715,0.9309946312,0.6424996727,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,0010,0.8875420580,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0391240932,0.9784427766,0.8875420580,0.3575003273,0.0398079007,0.1726155359,0.1124579420,0.9601920993,0.2326044092,0.2500921285,0.0690053688,0.0215572234,0.1124579420,0.7673955908,0.6570847828,0.9309946312,0.0398079007,0.0690053688,0.4463692005,0.8875420580,0.6424996727,0.9660554226,0.0398079007,0.2500921285,0.6424996727,0.9601920993,0.9601920993,0.9784427766,0.0398079007,0.0398079007,0.0690053688,0.5000000000,0.0544047150,0.2326044092,0.0215572234,0.0398079007,0.0690053688,0.3575003273,,0.3932285176,0.6424996727,0.0215572234,0.1124579420,0.6424996727,0.7673955908,0.3429152172,0.0215572234,0.0210840985,0.0690053688
ResNet3D-18,0001,0.9784427766,0.9784427766,0.9789159015,0.0210840985,0.0210840985,0.0215572234,0.9784427766,0.9601920993,0.6424996727,0.0215572234,0.2326044092,0.0398079007,0.9455952850,0.2500921285,0.3575003273,0.0690053688,0.0215572234,0.0339445774,0.9309946312,0.6424996727,0.9784427766,0.0210840985,0.0720635174,0.2500921285,0.9784427766,0.8633391609,0.9601920993,0.0215572234,0.2326044092,0.7673955908,0.9601920993,0.9784427766,0.9789159015,0.0215572234,0.0215572234,0.0339445774,0.5536307995,0.0690053688,0.3429152172,0.0215572234,0.0215572234,0.0339445774,0.3422349105,0.6067714824,,0.5536307995,0.0215572234,0.1726155359,0.7673955908,0.8875420580,0.5536307995,0.0215572234,0.0215572234,0.0339445774
ResNet3D-18,1000,0.8273844641,0.6570847828,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.8875420580,0.5536307995,0.0215572234,0.1366608391,0.0544047150,0.8273844641,0.2500921285,0.2491124267,0.0339445774,0.0398079007,0.0690053688,0.8273844641,0.6570847828,0.9279364826,0.0215572234,0.0215572234,0.3429152172,0.9309946312,0.6424996727,0.8875420580,0.0391240932,0.2500921285,0.5000000000,0.8875420580,0.9784427766,0.9784427766,0.0327998461,0.0215572234,0.0398079007,0.3429152172,0.0215572234,0.3575003273,0.0215572234,0.0339445774,0.0690053688,0.3575003273,0.3575003273,0.4463692005,,0.0398079007,0.1726155359,0.7499078715,0.9012669633,0.5536307995,0.0215572234,0.0215572234,0.0690053688
ResNet3D-18,1010,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0339445774,0.1366608391,0.9784427766,0.9784427766,0.9789159015,0.5536307995,0.9660554226,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.5536307995,0.6570847828,0.8875420580,0.9660554226,0.9784427766,0.9784427766,0.5536307995,0.6570847828,0.9309946312,0.9784427766,0.9784427766,0.9789159015,0.5536307995,0.7673955908,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.2500921285,0.4463692005,0.9608759068,0.8273844641,0.9784427766,0.3429152172,0.2939683731,0.7673955908,0.9660554226,0.9784427766,0.9784427766,0.9601920993,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.0520296173,0.7673955908
ResNet3D-18,1001,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.9601920993,0.9601920993,0.7035099510,0.0398079007,0.5000000000,0.1366608391,0.9601920993,0.3429152172,0.5536307995,0.1124579420,0.0339445774,0.1726155359,0.8875420580,0.8633391609,0.9660554226,0.0339445774,0.1124579420,0.6424996727,0.9784427766,0.8273844641,0.9784427766,0.0398079007,0.2500921285,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.8273844641,0.2500921285,0.4463692005,0.0215572234,0.0398079007,0.0398079007,0.7673955908,0.8875420580,0.8273844641,0.8273844641,0.0215572234,,0.9012669633,0.9784427766,0.8413447461,0.0339445774,0.0215572234,0.0398079007
ResNet3D-101,0000,0.8875420580,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.9601920993,0.1124579420,0.0215572234,0.1124579420,0.0398079007,0.7673955908,0.0398079007,0.0720635174,0.0215572234,0.0339445774,0.0215572234,0.7673955908,0.2964900490,0.9789159015,0.0215572234,0.0398079007,0.2500921285,0.8273844641,0.3575003273,0.9455952850,0.0215572234,0.0391240932,0.5536307995,0.8273844641,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0339445774,0.0690053688,0.0215572234,0.0215572234,0.0339445774,0.2500921285,0.3575003273,0.2326044092,0.2500921285,0.0215572234,0.0987330367,,0.5536307995,0.1786362795,0.0215572234,0.0215572234,0.0339445774
ResNet3D-101,0010,0.8273844641,0.7499078715,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.1726155359,0.7499078715,0.0215572234,0.0690053688,0.1726155359,0.6570847828,0.5000000000,0.8273844641,0.0215572234,0.1124579420,0.5000000000,0.8875420580,0.9309946312,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0398079007,0.0339445774,0.0215572234,0.0215572234,0.0210840985,0.0690053688,0.2326044092,0.1124579420,0.0987330367,0.0215572234,0.0215572234,0.4463692005,,0.0339445774,0.0215572234,0.0215572234,0.0210840985
ResNet3D-101,0001,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.2964900490,0.0215572234,0.2326044092,0.0690053688,0.8875420580,0.1726155359,0.3429152172,0.0398079007,0.0339445774,0.0215572234,0.7499078715,0.5000000000,0.9660554226,0.0215572234,0.1124579420,0.3575003273,0.9784427766,0.7499078715,0.9784427766,0.0215572234,0.1124579420,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.1124579420,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.6570847828,0.4463692005,0.4463692005,0.0215572234,0.1586552539,0.8213637205,0.9660554226,,0.0339445774,0.0215572234,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.1366608391,0.5000000000,0.9784427766,0.9784427766,0.9660554226,0.8875420580,0.9660554226,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.7499078715,0.8273844641,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.8875420580,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.4463692005,0.8273844641,0.9784427766,0.9784427766,0.9601920993,0.9122228486,0.3575003273,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9660554226,0.9784427766,0.9784427766,0.9660554226,,0.1366608391,0.7673955908
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.5536307995,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.6570847828,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.7928919109,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9479703827,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8633391609,,0.9309946312
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0544047150,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.5536307995,0.9660554226,0.9660554226,0.9601920993,0.3429152172,0.4463692005,0.8875420580,0.9784427766,0.9455952850,0.9784427766,0.4463692005,0.6067714824,0.8607414881,0.9784427766,0.9601920993,0.9784427766,0.2326044092,0.7499078715,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0398079007,0.2500921285,0.9660554226,0.6570847828,0.9601920993,0.2500921285,0.1726155359,0.8413447461,0.9784427766,0.9309946312,0.9660554226,0.9309946312,0.2326044092,0.9601920993,0.9660554226,0.9789159015,0.9784427766,0.2326044092,0.0690053688,


==> stadistics/tables/csv/auto_ablation/less-MUG.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.7499078715,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1726155359,0.9309946312,0.8273844641,0.3429152172,0.3429152172,0.6570847828,0.3429152172,0.7499078715,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.2500921285,,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.2500921285,0.7499078715,0.4463692005,0.3429152172,0.1726155359,0.6570847828,0.4463692005,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.9309946312,0.9309946312,,0.1124579420,0.0215572234,0.3429152172,0.3429152172,0.7499078715,0.3429152172,0.0339445774,0.1726155359,0.1726155359,0.3429152172,0.3429152172,0.3429152172,0.0690053688,0.1124579420,0.0398079007,0.3429152172,0.3429152172,0.3429152172,0.1726155359,0.3429152172,0.1124579420,0.9279364826,0.9279364826,0.9601920993,0.9279364826,0.9279364826,0.8273844641,0.9309946312,0.9309946312,0.9279364826,0.0690053688,0.0690053688,0.5536307995,0.1124579420,0.0690053688,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.2326044092,0.3429152172,0.1124579420,0.1124579420,0.1726155359,0.3429152172,0.3429152172,0.3429152172,0.0398079007,0.0215572234,0.0690053688
VGG16-lstm,1000,0.9784427766,0.9784427766,0.8875420580,,0.2500921285,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.8273844641,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9309946312,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.5536307995,0.9601920993,0.8273844641,0.7499078715,0.8273844641,0.1726155359,0.4463692005,0.6424996727,0.8633391609,0.9309946312,0.9784427766,0.3429152172,0.8875420580,0.7673955908,0.9784427766,0.9784427766,0.9601920993,0.0690053688,0.5536307995,0.3575003273
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.7499078715,,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9309946312,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9309946312,0.9784427766,0.9279364826,0.9601920993,0.9784427766,0.6570847828,0.8875420580,0.8633391609,0.8875420580,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.8273844641,0.7499078715
VGG16-lstm,1001,0.9784427766,0.9784427766,0.6570847828,0.1124579420,0.1124579420,,0.9784427766,0.9784427766,0.9601920993,0.1726155359,0.8273844641,0.6570847828,0.9784427766,0.9784427766,0.9601920993,0.1726155359,0.7499078715,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2964900490,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.3429152172,0.9601920993,0.2500921285,0.2500921285,0.6570847828,0.1124579420,0.2500921285,0.3429152172,0.4463692005,0.8875420580,0.8875420580,0.0720635174,0.8273844641,0.5000000000,0.9601920993,0.8875420580,0.9784427766,0.0690053688,0.4463692005,0.1124579420
Inceptionv3-lstm,0000,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0215572234,,0.9784427766,0.7499078715,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.2500921285,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0010,0.9784427766,0.9784427766,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0398079007,0.2500921285,0.9784427766,,0.0215572234,0.0215572234,0.1124579420,0.2500921285,0.4463692005,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.6570847828,0.3429152172,0.5536307995,0.0215572234,0.0398079007,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9660554226,0.6570847828,0.0690053688,0.8273844641,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9309946312,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9309946312,0.9784427766,0.8875420580,0.9660554226,0.9784427766,0.5536307995,0.7673955908,0.7499078715,0.9279364826,0.9660554226,0.9784427766,0.6570847828,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.8273844641,0.7673955908
Inceptionv3-lstm,1010,0.9784427766,0.9784427766,0.8273844641,0.1726155359,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,,0.5536307995,0.9601920993,0.9784427766,0.9784427766,0.1124579420,0.4463692005,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.5536307995,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0690053688,0.5536307995,0.1124579420,0.0720635174,0.1124579420,0.1124579420,0.0215572234,0.1124579420,0.1124579420,0.8875420580,0.5536307995,0.0215572234,0.5536307995,0.1124579420,0.9784427766,0.4463692005,0.9601920993,0.0398079007,0.0690053688,0.0690053688
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.8273844641,0.1124579420,0.0690053688,0.3429152172,0.8875420580,0.9784427766,0.8875420580,0.0690053688,0.4463692005,,0.9601920993,0.9784427766,0.7499078715,0.0398079007,0.3429152172,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.4463692005,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1726155359,0.7499078715,0.1726155359,0.1124579420,0.3429152172,0.0690053688,0.0690053688,0.1124579420,0.2500921285,0.5536307995,0.5536307995,0.1124579420,0.4463692005,0.2500921285,0.8875420580,0.5536307995,0.8875420580,0.0398079007,0.1124579420,0.1124579420
ResNet18-lstm,0000,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.7499078715,0.0215572234,0.0398079007,0.0398079007,,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.1124579420,0.8875420580,0.0215572234,0.0339445774,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0010,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9784427766,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.7499078715,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.1124579420,0.8875420580,0.0215572234,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.6570847828,0.0398079007,0.0215572234,0.0398079007,0.9601920993,0.9784427766,0.9309946312,0.0215572234,0.0215572234,0.2500921285,0.9601920993,0.9784427766,,0.0215572234,0.1124579420,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0398079007,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0690053688,0.0215572234,0.0339445774,0.0215572234,0.9279364826,0.1124579420,0.7673955908,0.0215572234,0.0398079007,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9309946312,0.6570847828,0.3575003273,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.9784427766,,0.9660554226,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.8273844641,0.9309946312,0.8574752963,0.7673955908,0.8273844641,0.4463692005,0.4463692005,0.6570847828,0.8273844641,0.8875420580,0.9784427766,0.3429152172,0.8875420580,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.5536307995,0.6424996727
ResNet18-lstm,1010,0.9784427766,0.9784427766,0.8875420580,0.0398079007,0.0690053688,0.2500921285,0.9601920993,0.9784427766,0.9601920993,0.0690053688,0.5536307995,0.6570847828,0.9784427766,0.9784427766,0.8875420580,0.0339445774,,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.7499078715,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0690053688,0.7499078715,0.1124579420,0.1124579420,0.2500921285,0.0398079007,0.1366608391,0.2326044092,0.2500921285,0.8273844641,0.7499078715,0.1124579420,0.7499078715,0.2500921285,0.9784427766,0.7499078715,0.9309946312,0.0398079007,0.2500921285,0.0690053688
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9601920993,0.5536307995,0.2500921285,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9660554226,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9660554226,,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.7499078715,0.9784427766,0.7499078715,0.7499078715,0.9309946312,0.5536307995,0.4463692005,0.8875420580,0.8875420580,0.9601920993,0.9601920993,0.3575003273,0.9601920993,0.8273844641,0.9784427766,0.9601920993,0.9784427766,0.3429152172,0.8875420580,0.5536307995
ResNet101-lstm,0000,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.9601920993,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0010,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8875420580,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9784427766,,0.9601920993,0.0215572234,0.0215572234,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0001,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.9784427766,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0398079007,,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.8273844641,0.5536307995,0.1124579420,0.7035099510,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.8273844641,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.7499078715,0.4463692005,0.9784427766,0.9784427766,0.9784427766,,0.9309946312,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.6570847828,0.8875420580,0.6570847828,0.5000000000,0.7499078715,0.6570847828,0.3575003273,0.5536307995,0.7499078715,0.9601920993,0.9309946312,0.0690053688,0.7499078715,0.7673955908,0.9784427766,0.8273844641,0.9784427766,0.0690053688,0.5536307995,0.3429152172
ResNet101-lstm,1010,0.9784427766,0.9784427766,0.6570847828,0.0690053688,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.4463692005,0.5536307995,0.9660554226,0.9784427766,0.9601920993,0.0398079007,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0690053688,,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0690053688,0.0398079007,0.0215572234,0.0398079007,0.0398079007,0.6570847828,0.3429152172,0.0215572234,0.5000000000,0.0690053688,0.9601920993,0.2500921285,0.9309946312,0.0215572234,0.0398079007,0.0398079007
ResNet101-lstm,1001,0.9784427766,0.9784427766,0.8875420580,0.0398079007,0.0398079007,0.1726155359,0.8273844641,0.9784427766,0.8273844641,0.0339445774,0.1726155359,0.2500921285,0.7499078715,0.8273844641,0.5000000000,0.0398079007,0.1124579420,0.0215572234,0.8875420580,0.7499078715,0.8875420580,0.1124579420,0.2500921285,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.4463692005,0.0398079007,0.1124579420,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0339445774,0.2500921285,0.3429152172,0.0398079007,0.0398079007,0.1124579420,0.6570847828,0.3429152172,0.5000000000,0.0215572234,0.0215572234,0.0339445774
C3D,0000,0.6570847828,0.6570847828,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.1586552539,0.9279364826,0.7035099510,0.3273604230,0.3429152172,0.8273844641,0.4463692005,0.8413447461,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.8273844641,0.7499078715,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8413447461,,0.9455952850,0.9101437526,0.8413447461,0.3429152172,0.8875420580,0.4463692005,0.9101437526,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0001,0.0690053688,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0544047150,,0.0720635174,0.0544047150,0.1726155359,0.1726155359,0.0215572234,0.1425247037,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.1726155359,0.5536307995,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2964900490,0.0898562474,0.9279364826,,0.1586552539,0.2500921285,0.6570847828,0.3429152172,0.7035099510,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1010,0.6570847828,0.6570847828,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6726395770,0.1586552539,0.9455952850,0.8413447461,,0.3429152172,0.8273844641,0.3429152172,0.9101437526,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1001,0.6570847828,0.8273844641,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.4463692005,0.1124579420,0.0215572234,0.0398079007,0.0398079007,0.1124579420,0.1124579420,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0690053688,0.1124579420,0.0215572234,0.0398079007,0.0398079007,0.6570847828,0.6570847828,0.8273844641,0.7499078715,0.6570847828,,0.7499078715,0.6570847828,0.8273844641,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.0398079007,0.0720635174,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0000,0.3429152172,0.3429152172,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.1124579420,0.8273844641,0.3429152172,0.1726155359,0.2500921285,,0.2500921285,0.4463692005,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.6570847828,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.5536307995,0.9784427766,0.6570847828,0.6570847828,0.3429152172,0.7499078715,,0.8273844641,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.2500921285,0.4463692005,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1586552539,0.0898562474,0.8574752963,0.2964900490,0.0898562474,0.1726155359,0.5536307995,0.1726155359,,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9309946312,0.5536307995,0.1726155359,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9309946312,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9309946312,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.6570847828,0.9601920993,0.6570847828,0.7673955908,0.9309946312,0.3429152172,0.5000000000,0.7499078715,0.8273844641,0.9601920993,0.9601920993,0.3429152172,0.9784427766,0.8633391609,0.9784427766,0.9601920993,0.9784427766,0.1124579420,0.6570847828,0.6570847828
c3d-block-lstm,1010,0.9784427766,0.9784427766,0.9309946312,0.4463692005,0.0690053688,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9309946312,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9309946312,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,,0.9309946312,0.4463692005,0.5536307995,0.8875420580,0.1124579420,0.3429152172,0.6424996727,0.7673955908,0.9309946312,0.9784427766,0.1366608391,0.8875420580,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6424996727,0.2326044092
c3d-block-lstm,1001,0.9601920993,0.9601920993,0.4463692005,0.0398079007,0.0215572234,0.0398079007,0.7499078715,0.9309946312,0.7499078715,0.0215572234,0.4463692005,0.2500921285,0.7499078715,0.7499078715,0.6424996727,0.0690053688,0.2500921285,0.0215572234,0.7499078715,0.7499078715,0.7499078715,0.1124579420,0.2500921285,0.5536307995,0.9601920993,0.9601920993,0.9660554226,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.9660554226,0.0398079007,0.0690053688,,0.0398079007,0.0339445774,0.1124579420,0.0398079007,0.0398079007,0.0215572234,0.0690053688,0.6570847828,0.4463692005,0.0215572234,0.3575003273,0.0398079007,0.7499078715,0.4463692005,0.7499078715,0.0339445774,0.1124579420,0.0398079007
I3D,0000,0.9784427766,0.9784427766,0.8875420580,0.1726155359,0.0720635174,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.8875420580,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.1425247037,0.8875420580,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.5536307995,0.9601920993,,0.5000000000,0.8273844641,0.0690053688,0.1726155359,0.4463692005,0.6570847828,0.9601920993,0.9784427766,0.1124579420,0.8875420580,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.2500921285
I3D,0010,0.9784427766,0.9784427766,0.9309946312,0.2500921285,0.0398079007,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9279364826,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.8875420580,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.4463692005,0.9660554226,0.5000000000,,0.8875420580,0.1124579420,0.1425247037,0.2500921285,0.6570847828,0.9601920993,0.9784427766,0.1124579420,0.8875420580,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.3429152172,0.2500921285
I3D,0001,0.9784427766,0.9784427766,0.8875420580,0.1726155359,0.0215572234,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.7499078715,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9309946312,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1124579420,0.8875420580,0.1726155359,0.1124579420,,0.0544047150,0.0690053688,0.1726155359,0.2500921285,0.9309946312,0.9601920993,0.0215572234,0.6570847828,0.2500921285,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.3429152172,0.0398079007
I3D,1000,0.9784427766,0.9784427766,0.9601920993,0.8273844641,0.3429152172,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.8875420580,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8875420580,0.9601920993,0.9309946312,0.8875420580,0.9455952850,,0.4463692005,0.8273844641,0.9784427766,0.9601920993,0.9784427766,0.2500921285,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.7499078715,0.5536307995
I3D,1010,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.1124579420,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.8633391609,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.6570847828,0.9601920993,0.8273844641,0.8574752963,0.9309946312,0.5536307995,,0.6570847828,0.7499078715,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.5536307995,0.5536307995
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.1366608391,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.7673955908,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.3575003273,0.9784427766,0.5536307995,0.7499078715,0.8273844641,0.1726155359,0.3429152172,,0.5000000000,0.9784427766,0.9601920993,0.1726155359,0.9309946312,0.6570847828,0.9784427766,0.9601920993,0.9784427766,0.0690053688,0.5536307995,0.2500921285
ResNet3D-18,0000,0.9784427766,0.9784427766,0.8875420580,0.1366608391,0.1124579420,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.8875420580,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.7499078715,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.2326044092,0.9309946312,0.3429152172,0.3429152172,0.7499078715,0.0215572234,0.2500921285,0.5000000000,,0.8875420580,0.9784427766,0.0398079007,0.8273844641,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0339445774
ResNet3D-18,0010,0.9784427766,0.9784427766,0.7673955908,0.0690053688,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9601920993,0.0339445774,0.1124579420,0.4463692005,0.9784427766,0.9784427766,0.6570847828,0.1124579420,0.1726155359,0.0398079007,0.9784427766,0.9309946312,0.9784427766,0.0398079007,0.3429152172,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0690053688,0.3429152172,0.0398079007,0.0398079007,0.0690053688,0.0398079007,0.0215572234,0.0215572234,0.1124579420,,0.3429152172,0.0398079007,0.2500921285,0.0398079007,0.8875420580,0.3429152172,0.9455952850,0.0398079007,0.0215572234,0.0398079007
ResNet3D-18,0001,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.4463692005,0.4463692005,0.9784427766,0.9784427766,0.9309946312,0.0215572234,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.6570847828,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.6570847828,,0.0215572234,0.2500921285,0.0398079007,0.9784427766,0.1124579420,0.8875420580,0.0215572234,0.1124579420,0.0215572234
ResNet3D-18,1000,0.9784427766,0.9784427766,0.8875420580,0.6570847828,0.2500921285,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8875420580,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8633391609,0.9784427766,0.8875420580,0.8875420580,0.9784427766,0.7499078715,0.5536307995,0.8273844641,0.9601920993,0.9601920993,0.9784427766,,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.7499078715,0.7673955908
ResNet3D-18,1010,0.9784427766,0.9784427766,0.8875420580,0.1124579420,0.0215572234,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.5536307995,0.9601920993,0.9784427766,0.9660554226,0.1124579420,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.5000000000,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.6424996727,0.1124579420,0.1124579420,0.3429152172,0.1124579420,0.0398079007,0.0690053688,0.1726155359,0.7499078715,0.7499078715,0.0690053688,,0.2500921285,0.9660554226,0.6570847828,0.8875420580,0.0215572234,0.1124579420,0.1124579420
ResNet3D-18,1001,0.9784427766,0.9784427766,0.8273844641,0.2326044092,0.0398079007,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.8875420580,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.7499078715,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9309946312,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.3429152172,0.9601920993,0.5536307995,0.2500921285,0.7499078715,0.1124579420,0.1124579420,0.3429152172,0.6570847828,0.9601920993,0.9601920993,0.0215572234,0.7499078715,,0.9784427766,0.9601920993,0.9784427766,0.0339445774,0.4463692005,0.0720635174
ResNet3D-101,0000,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.0398079007,0.9309946312,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.1124579420,0.9601920993,0.9784427766,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9660554226,0.0215572234,0.0398079007,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0339445774,0.0215572234,,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0010,0.9784427766,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.5536307995,0.4463692005,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.7499078715,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.6570847828,0.8875420580,0.0215572234,0.3429152172,0.0398079007,0.9601920993,,0.8875420580,0.0215572234,0.1124579420,0.0215572234
ResNet3D-101,0001,0.9784427766,0.9784427766,0.6570847828,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0398079007,0.1124579420,0.9601920993,0.9309946312,0.2326044092,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.0215572234,0.0690053688,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.6570847828,0.1124579420,,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.8273844641,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9660554226,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.8273844641,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.8875420580,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,,0.8273844641,0.9601920993
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.1726155359,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9309946312,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.4463692005,0.7499078715,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.3575003273,0.8875420580,0.5536307995,0.6570847828,0.6570847828,0.2500921285,0.4463692005,0.4463692005,0.4463692005,0.9784427766,0.8875420580,0.2500921285,0.8875420580,0.5536307995,0.9784427766,0.8875420580,0.9784427766,0.1726155359,,0.3429152172
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9309946312,0.6424996727,0.2500921285,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9309946312,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9309946312,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.7673955908,0.9601920993,0.7499078715,0.7499078715,0.9601920993,0.4463692005,0.4463692005,0.7499078715,0.9660554226,0.9601920993,0.9784427766,0.2326044092,0.8875420580,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.6570847828,


==> stadistics/tables/csv/auto_ablation/less-OULU.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.9784427766,0.9784427766,0.8875420580,0.0210840985,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.8273844641,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.3932285176,0.0690053688,0.9784427766,0.9784427766,0.9660554226,0.0210840985,0.1392585119,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.0215572234,0.7673955908,0.0215572234,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.0210840985,0.9660554226,0.8875420580,0.9309946312,0.7499078715,0.0398079007,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.0215572234,,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.5536307995,0.0398079007,0.0398079007,0.0215572234,0.6570847828,0.0690053688,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.9601920993,0.2500921285,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.0215572234,0.0215572234,,0.0398079007,0.0215572234,0.0215572234,0.0690053688,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.1124579420,0.6570847828,0.9601920993,,0.1124579420,0.1124579420,0.9672001539,0.8875420580,0.5536307995,0.1124579420,0.1124579420,0.1124579420,0.6570847828,0.3429152172,0.1726155359,0.1124579420,0.1124579420,0.1124579420,0.4463692005,0.6570847828,0.1124579420,0.1124579420,0.1124579420,0.1124579420,0.6570847828,0.6570847828,0.8875420580,0.1124579420,0.9455952850,0.6570847828,0.8875420580,0.8273844641,0.9601920993,0.1124579420,0.1124579420,0.2326044092,0.1124579420,0.1124579420,0.1124579420,0.0690053688,0.1124579420,0.1124579420,0.1124579420,0.1124579420,0.1124579420,0.1124579420,0.1124579420,0.1124579420,0.1726155359,0.6577650895,0.4463692005,0.1114004956,0.1114004956,0.1124579420
VGG16-lstm,1010,0.9789159015,0.9784427766,0.9784427766,0.8875420580,,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1392585119,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.7499078715,0.9789159015,0.9784427766,0.9784427766,0.3401397737,0.9789159015,0.6577650895,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.0215572234,0.9601920993,0.9309946312,0.0987330367,0.4463692005,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9455952850,0.9784427766,0.9789159015,0.9784427766,0.0690053688,0.3575003273,0.3575003273
VGG16-lstm,1001,0.9789159015,0.9784427766,0.9784427766,0.8875420580,0.5000000000,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.9318915651,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9793865833,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.8885995044,0.9784427766,0.0391240932,0.9309946312,0.9309946312,0.2491124267,0.5538747565,0.9455952850,0.9789159015,0.9601920993,0.9608759068,0.9789159015,0.5000000000,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.6577650895,0.5000000000
Inceptionv3-lstm,0000,0.0215572234,0.0215572234,0.9309946312,0.0327998461,0.0215572234,0.0215572234,,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0210840985,0.1586552539,0.0215572234,0.1124579420,0.0398079007,0.8273844641,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0210840985
Inceptionv3-lstm,0010,0.0215572234,0.0215572234,0.9601920993,0.1124579420,0.0215572234,0.0215572234,0.9309946312,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0398079007,0.8875420580,0.0215572234,0.9309946312,0.0215572234,0.8273844641,0.1124579420,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.0215572234,0.4463692005,0.9784427766,0.4463692005,0.0215572234,0.0215572234,0.9784427766,0.9784427766,,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0391240932,0.9660554226,0.1366608391,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1000,0.0398079007,0.9601920993,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.1726155359,0.0215572234,0.9784427766,0.9601920993,0.9601920993,0.0398079007,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.3429152172,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.5536307995,0.0215572234,0.0398079007,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1010,0.1726155359,0.9601920993,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8273844641,,0.0398079007,0.9784427766,0.8875420580,0.9601920993,0.1726155359,0.4463692005,0.0690053688,0.9784427766,0.9784427766,0.7499078715,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0398079007,0.6570847828,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.8273844641,0.6570847828,0.5536307995,0.2500921285,0.0398079007,0.0398079007,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0398079007
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8607414881,0.7673955908,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9601920993,,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8607414881,0.9784427766,0.9784427766,0.9789159015,0.7673955908,0.9660554226,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.9784427766,0.1081837401,0.9784427766,0.9784427766,0.5000000000,0.7499078715,0.9608759068,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.8213637205,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.2939683731,0.7499078715,0.9455952850
ResNet18-lstm,0000,0.0215572234,0.3429152172,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.4463692005,0.0215572234,0.0215572234,0.0215572234,,0.0391240932,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2939683731,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.9789159015,0.0339445774,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0010,0.0215572234,0.9309946312,0.9784427766,0.6570847828,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.8875420580,0.0398079007,0.1124579420,0.0215572234,0.9608759068,,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9309946312,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0327998461,0.0339445774,0.0703863867,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.9784427766,0.7673955908,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0001,0.0215572234,0.9309946312,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0398079007,0.0398079007,0.0215572234,0.9784427766,0.6424996727,,0.0215572234,0.0398079007,0.0210840985,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0690053688,0.0391240932,0.0391240932,0.0215572234,0.0215572234,0.0210840985,0.3273604230,0.9784427766,0.9789159015,0.0215572234,0.0210840985,0.0215572234
ResNet18-lstm,1000,0.8875420580,0.9784427766,0.9784427766,0.8875420580,0.0210840985,0.0681084349,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.8273844641,0.0210840985,0.9784427766,0.9784427766,0.9784427766,,0.7499078715,0.1392585119,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5000000000,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.8607414881,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.2326044092,0.9784427766,0.0215572234,0.3422349105,0.6424996727,0.0210840985,0.0196797544,0.3429152172,0.9784427766,0.9309946312,0.9789159015,0.9672001539,0.0210840985,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0210840985,0.0210840985
ResNet18-lstm,1010,0.6067714824,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.5536307995,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.2500921285,,0.0398079007,0.9601920993,0.9784427766,0.8875420580,0.0339445774,0.2500921285,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4269616496,0.0215572234,0.8284860863,0.0210840985,0.3429152172,0.2326044092,0.0339445774,0.0398079007,0.0690053688,0.9479703827,0.6570847828,0.7673955908,0.7508875733,0.0690053688,0.2500921285,0.9608759068,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.0215572234
ResNet18-lstm,1001,0.9309946312,0.9784427766,0.9784427766,0.8875420580,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.1392585119,0.9784427766,0.9784427766,0.9789159015,0.8607414881,0.9601920993,,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9309946312,0.4269616496,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.0720635174,0.8607414881,0.8607414881,0.2500921285,0.3575003273,0.6570847828,0.9784427766,0.9789159015,0.9601920993,0.9601920993,0.4463692005,0.7918171610,0.9789159015,0.9784427766,0.9789159015,0.0520296173,0.2081828390,0.2326044092
ResNet101-lstm,0000,0.0215572234,0.6570847828,0.9784427766,0.5536307995,0.0210840985,0.0215572234,0.9784427766,0.9784427766,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.7060316269,0.2500921285,0.1124579420,0.0215572234,0.0398079007,0.0215572234,,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1392585119,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0010,0.0215572234,0.2326044092,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0690053688,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0001,0.0339445774,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.6570847828,0.2500921285,0.0210840985,0.9784427766,0.9789159015,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.9784427766,0.9784427766,,0.0215572234,0.0398079007,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.4463692005,0.0215572234,0.0339445774,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8213637205,0.1381514587,0.5730383504,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1000,0.9789159015,0.9784427766,0.9784427766,0.8875420580,0.6598602263,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.6570847828,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9601920993,0.9784427766,0.0210840985,0.9784427766,0.9309946312,0.0339445774,0.5000000000,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.0512352174,0.4463692005,0.4269616496
ResNet101-lstm,1010,0.8607414881,0.9784427766,0.9784427766,0.8875420580,0.0210840985,0.0206134167,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.7499078715,0.0690053688,0.9784427766,0.9784427766,0.9601920993,0.0215572234,,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.8318556048,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.0703863867,0.8875420580,0.0215572234,0.4463692005,0.5000000000,0.0210840985,0.0520296173,0.0391240932,0.9601920993,0.9601920993,0.8885995044,0.8885995044,0.0690053688,0.2903560811,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0391240932,0.0398079007
ResNet101-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.3422349105,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9309946312,0.5730383504,0.9789159015,0.9784427766,0.9789159015,0.2326044092,0.9601920993,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.7673955908,0.9784427766,0.0690053688,0.9122228486,0.8875420580,0.1124579420,0.5000000000,0.9279364826,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.5536307995,0.9479703827,0.9784427766,0.9784427766,0.9784427766,0.1114004956,0.2939683731,0.3429152172
C3D,0000,0.0215572234,0.0215572234,0.9601920993,0.3429152172,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.0215572234,0.2500921285,0.0690053688,0.8273844641,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0001,0.0215572234,0.0215572234,0.6570847828,0.1124579420,0.0215572234,0.0215572234,0.1726155359,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0690053688,0.6570847828,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.2500921285,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0339445774,0.9789159015,0.9784427766,0.9784427766,0.9601920993,0.8875420580,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1392585119,0.4463692005,0.0690053688,0.9784427766,0.9784427766,0.9789159015,0.0210840985,0.1681443952,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.0210840985,0.8273844641,0.0210840985,0.1726155359,0.2903560811,0.0210840985,0.0339445774,0.0339445774,0.9601920993,0.8875420580,0.9601920993,0.7035099510,0.0398079007,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
C3D,1010,0.0215572234,0.0215572234,0.9601920993,0.0544047150,0.0215572234,0.0215572234,0.8413447461,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,,0.0215572234,0.1124579420,0.0398079007,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0210840985,0.0210840985
C3D,1001,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.0215572234,0.9784427766,,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0000,0.0215572234,0.0215572234,0.9601920993,0.1124579420,0.0215572234,0.0215572234,0.8875420580,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.8875420580,0.0215572234,,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.0215572234,0.0215572234,0.9601920993,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0398079007,0.9309946312,0.0215572234,0.9601920993,0.0398079007,0.9601920993,,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.1726155359,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0398079007,0.3429152172,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.1124579420,,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.5000000000,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.7499078715,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.5730383504,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.0210840985,0.1124579420,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.0210840985,0.8273844641,0.0210840985,0.1726155359,0.2500921285,0.0215572234,0.0215572234,0.0391240932,0.9789159015,0.8633391609,0.9309946312,0.7499078715,0.0210840985,0.1124579420,0.9784427766,0.9789159015,0.9789159015,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.0339445774,0.1114004956,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9296136133,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,,0.9784427766,0.0210840985,0.8875420580,0.9279364826,0.0391240932,0.1114004956,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1715139137,0.8273844641,0.9789159015,0.9784427766,0.9784427766,0.0391240932,0.1114004956,0.0690053688
c3d-block-lstm,1001,0.2326044092,0.7499078715,0.9784427766,0.7673955908,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.7499078715,0.4463692005,0.3429152172,0.0215572234,0.8273844641,0.7499078715,0.7499078715,0.0215572234,0.1715139137,0.0398079007,0.7499078715,0.9309946312,0.5536307995,0.0215572234,0.1124579420,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.1726155359,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.1726155359,0.0215572234,,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.3429152172,0.6067714824,0.2326044092,0.0215572234,0.0720635174,0.6570847828,0.9601920993,0.7499078715,0.0215572234,0.0215572234,0.0215572234
I3D,0000,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9608759068,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8918162599,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9279364826,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,,0.9784427766,0.9784427766,0.8918162599,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.8885995044,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7096439189,0.9309946312,0.9346014691
I3D,0010,0.8875420580,0.9784427766,0.9784427766,0.8875420580,0.0398079007,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.8875420580,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.6577650895,0.6570847828,0.1392585119,0.9784427766,0.9784427766,0.9660554226,0.0215572234,0.5536307995,0.0877771514,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.1124579420,0.9601920993,0.0215572234,,0.6570847828,0.0215572234,0.0210840985,0.2500921285,0.9784427766,0.9479703827,0.9784427766,0.8885995044,0.0210840985,0.7508875733,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
I3D,0001,0.5536307995,0.9784427766,0.9784427766,0.8875420580,0.0690053688,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.7499078715,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.3575003273,0.7673955908,0.1392585119,0.9784427766,0.9784427766,0.9601920993,0.0690053688,0.5000000000,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.7096439189,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.0720635174,0.7499078715,0.0215572234,0.3429152172,,0.0398079007,0.0690053688,0.2500921285,0.9601920993,0.8273844641,0.9601920993,0.7673955908,0.0690053688,0.1715139137,0.9784427766,0.9784427766,0.9784427766,0.0391240932,0.0391240932,0.0398079007
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9012669633,0.7508875733,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9660554226,0.7499078715,0.9784427766,0.9789159015,0.9784427766,0.9660554226,0.9789159015,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9608759068,0.9784427766,0.1081837401,0.9784427766,0.9601920993,,0.7673955908,0.9601920993,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.6577650895,0.7060316269
I3D,1010,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.5536307995,0.4461252435,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9803202456,0.9601920993,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9479703827,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9784427766,0.1124579420,0.9789159015,0.9309946312,0.2326044092,,0.8885995044,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6072526264,0.8875420580,0.9784427766,0.9789159015,0.9784427766,0.0327998461,0.3415456992,0.4463692005
I3D,1001,0.9789159015,0.9784427766,0.9784427766,0.8875420580,0.0210840985,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0391240932,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9309946312,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9608759068,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9608759068,0.2326044092,0.9784427766,0.0215572234,0.7499078715,0.7499078715,0.0398079007,0.1114004956,,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.1726155359,0.7060316269,0.9784427766,0.9789159015,0.9784427766,0.0398079007,0.0690053688,0.0690053688
ResNet3D-18,0000,0.0339445774,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0210840985,0.9789159015,0.9784427766,0.9784427766,0.6570847828,0.1726155359,0.0215572234,0.9789159015,0.9672001539,0.9309946312,0.0215572234,0.0520296173,0.0215572234,0.9784427766,0.9784427766,0.1786362795,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,,0.0720635174,0.5000000000,0.0215572234,0.0215572234,0.0210840985,0.8875420580,0.9803202456,0.9784427766,0.0215572234,0.0210840985,0.0215572234
ResNet3D-18,0010,0.1124579420,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.0210840985,0.9784427766,0.9660554226,0.9608759068,0.0690053688,0.3429152172,0.0210840985,0.9784427766,0.9784427766,0.8618485413,0.0215572234,0.0398079007,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.0215572234,0.6570847828,0.0215572234,0.0520296173,0.1726155359,0.0215572234,0.0215572234,0.0398079007,0.9279364826,,0.7673955908,0.1124579420,0.0339445774,0.0210840985,0.9672001539,0.9784427766,0.9789159015,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,0001,0.0690053688,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0391240932,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.4463692005,0.0215572234,0.9789159015,0.9296136133,0.9608759068,0.0210840985,0.2326044092,0.0398079007,0.9784427766,0.9784427766,0.4269616496,0.0215572234,0.1114004956,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0215572234,0.3932285176,0.0215572234,0.0215572234,0.0398079007,0.0210840985,0.0215572234,0.0398079007,0.5000000000,0.2326044092,,0.0681084349,0.0215572234,0.0215572234,0.8875420580,0.9784427766,0.9601920993,0.0215572234,0.0210840985,0.0215572234
ResNet3D-18,1000,0.2500921285,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.7499078715,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0327998461,0.2491124267,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1114004956,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2964900490,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0215572234,0.7673955908,0.0210840985,0.1114004956,0.2326044092,0.0210840985,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.9318915651,,0.0215572234,0.0690053688,0.9789159015,0.9784427766,0.9784427766,0.0215572234,0.0210840985,0.0215572234
ResNet3D-18,1010,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.4463692005,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.1786362795,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9309946312,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9309946312,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.8284860863,0.9784427766,0.1114004956,0.9789159015,0.9309946312,0.2500921285,0.3927473736,0.8273844641,0.9784427766,0.9660554226,0.9784427766,0.9784427766,,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.2500921285,0.3575003273
ResNet3D-18,1001,0.9455952850,0.9784427766,0.9784427766,0.8875420580,0.0544047150,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.0690053688,0.9789159015,0.9784427766,0.9789159015,0.5000000000,0.7499078715,0.2081828390,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.7096439189,0.0520296173,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.1726155359,0.9279364826,0.0215572234,0.2491124267,0.8284860863,0.0215572234,0.1124579420,0.2939683731,0.9789159015,0.9789159015,0.9784427766,0.9309946312,0.1726155359,,0.9784427766,0.9789159015,0.9784427766,0.0215572234,0.0512352174,0.0690053688
ResNet3D-101,0000,0.0215572234,0.9309946312,0.9784427766,0.8273844641,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9608759068,0.0398079007,0.0398079007,0.0215572234,0.9784427766,0.6424996727,0.6726395770,0.0215572234,0.0391240932,0.0210840985,0.8607414881,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0210840985,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0327998461,0.1124579420,0.0210840985,0.0215572234,0.0215572234,,0.9784427766,0.9789159015,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0010,0.0215572234,0.0398079007,0.9784427766,0.3422349105,0.0210840985,0.0215572234,0.9789159015,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0196797544,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,,0.0210840985,0.0215572234,0.0210840985,0.0215572234
ResNet3D-101,0001,0.0215572234,0.7499078715,0.9784427766,0.5536307995,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.2326044092,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.6570847828,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.9789159015,,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9309946312,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7060316269,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9479703827,0.9784427766,0.9784427766,0.9784427766,0.9487647826,0.9784427766,0.8885995044,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9608759068,0.9784427766,0.2903560811,0.9784427766,0.9608759068,0.7673955908,0.9672001539,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9318915651,0.8607414881
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.6424996727,0.3422349105,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.7918171610,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9608759068,0.7060316269,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9784427766,0.0690053688,0.9784427766,0.9608759068,0.3422349105,0.6584543008,0.9309946312,0.9789159015,0.9784427766,0.9789159015,0.9789159015,0.7499078715,0.9487647826,0.9784427766,0.9789159015,0.9784427766,0.0681084349,,0.5000000000
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.6424996727,0.5000000000,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.5730383504,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.0653985309,0.9784427766,0.9601920993,0.2939683731,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.1392585119,0.5000000000,


==> stadistics/tables/csv/auto_ablation/two-sided-CK.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.4652088185,0.0655996921,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.3452310718,0.1088094300,0.2249158840,0.7150006547,0.7864570351,0.0678891549,0.1040592345,0.1974660734,0.0678891549,0.0431144468,0.7150006547,0.1441270348,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0796158015,0.1380107376
VGG16-lstm,0010,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.1088094300,0.1441270348,0.1088094300,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1755543028,0.0678891549,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.7150006547,0.1380107376,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0431144468,,0.0678891549,0.5807121622,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2850494074,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.1755543028,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.1380107376,0.0431144468,1.0000000000,0.5001842571,0.1441270348,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.4652088185,1.0000000000,0.8927384009
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0678891549,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0678891549
VGG16-lstm,1001,0.0678891549,0.0431144468,0.0431144468,0.5807121622,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8539232993,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1755543028,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2733216783,0.0431144468,0.0796158015,0.0431144468,1.0000000000,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.4652088185,0.3452310718
Inceptionv3-lstm,0000,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.3452310718,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,,0.1040592345,0.0431144468,0.0431144468,0.2733216783,0.6858304345,0.7150006547,0.0796158015,0.0796158015,0.0796158015,0.6858304345,0.2785170238,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.2733216783,0.7150006547,0.0782481864,0.0431144468,0.0431144468,0.0796158015
Inceptionv3-lstm,1000,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1040592345,,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0678891549,0.5001842571,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0796158015,0.3452310718,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.1755543028,0.2249158840,0.0678891549,0.3452310718,0.5001842571,0.6858304345,0.0796158015,0.1380107376,0.1380107376,0.0678891549,0.2733216783,0.0431144468,0.6858304345,0.8927384009,0.2249158840,0.0796158015,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1010,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.8539232993,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.2733216783,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.1362168698,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.2249158840,0.1974660734,0.0431144468,0.0678891549,0.0431144468,0.5929800980,0.3452310718,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.4652088185,0.2249158840
Inceptionv3-lstm,1001,0.1441270348,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0796158015,,0.0431144468,0.0678891549,0.0431144468,0.7150006547,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.6858304345,1.0000000000,0.0678891549,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.0678891549,0.2228009912,0.1441270348,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0678891549,0.8927384009,0.3452310718,0.7150006547,0.0431144468,0.0431144468,0.0796158015,0.2733216783,0.3452310718,0.2249158840,0.6858304345,0.4652088185,0.1380107376,0.1441270348,0.0678891549,0.8927384009,0.0431144468,0.0796158015,0.1380107376
ResNet18-lstm,0000,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0421681971,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.0393595089,0.0431144468,0.0431144468
ResNet18-lstm,0010,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0678891549,0.2249158840,,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1040592345,0.0678891549,0.0412268333,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.3452310718,0.0431144468,0.7150006547,0.0678891549,0.0431144468,0.0431144468,0.1380107376,0.3452310718,,0.1380107376,0.0796158015,0.0431144468,0.5001842571,0.2249158840,0.5001842571,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.4652088185,0.8927384009,0.1441270348,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1000,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.7150006547,0.0431144468,0.0796158015,0.1380107376,,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.5001842571,0.0421681971,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.1441270348,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.1441270348,0.1380107376,0.0431144468,0.6858304345,0.2249158840,0.5807121622,0.0431144468,0.0678891549,0.0421681971,0.5001842571,0.6858304345,0.1441270348,0.8927384009,0.5807121622,0.0431144468,0.2249158840,0.1380107376,0.4982248534,0.0431144468,0.0421681971,0.0431144468
ResNet18-lstm,1010,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.1441270348,0.0421681971,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.7150006547,,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.2249158840,0.4652088185,0.0431144468,0.0431144468,0.8922504869,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.1380107376,0.1380107376,0.0431144468,0.0421681971,0.0431144468,0.2249158840,1.0000000000,0.0678891549,0.1441270348,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1001,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0678891549,0.2733216783,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.5929800980,0.4652088185,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.4652088185,0.8927384009,0.0796158015,0.1380107376,0.1974660734,0.3452310718,0.7150006547,0.8927384009,0.0431144468,0.0796158015,0.2249158840,0.0421681971,0.2228009912,0.2850494074,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.4652088185
ResNet101-lstm,0000,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0010,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.8927384009,0.5001842571,0.0796158015,0.0678891549,0.0431144468,0.5001842571,0.2249158840,,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0421681971
ResNet101-lstm,1000,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.0796158015,0.8927384009,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1010,0.4652088185,0.0796158015,0.0431144468,0.1380107376,0.0796158015,0.1441270348,0.3452310718,0.0431144468,0.0431144468,0.8927384009,0.2249158840,1.0000000000,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.4652088185,0.2249158840,0.1380107376,0.0431144468,0.1380107376,0.8927384009,,0.1441270348,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.1380107376,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.4163656779,0.1380107376,0.1974660734,0.7150006547,0.3452310718,1.0000000000,0.0796158015,0.0796158015,0.4982248534,0.5001842571,0.5001842571,0.5001842571,1.0000000000,0.5001842571,0.5001842571,0.1380107376,0.0796158015,0.7150006547,0.0796158015,0.2785170238,0.3452310718
ResNet101-lstm,1001,0.0655996921,0.0431144468,0.0431144468,0.2850494074,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1441270348,0.0431144468,0.0678891549,0.0431144468,0.7150006547,0.7150006547,0.1088094300,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.6844698210,1.0000000000
C3D,0000,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1441270348,0.0421681971,0.5001842571,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.8922504869,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0678891549,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.7150006547,0.0796158015,0.5001842571,0.0421681971,0.0421681971,0.0431144468,0.3430278273,0.8539232993,0.0431144468,0.0655996921,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.8922504869,0.0421681971,0.0431144468,0.0431144468
C3D,0001,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.2249158840,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1088094300,0.0431144468,0.0431144468,0.0431144468,,0.6858304345,0.2850494074,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.8927384009,0.3452310718,0.0431144468,0.3430278273,0.0796158015,0.0796158015,0.2733216783,0.6858304345,0.0421681971,0.0431144468,0.2733216783,0.0431144468,0.1380107376,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1441270348,0.5001842571
C3D,1010,0.5001842571,0.0431144468,0.0431144468,0.1755543028,0.0431144468,0.1755543028,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1362168698,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0421681971,0.5929800980,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.6858304345,,0.7150006547,0.0431144468,0.0431144468,0.0421681971,0.4652088185,0.7150006547,0.5001842571,0.0796158015,1.0000000000,0.1088094300,0.0431144468,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.4982248534,0.0678891549,0.2850494074,0.4652088185,0.0431144468,0.0431144468,0.1380107376,0.1755543028,0.5001842571,0.5001842571
C3D,1001,0.7150006547,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0421681971,0.1380107376,0.3452310718,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.2850494074,0.7150006547,,0.0431144468,0.0421681971,0.0431144468,0.8922504869,0.7150006547,0.2228009912,0.0796158015,0.7864570351,0.4652088185,0.0796158015,0.2249158840,0.3452310718,0.0421681971,0.0431144468,0.7150006547,0.0678891549,0.3452310718,0.7150006547,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.2228009912
c3d-block-lstm,0000,0.0431144468,0.2733216783,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.1441270348,0.0421681971,0.1380107376,0.8927384009,0.1380107376,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1380107376,0.0421681971,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.1407727734,0.1380107376,0.0421681971,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0393595089,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468
c3d-block-lstm,0001,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.5001842571,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1755543028,0.0421681971,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.4652088185,0.8922504869,0.0431144468,0.0421681971,0.0431144468,,0.2206713619,0.1441270348,0.0421681971,1.0000000000,0.2733216783,0.0431144468,0.0421681971,0.3572725590,0.0421681971,0.0431144468,1.0000000000,0.0431144468,0.2733216783,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.0678891549,0.1441270348
c3d-block-lstm,1010,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.5001842571,0.0431144468,0.0421681971,0.0431144468,0.8927384009,0.7150006547,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.2206713619,,1.0000000000,0.0782481864,0.8927384009,0.0678891549,0.0678891549,0.1024704349,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.3452310718,0.7150006547,0.0431144468,0.0431144468,0.0782481864,0.2733216783,0.6858304345,0.6858304345
c3d-block-lstm,1001,0.1088094300,0.0421681971,0.0431144468,0.2249158840,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1974660734,0.0678891549,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.1974660734,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.2228009912,0.0421681971,0.0431144468,0.0431144468,0.1441270348,1.0000000000,,0.0431144468,0.4614509878,0.0393595089,0.3452310718,0.5001842571,0.2692941367,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2228009912,0.1380107376,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.3362887904,0.4982248534
I3D,0000,0.2249158840,0.1755543028,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.8927384009,0.0796158015,0.1040592345,0.3452310718,0.6858304345,0.7150006547,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.2249158840,0.7150006547,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0421681971,0.0782481864,0.0431144468,,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.7150006547,0.0431144468,0.2733216783,0.0431144468,0.0796158015,0.5001842571,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.0431144468
I3D,0010,0.7150006547,0.0678891549,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0678891549,0.3452310718,0.0421681971,0.0678891549,0.0796158015,0.2249158840,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.3430278273,1.0000000000,0.7864570351,0.0421681971,0.0431144468,0.0421681971,1.0000000000,0.8927384009,0.4614509878,0.0431144468,,0.3430278273,0.1441270348,0.2249158840,0.5929800980,0.0796158015,0.0796158015,0.7150006547,0.0796158015,0.2228009912,0.8927384009,0.0796158015,0.0782481864,0.1380107376,0.1088094300,0.1441270348,0.0678891549
I3D,0001,0.7864570351,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.7150006547,0.0421681971,0.0412268333,0.0796158015,0.5807121622,0.1380107376,0.1974660734,0.0796158015,0.0431144468,0.0796158015,0.5001842571,1.0000000000,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.1088094300,0.4652088185,0.0782481864,0.0431144468,0.0431144468,0.2733216783,0.0678891549,0.0393595089,0.5001842571,0.3430278273,,0.0431144468,0.0431144468,0.1088094300,0.2249158840,0.5001842571,0.7864570351,0.5001842571,0.5929800980,0.2850494074,0.0431144468,0.0421681971,0.5001842571,0.0421681971,0.0421681971,0.0796158015
I3D,1000,0.0678891549,0.0431144468,0.0431144468,1.0000000000,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5929800980,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.7150006547,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.3452310718,0.0431144468,0.1441270348,0.0431144468,,0.2733216783,0.2733216783,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0678891549,0.6547208460,0.7150006547,0.5001842571
I3D,1010,0.1040592345,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0421681971,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.7150006547,0.0431144468,0.0421681971,0.0431144468,0.2733216783,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1024704349,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.2733216783,,0.3452310718,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.1380107376,0.2733216783,0.0421681971,0.0431144468,0.0782481864,0.4652088185,0.8927384009,1.0000000000
I3D,1001,0.1974660734,0.0421681971,0.0431144468,0.1441270348,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0678891549,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4982248534,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.3452310718,0.0431144468,0.0421681971,0.0431144468,0.3572725590,0.8927384009,0.2692941367,0.0431144468,0.5929800980,0.1088094300,0.2733216783,0.3452310718,,0.0431144468,0.0431144468,0.4652088185,0.0421681971,0.1441270348,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1380107376,0.3452310718
ResNet3D-18,0000,0.0678891549,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.0678891549,0.0431144468,0.2733216783,0.0421681971,0.0431144468,0.0678891549,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.3430278273,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.1441270348,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.2249158840,0.0421681971,0.0431144468,0.0431144468,,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0678891549,0.4652088185,0.0421681971,0.0431144468,0.0431144468
ResNet3D-18,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.2733216783,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,1.0000000000,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.8539232993,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,,0.0796158015,0.2249158840,0.1380107376,0.0678891549,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0678891549
ResNet3D-18,0001,0.7150006547,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0678891549,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.5001842571,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.4982248534,0.7150006547,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.6858304345,0.5001842571,0.0431144468,0.7150006547,0.7864570351,0.1380107376,0.2733216783,0.4652088185,0.0431144468,0.0796158015,,0.0678891549,0.3362887904,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.0678891549,0.0678891549
ResNet3D-18,1000,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1441270348,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.8927384009,1.0000000000,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.0431144468,0.0393595089,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2733216783,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0678891549,,0.2733216783,0.0431144468,0.0678891549,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,1010,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.4652088185,0.0421681971,0.0431144468,0.0796158015,0.5807121622,0.1380107376,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.2850494074,0.3452310718,0.0421681971,0.0431144468,0.0431144468,0.2733216783,0.3452310718,0.2228009912,0.0431144468,0.2228009912,0.5929800980,0.0431144468,0.1380107376,0.1441270348,0.0796158015,0.1380107376,0.3362887904,0.2733216783,,0.3572725590,0.0796158015,0.0655996921,0.3452310718,0.0421681971,0.0431144468,0.0796158015
ResNet3D-18,1001,0.5001842571,0.0431144468,0.0431144468,0.1380107376,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2850494074,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.4652088185,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.7150006547,0.1380107376,0.0796158015,0.8927384009,0.2850494074,0.2249158840,0.2733216783,0.1441270348,0.0431144468,0.0678891549,0.8927384009,0.0431144468,0.3572725590,,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.1088094300
ResNet3D-101,0000,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2733216783,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0678891549,0.4652088185,0.2249158840,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0678891549,0.0796158015,0.0431144468,,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0010,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0678891549,0.0655996921,0.3452310718,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1380107376,0.0782481864,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.0431144468,,0.1380107376,0.0421681971,0.0431144468,0.0431144468
ResNet3D-101,0001,0.1441270348,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0782481864,0.2733216783,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.1441270348,0.4982248534,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.7150006547,0.0431144468,0.0431144468,0.8922504869,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0782481864,0.0431144468,0.8927384009,0.1380107376,0.5001842571,0.0678891549,0.0782481864,0.0431144468,0.4652088185,0.8927384009,0.0796158015,0.4163656779,0.3452310718,0.0431144468,0.3452310718,0.1380107376,,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0393595089,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1441270348,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.1755543028,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0678891549,0.2733216783,0.0421681971,0.0431144468,0.1088094300,0.0421681971,0.6547208460,0.4652088185,0.0678891549,0.0421681971,0.0431144468,0.0678891549,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0421681971,0.0431144468,,0.2850494074,0.2850494074
ResNet3D-101,1010,0.0796158015,0.0431144468,0.0431144468,1.0000000000,0.0678891549,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2785170238,0.6844698210,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.5001842571,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0678891549,0.6858304345,0.3362887904,0.0431144468,0.1441270348,0.0421681971,0.7150006547,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2850494074,,0.4652088185
ResNet3D-101,1001,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0678891549,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.3452310718,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.6858304345,0.4982248534,0.0431144468,0.0678891549,0.0796158015,0.5001842571,1.0000000000,0.3452310718,0.0431144468,0.0678891549,0.0678891549,0.0431144468,0.0796158015,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.2850494074,0.4652088185,


==> stadistics/tables/csv/auto_ablation/two-sided-MMI.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.3452310718,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.2249158840,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.6858304345,,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.5001842571,0.3452310718,,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0796158015,0.3452310718,0.3452310718,0.3452310718,0.2692941367,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0421681971,,0.3430278273,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.7150006547,0.0431144468
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0421681971,0.3430278273,,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.2249158840,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0678891549,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.8927384009,0.1088094300
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0678891549,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.8927384009,0.1441270348,0.0431144468,0.0796158015,0.0431144468,0.2733216783,0.4652088185,0.0678891549,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.2733216783,0.0678891549,0.0431144468,0.0431144468,0.0431144468,1.0000000000,1.0000000000,0.0678891549
Inceptionv3-lstm,0000,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.5001842571,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.6858304345,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.3452310718,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0010,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,,0.0796158015,0.0431144468,0.1380107376,0.0796158015,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.3452310718,0.0431144468,0.0796158015,0.3452310718,0.8927384009,0.0796158015,0.1380107376,0.0431144468,0.0796158015,0.8927384009,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0796158015,0.2249158840,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,,0.0431144468,0.4652088185,0.0796158015,0.2249158840,0.4652088185,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.2733216783,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.7150006547,0.0431144468,0.4163656779,0.0421681971,0.0431144468,0.3452310718,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7127018567,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.7150006547,0.7150006547,0.8927384009,0.0421681971,0.5929800980,0.2249158840,0.0431144468,0.5929800980,0.0678891549,0.0431144468,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,,0.0796158015,0.3452310718,0.0431144468,0.1380107376,0.0796158015,0.8927384009,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.8927384009,0.0431144468,0.1380107376,0.1380107376,0.2249158840,0.2249158840,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.8927384009
Inceptionv3-lstm,1010,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.1380107376,0.4652088185,0.0796158015,,0.2733216783,0.0796158015,0.6844698210,0.8927384009,0.2228009912,0.0796158015,0.3452310718,0.1441270348,0.2249158840,0.0796158015,0.0678891549,0.2249158840,0.7150006547,0.0796158015,0.3452310718,0.0796158015,0.0796158015,0.7150006547,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.1362168698,0.3452310718,0.5001842571,0.6858304345,0.0431144468,0.0796158015,0.0796158015,0.4652088185,0.3452310718,0.4652088185,0.2733216783,0.0678891549,1.0000000000,0.2249158840,0.0431144468,0.4652088185,0.0678891549,0.0431144468,0.0796158015
Inceptionv3-lstm,1001,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0796158015,0.0796158015,0.3452310718,0.2733216783,,0.0431144468,0.3452310718,0.2249158840,0.7150006547,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0678891549,0.1088094300,0.5001842571,0.5001842571,0.0431144468,0.0796158015,0.0796158015,0.4652088185,0.8927384009,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.7150006547,0.1380107376,0.8927384009,0.3452310718,0.0678891549,0.0796158015,0.5001842571,0.0678891549,0.2249158840,0.0796158015,0.1088094300,0.5001842571,0.2733216783,0.0796158015,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.8927384009
ResNet18-lstm,0000,0.6858304345,0.8927384009,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.0796158015,0.0431144468,,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0678891549,1.0000000000,0.0678891549,0.7864570351,0.0431144468,0.0431144468,0.1362168698,0.8927384009,0.1380107376,0.4652088185,0.0431144468,0.2249158840,0.8922504869,0.8927384009,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0678891549,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0796158015,0.1088094300,0.3452310718,0.0431144468,0.0796158015,0.4652088185,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0678891549
ResNet18-lstm,0010,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.4652088185,0.1380107376,0.6844698210,0.3452310718,0.0796158015,,0.6858304345,0.0782481864,0.0796158015,0.3452310718,0.0678891549,0.2733216783,0.0431144468,0.1380107376,0.3452310718,0.8927384009,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.7150006547,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0782481864,0.3452310718,0.5001842571,0.6858304345,0.0796158015,0.1441270348,0.0678891549,0.4652088185,0.4652088185,0.5001842571,0.5001842571,0.0796158015,0.6858304345,0.0796158015,0.0796158015,0.3452310718,0.0796158015,0.0431144468,0.0678891549
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0796158015,0.8927384009,0.2249158840,0.1380107376,0.6858304345,,0.0796158015,0.1380107376,0.0796158015,0.1441270348,0.5001842571,0.0431144468,0.0796158015,0.2249158840,0.6858304345,0.0796158015,0.1088094300,0.0431144468,0.0421681971,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.4652088185,0.2733216783,0.6858304345,0.0796158015,0.0431144468,0.0796158015,0.8927384009,0.5001842571,0.7150006547,0.4982248534,0.0431144468,0.8927384009,0.1441270348,0.0796158015,0.6858304345,0.0796158015,0.0431144468,0.0796158015
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.2228009912,0.7150006547,0.0431144468,0.0782481864,0.0796158015,,1.0000000000,0.2249158840,0.0431144468,0.0796158015,0.0431144468,1.0000000000,1.0000000000,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.3452310718,1.0000000000,0.0796158015,0.3452310718,0.0431144468,0.5001842571,0.7150006547,0.5001842571,0.1380107376,0.1380107376,0.1380107376,0.0678891549,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.3452310718,0.6858304345
ResNet18-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.8927384009,0.0431144468,0.0796158015,0.1380107376,1.0000000000,,0.4652088185,0.0796158015,0.0678891549,0.0431144468,0.8927384009,1.0000000000,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.3452310718,1.0000000000,0.0796158015,0.5001842571,0.0678891549,0.5001842571,0.5001842571,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0678891549,0.0678891549,0.0431144468,0.0678891549,0.3452310718,0.0796158015,0.8927384009
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.6858304345,0.0678891549,0.3452310718,0.0796158015,0.2249158840,0.4652088185,,0.0431144468,0.1380107376,0.0431144468,0.1755543028,0.5001842571,0.8927384009,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0678891549,0.0431144468,0.8927384009,0.4652088185,0.1380107376,0.0796158015,0.2249158840,0.0796158015,0.2249158840,0.0678891549,0.1380107376,0.2249158840,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840
ResNet101-lstm,0000,0.6858304345,0.5001842571,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.2733216783,0.0431144468,0.1441270348,0.0431144468,1.0000000000,0.0678891549,0.1441270348,0.0431144468,0.0796158015,0.0431144468,,0.1362168698,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.6858304345,0.7127018567,0.2249158840,0.0431144468,0.0796158015,1.0000000000,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.2249158840,0.0421681971,0.0421681971,0.0431144468,0.1088094300,0.4652088185,0.1380107376,0.3452310718,0.0678891549,0.2249158840,0.4652088185,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0010,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.2733216783,0.5001842571,0.0796158015,0.0678891549,0.1380107376,0.1362168698,,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.6844698210,0.1755543028,0.0796158015,0.5001842571,0.8927384009,0.1380107376,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0796158015,1.0000000000,0.0421681971,0.8927384009,0.0421681971,0.0782481864,0.1088094300,0.7864570351,0.6858304345,0.7150006547,0.6858304345,0.0431144468,0.2733216783,0.5929800980,0.3452310718,1.0000000000,0.0431144468,0.0431144468,0.1088094300
ResNet101-lstm,0001,0.8927384009,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.0782481864,0.5001842571,0.6858304345,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1380107376,0.0431144468,0.1441270348,0.0431144468,0.0678891549,0.0421681971,0.5001842571,0.0678891549,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0655996921,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.1088094300,0.0431144468,0.1380107376,0.0796158015,1.0000000000,0.8927384009,0.1755543028,0.0431144468,0.0431144468,0.0431144468,,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.8927384009,0.3452310718,1.0000000000,0.0431144468,0.0796158015,0.1380107376,0.1441270348,0.0796158015,0.5001842571,0.0421681971,0.0796158015,0.0421681971,0.0431144468,0.8927384009,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.8927384009
ResNet101-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1441270348,0.4652088185,0.0431144468,0.0796158015,0.2249158840,0.8927384009,0.2249158840,0.5001842571,0.0431144468,0.3452310718,0.2249158840,1.0000000000,1.0000000000,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,,0.4163656779,0.0431144468,0.0655996921,0.0796158015,0.8927384009,0.7150006547,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.7150006547,0.2249158840,0.2249158840,0.1380107376,0.4652088185,0.5001842571,1.0000000000,0.1380107376,0.1380107376,0.1441270348,0.0431144468,0.6858304345,0.2249158840,0.0796158015,0.1380107376,0.2249158840,0.2249158840,0.1380107376,0.7864570351
ResNet101-lstm,1001,0.3452310718,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.3452310718,0.7150006547,0.0796158015,0.7150006547,0.5001842571,0.1362168698,0.8927384009,0.6858304345,0.5001842571,0.1380107376,0.8927384009,0.5001842571,0.6858304345,0.3452310718,0.1380107376,0.4163656779,,0.5001842571,0.5001842571,0.1380107376,0.1441270348,0.8927384009,0.4982248534,0.2249158840,0.2249158840,0.0796158015,0.2249158840,0.0431144468,0.3452310718,0.5001842571,0.6858304345,1.0000000000,0.0678891549,0.0431144468,0.2785170238,0.6858304345,0.8927384009,0.5001842571,0.6858304345,0.1380107376,0.7150006547,0.5001842571,0.3452310718,0.7150006547,0.0678891549,0.0678891549,0.2785170238
C3D,0000,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.5001842571,,0.2249158840,0.2249158840,0.0431144468,0.0796158015,0.6858304345,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.3452310718,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.4163656779,0.0431144468,0.3452310718,0.0796158015,0.1380107376,0.2249158840,0.1088094300,0.0431144468,0.0796158015,0.0796158015,0.7127018567,0.6844698210,0.0796158015,0.0431144468,0.0655996921,0.5001842571,0.2249158840,,0.0796158015,0.0431144468,0.2249158840,0.8927384009,0.2249158840,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.3452310718,0.0421681971,0.2733216783,0.0421681971,0.0421681971,0.0796158015,0.3452310718,0.7150006547,0.2733216783,0.7150006547,0.0431144468,0.3452310718,0.7150006547,1.0000000000,0.5001842571,0.0431144468,0.0431144468,0.0796158015
C3D,0001,0.1380107376,0.2249158840,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0421681971,0.0431144468,0.0796158015,0.0796158015,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1755543028,0.5001842571,0.0431144468,0.0796158015,0.1380107376,0.2249158840,0.0796158015,,0.0431144468,0.0431144468,0.2733216783,0.3452310718,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0678891549,0.0796158015,0.2249158840,0.0421681971,0.0431144468,0.1088094300,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.4652088185,0.0431144468,0.1380107376,0.0421681971,0.7150006547,0.8927384009,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.7150006547,0.8927384009,0.1441270348,0.0431144468,0.0431144468,0.0431144468,,0.4163656779,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.8922504869,0.1380107376,0.7150006547,0.0431144468,0.2733216783,0.1441270348,0.5001842571,0.1380107376,0.2249158840,0.0796158015,0.0796158015,0.0431144468,0.0782481864,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.4652088185
C3D,1010,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0678891549,0.0796158015,0.0796158015,0.3452310718,0.5001842571,0.7150006547,0.8927384009,0.2249158840,0.7150006547,0.3452310718,0.3452310718,0.6858304345,0.8927384009,0.0796158015,0.5001842571,0.0782481864,0.6858304345,0.7150006547,0.8927384009,0.0796158015,0.2249158840,0.0431144468,0.4163656779,,0.0678891549,0.0796158015,0.0796158015,0.0678891549,0.5001842571,0.0796158015,0.1441270348,0.3452310718,0.5001842571,0.5001842571,0.2733216783,0.0678891549,0.8927384009,0.5001842571,0.5001842571,0.4652088185,0.5001842571,0.4652088185,0.5001842571,0.0782481864,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.5001842571
C3D,1001,0.6858304345,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.4652088185,0.0431144468,0.4652088185,0.0796158015,0.8922504869,0.4652088185,0.3452310718,0.0796158015,0.2249158840,0.1380107376,1.0000000000,0.8927384009,0.5001842571,0.0431144468,0.1380107376,0.4982248534,0.6858304345,0.8927384009,0.2733216783,0.0678891549,0.0678891549,,0.8927384009,0.5001842571,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.1441270348,0.5001842571,0.0431144468,0.0431144468,0.1380107376,0.7150006547,0.7150006547,0.4652088185,1.0000000000,0.1380107376,0.6858304345,0.8927384009,1.0000000000,0.6858304345,0.0431144468,0.0431144468,0.1380107376
c3d-block-lstm,0000,0.8927384009,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.6858304345,0.0431144468,0.0796158015,0.2249158840,0.5001842571,0.2249158840,0.3452310718,0.0431144468,0.0796158015,0.8927384009,,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.8927384009,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0796158015,0.5001842571,0.0431144468,0.0796158015,0.5001842571,0.6858304345,,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.1380107376,0.2249158840,0.2692941367,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0678891549,0.1380107376,0.0431144468,0.1380107376,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.2249158840,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.2249158840,0.0431144468,0.2249158840,0.1088094300,0.7150006547,0.8927384009,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.8927384009,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.8922504869,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.3452310718,0.8927384009,0.0431144468,0.2249158840,0.2249158840,0.6858304345,0.1797124949,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0655996921,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.1088094300,0.5001842571
c3d-block-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.3452310718,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.8927384009,0.5001842571,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.0796158015
c3d-block-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1362168698,0.7150006547,0.0678891549,0.0782481864,0.0431144468,1.0000000000,1.0000000000,0.0678891549,0.0431144468,0.0796158015,0.0431144468,1.0000000000,0.7150006547,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.3452310718,,0.0431144468,0.2249158840,0.0796158015,0.4652088185,0.5001842571,0.2733216783,0.0796158015,0.1380107376,0.0678891549,0.0796158015,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.5001842571
I3D,0000,0.1380107376,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.7127018567,0.0431144468,0.3452310718,0.1380107376,0.2249158840,0.3452310718,0.4652088185,0.0796158015,0.0796158015,0.0431144468,0.2249158840,1.0000000000,0.0796158015,0.0431144468,0.2249158840,0.5001842571,0.0796158015,0.3452310718,0.1088094300,0.0431144468,0.3452310718,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.1088094300,0.6858304345,0.0431144468,0.0431144468,0.0678891549,0.5879367462,1.0000000000,0.8927384009,0.6858304345,0.0782481864,0.3452310718,0.4652088185,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0678891549
I3D,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.5001842571,0.8927384009,0.0431144468,0.5001842571,0.2733216783,0.3452310718,0.5001842571,0.8927384009,0.0421681971,0.0421681971,0.0431144468,0.0796158015,0.2249158840,0.6858304345,0.0431144468,0.0421681971,0.0678891549,0.2733216783,0.5001842571,0.1441270348,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.2249158840,0.1088094300,,0.3452310718,0.0421681971,0.0782481864,0.6858304345,0.0796158015,0.1088094300,0.1380107376,0.0431144468,0.3452310718,0.5001842571,0.0678891549,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.6858304345
I3D,0001,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.6858304345,0.3452310718,0.0431144468,0.6858304345,0.6858304345,0.0431144468,0.0678891549,0.4652088185,0.2249158840,0.8927384009,0.0678891549,0.1380107376,0.1380107376,1.0000000000,0.0796158015,0.2733216783,0.0431144468,0.1441270348,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.6858304345,0.3452310718,,0.0796158015,0.0796158015,0.0796158015,0.8927384009,0.4652088185,0.6858304345,0.7150006547,0.0431144468,0.8927384009,0.1380107376,0.0678891549,0.3452310718,0.0796158015,0.0431144468,0.0796158015
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.5001842571,0.1380107376,0.0421681971,0.0421681971,0.0431144468,0.1441270348,0.4652088185,0.0678891549,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.4652088185,0.0431144468,0.0421681971,0.0796158015,,0.4982248534,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1755543028,0.0678891549,0.5001842571
I3D,1010,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.3452310718,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.7150006547,0.5001842571,0.0796158015,0.0421681971,0.0782481864,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1797124949,0.5001842571,0.5001842571,0.0431144468,0.0782481864,0.0796158015,0.4982248534,,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.5879367462,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.4142161782,0.3452310718
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.5001842571,0.0678891549,0.0678891549,0.0796158015,0.5001842571,0.4652088185,0.2249158840,0.0431144468,0.1088094300,0.0431144468,0.5001842571,1.0000000000,0.2785170238,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.2733216783,0.0678891549,0.6858304345,0.0796158015,0.3452310718,0.2249158840,,0.0431144468,0.1380107376,0.0678891549,0.1380107376,0.4652088185,0.0796158015,0.0678891549,0.0421681971,0.0431144468,0.3452310718,0.0796158015,0.3173105079
ResNet3D-18,0000,0.2249158840,0.0796158015,0.0421681971,0.0421681971,0.0421681971,0.0431144468,0.1380107376,0.2249158840,1.0000000000,0.0431144468,0.4652088185,0.0678891549,0.0796158015,0.4652088185,0.8927384009,0.1380107376,0.0796158015,0.0796158015,0.1088094300,0.7864570351,0.0678891549,0.0421681971,0.1380107376,0.6858304345,0.0431144468,0.3452310718,0.1040592345,0.0796158015,0.5001842571,0.7150006547,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0796158015,0.5879367462,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,,0.7150006547,0.6844698210,0.7150006547,0.0678891549,0.4652088185,0.5001842571,0.1380107376,0.7150006547,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,0010,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.2249158840,0.7150006547,0.0796158015,0.3452310718,0.2249158840,0.0796158015,0.4652088185,0.5001842571,0.1380107376,0.0431144468,0.2249158840,0.4652088185,0.6858304345,0.1380107376,0.0796158015,0.1380107376,0.8927384009,0.2249158840,0.7150006547,0.0678891549,0.0796158015,0.5001842571,0.7150006547,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.1380107376,1.0000000000,0.1088094300,0.4652088185,0.0431144468,0.0796158015,0.1380107376,0.7150006547,,0.7864570351,0.7150006547,0.0431144468,0.2249158840,0.7150006547,0.4652088185,0.6858304345,0.0431144468,0.0421681971,0.1380107376
ResNet3D-18,0001,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0796158015,0.7150006547,0.0431144468,0.4652088185,0.0796158015,0.1088094300,0.5001842571,0.7150006547,0.1380107376,0.0431144468,0.0678891549,0.1380107376,0.7150006547,0.0431144468,0.0421681971,0.1441270348,0.5001842571,0.0431144468,0.2733216783,0.0796158015,0.0431144468,0.4652088185,0.4652088185,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0678891549,0.8927384009,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0678891549,0.6844698210,0.7864570351,,0.8927384009,0.0431144468,0.3452310718,0.4652088185,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0678891549
ResNet3D-18,1000,0.3452310718,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.8927384009,0.0431144468,0.2733216783,0.1088094300,0.3452310718,0.5001842571,0.4982248534,0.0678891549,0.0796158015,0.1380107376,0.3452310718,0.6858304345,0.1441270348,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.7150006547,0.2249158840,0.0782481864,0.5001842571,1.0000000000,0.2249158840,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.7150006547,0.0431144468,0.0678891549,0.1380107376,0.7150006547,0.7150006547,0.8927384009,,0.0796158015,0.3452310718,0.5001842571,0.1974660734,0.8927384009,0.0431144468,0.0431144468,0.1380107376
ResNet3D-18,1010,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0678891549,0.2733216783,0.0431144468,0.0431144468,0.0421681971,0.8927384009,0.0678891549,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.6858304345,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0421681971,0.8927384009,0.4652088185,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.8927384009,0.0782481864,0.3452310718,0.0431144468,0.6858304345,0.5879367462,0.4652088185,0.0678891549,0.0431144468,0.0431144468,0.0796158015,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.1040592345,0.4652088185
ResNet3D-18,1001,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0796158015,0.5929800980,0.0796158015,1.0000000000,0.2733216783,0.0796158015,0.6858304345,0.8927384009,0.2249158840,0.0678891549,0.3452310718,0.2249158840,0.2733216783,0.0678891549,0.0678891549,0.2249158840,0.7150006547,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.3452310718,0.5001842571,0.8927384009,0.0431144468,0.0796158015,0.0796158015,0.4652088185,0.2249158840,0.3452310718,0.3452310718,0.0431144468,,0.1974660734,0.0431144468,0.3173105079,0.0678891549,0.0431144468,0.0796158015
ResNet3D-101,0000,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.2249158840,0.0431144468,0.2249158840,0.0796158015,0.4652088185,0.0796158015,0.1441270348,0.0431144468,0.0678891549,0.0431144468,0.4652088185,0.5929800980,0.0421681971,0.0431144468,0.0796158015,0.5001842571,0.3452310718,0.7150006547,0.1088094300,0.0431144468,0.0782481864,0.8927384009,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0678891549,0.1380107376,0.0431144468,0.0431144468,0.0678891549,0.5001842571,0.7150006547,0.4652088185,0.5001842571,0.0431144468,0.1974660734,,0.8927384009,0.3572725590,0.0431144468,0.0431144468,0.0678891549
ResNet3D-101,0010,0.3452310718,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.3452310718,0.5001842571,0.0431144468,0.1380107376,0.3452310718,0.6858304345,1.0000000000,0.3452310718,0.0431144468,0.2249158840,1.0000000000,0.2249158840,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.1380107376,0.4652088185,0.2249158840,0.1974660734,0.0431144468,0.0431144468,0.8927384009,,0.0678891549,0.0431144468,0.0431144468,0.0421681971
ResNet3D-101,0001,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.5929800980,0.0431144468,0.4652088185,0.1380107376,0.2249158840,0.3452310718,0.6858304345,0.0796158015,0.0678891549,0.0431144468,0.5001842571,1.0000000000,0.0678891549,0.0431144468,0.2249158840,0.7150006547,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.6858304345,0.8927384009,0.8927384009,0.0431144468,0.3173105079,0.3572725590,0.0678891549,,0.0678891549,0.0431144468,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.2733216783,1.0000000000,0.0431144468,0.0431144468,0.0678891549,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.1755543028,0.7150006547,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0678891549,0.0431144468,0.0431144468,0.0678891549,,0.2733216783,0.4652088185
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.8927384009,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.4142161782,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,,0.1380107376
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.8927384009,0.0678891549,0.0678891549,0.0796158015,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.1088094300,0.0431144468,0.8927384009,0.7864570351,0.2785170238,0.0431144468,0.0796158015,0.0431144468,0.4652088185,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.5001842571,0.0678891549,0.6858304345,0.0796158015,0.5001842571,0.3452310718,0.3173105079,0.0431144468,0.1380107376,0.0678891549,0.1380107376,0.4652088185,0.0796158015,0.0678891549,0.0421681971,0.0431144468,0.4652088185,0.1380107376,


==> stadistics/tables/csv/auto_ablation/two-sided-MUG.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.3452310718,0.1380107376,0.3452310718,0.6858304345,0.6858304345,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.5001842571,,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.5001842571,0.8927384009,0.6858304345,0.3452310718,0.6858304345,0.8927384009,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.1380107376,0.1380107376,,0.2249158840,0.0431144468,0.6858304345,0.6858304345,0.5001842571,0.6858304345,0.0678891549,0.3452310718,0.3452310718,0.6858304345,0.6858304345,0.6858304345,0.1380107376,0.2249158840,0.0796158015,0.6858304345,0.6858304345,0.6858304345,0.3452310718,0.6858304345,0.2249158840,0.1441270348,0.1441270348,0.0796158015,0.1441270348,0.1441270348,0.3452310718,0.1380107376,0.1380107376,0.1441270348,0.1380107376,0.1380107376,0.8927384009,0.2249158840,0.1380107376,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.4652088185,0.6858304345,0.2249158840,0.2249158840,0.3452310718,0.6858304345,0.6858304345,0.6858304345,0.0796158015,0.0431144468,0.1380107376
VGG16-lstm,1000,0.0431144468,0.0431144468,0.2249158840,,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.0796158015,0.3452310718,0.5001842571,0.3452310718,0.3452310718,0.8927384009,0.7150006547,0.2733216783,0.1380107376,0.0431144468,0.6858304345,0.2249158840,0.4652088185,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.8927384009,0.7150006547
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.5001842571,,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.0431144468,0.1441270348,0.0796158015,0.0431144468,0.6858304345,0.2249158840,0.2733216783,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.5001842571
VGG16-lstm,1001,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.2249158840,,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.3452310718,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.6858304345,0.0796158015,0.5001842571,0.5001842571,0.6858304345,0.2249158840,0.5001842571,0.6858304345,0.8927384009,0.2249158840,0.2249158840,0.1441270348,0.3452310718,1.0000000000,0.0796158015,0.2249158840,0.0431144468,0.1380107376,0.8927384009,0.2249158840
Inceptionv3-lstm,0000,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.5001842571,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0010,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.8927384009,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.6858304345,0.8927384009,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0678891549,0.6858304345,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.0431144468,0.2249158840,0.0678891549,0.0431144468,0.8927384009,0.4652088185,0.5001842571,0.1441270348,0.0678891549,0.0431144468,0.6858304345,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.4652088185
Inceptionv3-lstm,1010,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.8927384009,0.2249158840,0.1441270348,0.2249158840,0.2249158840,0.0431144468,0.2249158840,0.2249158840,0.2249158840,0.8927384009,0.0431144468,0.8927384009,0.2249158840,0.0431144468,0.8927384009,0.0796158015,0.0796158015,0.1380107376,0.1380107376
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.1380107376,0.6858304345,0.2249158840,0.0431144468,0.2249158840,0.1380107376,0.8927384009,,0.0796158015,0.0431144468,0.5001842571,0.0796158015,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.5001842571,0.3452310718,0.2249158840,0.6858304345,0.1380107376,0.1380107376,0.2249158840,0.5001842571,0.8927384009,0.8927384009,0.2249158840,0.8927384009,0.5001842571,0.2249158840,0.8927384009,0.2249158840,0.0796158015,0.2249158840,0.2249158840
ResNet18-lstm,0000,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.5001842571,0.0431144468,0.0796158015,0.0796158015,,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.0678891549,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0010,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0431144468,,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.0431144468,0.0678891549,0.0431144468,0.1441270348,0.2249158840,0.4652088185,0.0431144468,0.0796158015,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.1380107376,0.6858304345,0.7150006547,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,,0.0678891549,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.3452310718,0.1380107376,0.2850494074,0.4652088185,0.3452310718,0.8927384009,0.8927384009,0.6858304345,0.3452310718,0.2249158840,0.0431144468,0.6858304345,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.7150006547
ResNet18-lstm,1010,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.1380107376,0.5001842571,0.0796158015,0.0431144468,0.0796158015,0.1380107376,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0678891549,,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.5001842571,0.2249158840,0.2249158840,0.5001842571,0.0796158015,0.2733216783,0.4652088185,0.5001842571,0.3452310718,0.5001842571,0.2249158840,0.5001842571,0.5001842571,0.0431144468,0.5001842571,0.1380107376,0.0796158015,0.5001842571,0.1380107376
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0678891549,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0678891549,,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.0431144468,0.5001842571,0.5001842571,0.1380107376,0.8927384009,0.8927384009,0.2249158840,0.2249158840,0.0796158015,0.0796158015,0.7150006547,0.0796158015,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.2249158840,0.8927384009
ResNet101-lstm,0000,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0010,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.2249158840,0.5929800980,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.6858304345,0.2249158840,0.6858304345,1.0000000000,0.5001842571,0.6858304345,0.7150006547,0.8927384009,0.5001842571,0.0796158015,0.1380107376,0.1380107376,0.5001842571,0.4652088185,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.8927384009,0.6858304345
ResNet101-lstm,1010,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.8927384009,0.0678891549,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.6858304345,0.6858304345,0.0431144468,1.0000000000,0.1380107376,0.0796158015,0.5001842571,0.1380107376,0.0431144468,0.0796158015,0.0796158015
ResNet101-lstm,1001,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0796158015,0.3452310718,0.3452310718,0.0431144468,0.3452310718,0.0678891549,0.3452310718,0.5001842571,0.5001842571,0.3452310718,1.0000000000,0.0796158015,0.2249158840,0.0431144468,0.2249158840,0.5001842571,0.2249158840,0.2249158840,0.5001842571,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0796158015,0.2249158840,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.5001842571,0.6858304345,0.0796158015,0.0796158015,0.2249158840,0.6858304345,0.6858304345,1.0000000000,0.0431144468,0.0431144468,0.0678891549
C3D,0000,0.6858304345,0.6858304345,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.3173105079,0.1441270348,0.5929800980,0.6547208460,0.6858304345,0.3452310718,0.8927384009,0.3173105079,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.3452310718,0.5001842571,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3173105079,,0.1088094300,0.1797124949,0.3173105079,0.6858304345,0.2249158840,0.8927384009,0.1797124949,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0001,0.1380107376,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.1088094300,,0.1441270348,0.1088094300,0.3452310718,0.3452310718,0.0431144468,0.2850494074,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.3452310718,0.8927384009,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.1797124949,0.1441270348,,0.3173105079,0.5001842571,0.6858304345,0.6858304345,0.5929800980,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1010,0.6858304345,0.6858304345,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6547208460,0.3173105079,0.1088094300,0.3173105079,,0.6858304345,0.3452310718,0.6858304345,0.1797124949,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1001,0.6858304345,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.2249158840,0.0431144468,0.0796158015,0.0796158015,0.2249158840,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.2249158840,0.0431144468,0.0796158015,0.0796158015,0.6858304345,0.6858304345,0.3452310718,0.5001842571,0.6858304345,,0.5001842571,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0796158015,0.1441270348,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0000,0.6858304345,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.3452310718,0.6858304345,0.3452310718,0.5001842571,,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.6858304345,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.0431144468,0.6858304345,0.6858304345,0.6858304345,0.5001842571,,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.5001842571,0.8927384009,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3173105079,0.1797124949,0.2850494074,0.5929800980,0.1797124949,0.3452310718,0.8927384009,0.3452310718,,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.1380107376,0.8927384009,0.3452310718,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.6858304345,0.0796158015,0.6858304345,0.4652088185,0.1380107376,0.6858304345,1.0000000000,0.5001842571,0.3452310718,0.0796158015,0.0796158015,0.6858304345,0.0431144468,0.2733216783,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.6858304345,0.6858304345
c3d-block-lstm,1010,0.0431144468,0.0431144468,0.1380107376,0.8927384009,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,,0.1380107376,0.8927384009,0.8927384009,0.2249158840,0.2249158840,0.6858304345,0.7150006547,0.4652088185,0.1380107376,0.0431144468,0.2733216783,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.4652088185
c3d-block-lstm,1001,0.0796158015,0.0796158015,0.8927384009,0.0796158015,0.0431144468,0.0796158015,0.5001842571,0.1380107376,0.5001842571,0.0431144468,0.8927384009,0.5001842571,0.5001842571,0.5001842571,0.7150006547,0.1380107376,0.5001842571,0.0431144468,0.5001842571,0.5001842571,0.5001842571,0.2249158840,0.5001842571,0.8927384009,0.0796158015,0.0796158015,0.0678891549,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0678891549,0.0796158015,0.1380107376,,0.0796158015,0.0678891549,0.2249158840,0.0796158015,0.0796158015,0.0431144468,0.1380107376,0.6858304345,0.8927384009,0.0431144468,0.7150006547,0.0796158015,0.5001842571,0.8927384009,0.5001842571,0.0678891549,0.2249158840,0.0796158015
I3D,0000,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.1441270348,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2850494074,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.0796158015,,1.0000000000,0.3452310718,0.1380107376,0.3452310718,0.8927384009,0.6858304345,0.0796158015,0.0431144468,0.2249158840,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571
I3D,0010,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1441270348,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.8927384009,0.0678891549,1.0000000000,,0.2249158840,0.2249158840,0.2850494074,0.5001842571,0.6858304345,0.0796158015,0.0431144468,0.2249158840,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.5001842571
I3D,0001,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.2249158840,0.3452310718,0.2249158840,,0.1088094300,0.1380107376,0.3452310718,0.5001842571,0.1380107376,0.0796158015,0.0431144468,0.6858304345,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0796158015
I3D,1000,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0796158015,0.1380107376,0.2249158840,0.1088094300,,0.8927384009,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.8927384009
I3D,1010,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2733216783,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.6858304345,0.0796158015,0.3452310718,0.2850494074,0.1380107376,0.8927384009,,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.8927384009
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.2733216783,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.4652088185,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.7150006547,0.0431144468,0.8927384009,0.5001842571,0.3452310718,0.3452310718,0.6858304345,,1.0000000000,0.0431144468,0.0796158015,0.3452310718,0.1380107376,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.8927384009,0.5001842571
ResNet3D-18,0000,0.0431144468,0.0431144468,0.2249158840,0.2733216783,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.4652088185,0.1380107376,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.5001842571,1.0000000000,,0.2249158840,0.0431144468,0.0796158015,0.3452310718,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0678891549
ResNet3D-18,0010,0.0431144468,0.0431144468,0.4652088185,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.3452310718,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.6858304345,0.0796158015,0.0796158015,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.2249158840,,0.6858304345,0.0796158015,0.5001842571,0.0796158015,0.2249158840,0.6858304345,0.1088094300,0.0796158015,0.0431144468,0.0796158015
ResNet3D-18,0001,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.8927384009,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.2249158840,0.0431144468
ResNet3D-18,1000,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.5001842571,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2733216783,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.5001842571,0.8927384009,0.3452310718,0.0796158015,0.0796158015,0.0431144468,,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.4652088185
ResNet3D-18,1010,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.0796158015,0.0431144468,0.0678891549,0.2249158840,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,1.0000000000,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.7150006547,0.2249158840,0.2249158840,0.6858304345,0.2249158840,0.0796158015,0.1380107376,0.3452310718,0.5001842571,0.5001842571,0.1380107376,,0.5001842571,0.0678891549,0.6858304345,0.2249158840,0.0431144468,0.2249158840,0.2249158840
ResNet3D-18,1001,0.0431144468,0.0431144468,0.3452310718,0.4652088185,0.0796158015,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.6858304345,0.0796158015,0.8927384009,0.5001842571,0.5001842571,0.2249158840,0.2249158840,0.6858304345,0.6858304345,0.0796158015,0.0796158015,0.0431144468,0.5001842571,,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.8927384009,0.1441270348
ResNet3D-101,0000,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0678891549,0.0431144468,,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0010,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.6858304345,0.0796158015,0.0796158015,,0.2249158840,0.0431144468,0.2249158840,0.0431144468
ResNet3D-101,0001,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.2249158840,0.0796158015,0.1380107376,0.4652088185,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1380107376,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.2249158840,,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.3452310718,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,,0.3452310718,0.0796158015
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.3452310718,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.7150006547,0.2249158840,0.8927384009,0.6858304345,0.6858304345,0.5001842571,0.8927384009,0.8927384009,0.8927384009,0.0431144468,0.2249158840,0.5001842571,0.2249158840,0.8927384009,0.0431144468,0.2249158840,0.0431144468,0.3452310718,,0.6858304345
ResNet3D-101,1001,0.0431144468,0.0431144468,0.1380107376,0.7150006547,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.4652088185,0.0796158015,0.5001842571,0.5001842571,0.0796158015,0.8927384009,0.8927384009,0.5001842571,0.0678891549,0.0796158015,0.0431144468,0.4652088185,0.2249158840,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,


==> stadistics/tables/csv/auto_ablation/two-sided-OULU.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.7864570351,0.1380107376,0.0431144468,0.0431144468,0.0678891549,0.0421681971,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.4652088185,0.0431144468,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.2249158840,0.1380107376,0.5001842571,0.0796158015,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.0431144468,,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.0796158015,0.0431144468,0.6858304345,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.0431144468,0.0431144468,,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.2249158840,0.6858304345,0.0796158015,,0.2249158840,0.2249158840,0.0655996921,0.2249158840,0.8927384009,0.2249158840,0.2249158840,0.2249158840,0.6858304345,0.6858304345,0.3452310718,0.2249158840,0.2249158840,0.2249158840,0.8927384009,0.6858304345,0.2249158840,0.2249158840,0.2249158840,0.2249158840,0.6858304345,0.6858304345,0.2249158840,0.2249158840,0.1088094300,0.6858304345,0.2249158840,0.3452310718,0.0796158015,0.2249158840,0.2249158840,0.4652088185,0.2249158840,0.2249158840,0.2249158840,0.1380107376,0.2249158840,0.2249158840,0.2249158840,0.2249158840,0.2249158840,0.2249158840,0.2249158840,0.2249158840,0.3452310718,0.6844698210,0.8927384009,0.2228009912,0.2228009912,0.2249158840
VGG16-lstm,1010,0.0421681971,0.0431144468,0.0431144468,0.2249158840,,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0421681971,0.0431144468,0.0431144468,0.6802795473,0.0421681971,0.6844698210,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.1974660734,0.8927384009,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1088094300,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.7150006547,0.7150006547
VGG16-lstm,1001,0.0421681971,0.0431144468,0.0431144468,0.2249158840,1.0000000000,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.1362168698,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0412268333,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2228009912,0.0431144468,0.0782481864,0.1380107376,0.1380107376,0.4982248534,0.8922504869,0.1088094300,0.0421681971,0.0796158015,0.0782481864,0.0421681971,1.0000000000,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.6844698210,1.0000000000
Inceptionv3-lstm,0000,0.0431144468,0.0431144468,0.1380107376,0.0655996921,0.0431144468,0.0431144468,,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0421681971,0.3173105079,0.0431144468,0.2249158840,0.0796158015,0.3452310718,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0421681971
Inceptionv3-lstm,0010,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.1380107376,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.3452310718,0.2249158840,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0678891549,0.2733216783,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1000,0.0796158015,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1010,0.3452310718,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,,0.0796158015,0.0431144468,0.2249158840,0.0796158015,0.3452310718,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.6858304345,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.6858304345,0.8927384009,0.5001842571,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2785170238,0.4652088185,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.0421681971,0.4652088185,0.0678891549,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.2163674803,0.0431144468,0.0431144468,1.0000000000,0.5001842571,0.0782481864,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.3572725590,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5879367462,0.5001842571,0.1088094300
ResNet18-lstm,0000,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5879367462,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0010,0.0431144468,0.1380107376,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.2249158840,0.0431144468,0.0782481864,,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0678891549,0.1407727734,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.1380107376,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.7150006547,,0.0431144468,0.0796158015,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.1380107376,0.0782481864,0.0782481864,0.0431144468,0.0431144468,0.0421681971,0.6547208460,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468
ResNet18-lstm,1000,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.1362168698,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0421681971,0.0431144468,0.0431144468,0.0431144468,,0.5001842571,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.4652088185,0.0431144468,0.0431144468,0.6844698210,0.7150006547,0.0421681971,0.0393595089,0.6858304345,0.0431144468,0.1380107376,0.0421681971,0.0655996921,0.0421681971,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971
ResNet18-lstm,1010,0.7864570351,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,,0.0796158015,0.0796158015,0.0431144468,0.2249158840,0.0678891549,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8539232993,0.0431144468,0.3430278273,0.0421681971,0.6858304345,0.4652088185,0.0678891549,0.0796158015,0.1380107376,0.1040592345,0.6858304345,0.4652088185,0.4982248534,0.1380107376,0.5001842571,0.0782481864,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468
ResNet18-lstm,1001,0.1380107376,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2785170238,0.0431144468,0.0431144468,0.0421681971,0.2785170238,0.0796158015,,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.8539232993,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.1441270348,0.2785170238,0.2785170238,0.5001842571,0.7150006547,0.6858304345,0.0431144468,0.0421681971,0.0796158015,0.0796158015,0.8927384009,0.4163656779,0.0421681971,0.0431144468,0.0421681971,0.1040592345,0.4163656779,0.4652088185
ResNet101-lstm,0000,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5879367462,0.5001842571,0.2249158840,0.0431144468,0.0796158015,0.0431144468,,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0010,0.0431144468,0.4652088185,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.0678891549,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.8927384009,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3572725590,0.2763029173,0.8539232993,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1000,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.6802795473,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.6858304345,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.0678891549,1.0000000000,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.1024704349,0.8927384009,0.8539232993
ResNet101-lstm,1010,0.2785170238,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.0412268333,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3362887904,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1407727734,0.2249158840,0.0431144468,0.8927384009,1.0000000000,0.0421681971,0.1040592345,0.0782481864,0.0796158015,0.0796158015,0.2228009912,0.2228009912,0.1380107376,0.5807121622,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0796158015
ResNet101-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6844698210,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.8539232993,0.0421681971,0.0431144468,0.0421681971,0.4652088185,0.0796158015,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.4652088185,0.0431144468,0.1380107376,0.1755543028,0.2249158840,0.2249158840,1.0000000000,0.1441270348,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.8927384009,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.5879367462,0.6858304345
C3D,0000,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0001,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2785170238,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.3362887904,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0421681971,0.3452310718,0.0421681971,0.3452310718,0.5807121622,0.0421681971,0.0678891549,0.0678891549,0.0796158015,0.2249158840,0.0796158015,0.5929800980,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1010,0.0431144468,0.0431144468,0.0796158015,0.1088094300,0.0431144468,0.0431144468,0.3173105079,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,,0.0431144468,0.2249158840,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.0421681971
C3D,1001,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0000,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.1380107376,0.0431144468,0.0796158015,0.0796158015,0.0796158015,,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.2249158840,,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,1.0000000000,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.8539232993,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0421681971,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0421681971,0.3452310718,0.0421681971,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0782481864,0.0421681971,0.2733216783,0.1380107376,0.5001842571,0.0421681971,0.2249158840,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0678891549,0.2228009912,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1407727734,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,,0.0431144468,0.0421681971,0.2249158840,0.1441270348,0.0782481864,0.2228009912,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3430278273,0.3452310718,0.0421681971,0.0431144468,0.0431144468,0.0782481864,0.2228009912,0.1380107376
c3d-block-lstm,1001,0.4652088185,0.5001842571,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.6858304345,0.0431144468,0.3452310718,0.5001842571,0.5001842571,0.0431144468,0.3430278273,0.0796158015,0.5001842571,0.1380107376,0.8927384009,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0431144468,,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.6858304345,0.7864570351,0.4652088185,0.0431144468,0.1441270348,0.6858304345,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468
I3D,0000,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2163674803,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1441270348,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,,0.0431144468,0.0431144468,0.2163674803,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5807121622,0.1380107376,0.1307970618
I3D,0010,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.6844698210,0.6858304345,0.2785170238,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.8927384009,0.1755543028,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.0796158015,0.0431144468,,0.6858304345,0.0431144468,0.0421681971,0.5001842571,0.0431144468,0.1040592345,0.0431144468,0.2228009912,0.0421681971,0.4982248534,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,0001,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.7150006547,0.4652088185,0.2785170238,0.0431144468,0.0431144468,0.0796158015,0.1380107376,1.0000000000,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5807121622,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1441270348,0.5001842571,0.0431144468,0.6858304345,,0.0796158015,0.1380107376,0.5001842571,0.0796158015,0.3452310718,0.0796158015,0.4652088185,0.1380107376,0.3430278273,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0782481864,0.0796158015
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1974660734,0.4982248534,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0678891549,0.5001842571,0.0431144468,0.0421681971,0.0431144468,0.0678891549,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.2163674803,0.0431144468,0.0796158015,,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.6844698210,0.5879367462
I3D,1010,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.8922504869,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0393595089,0.0796158015,0.7150006547,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.1040592345,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.2249158840,0.0421681971,0.1380107376,0.4652088185,,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7854947471,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.0655996921,0.6830913983,0.8927384009
I3D,1001,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0782481864,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.4652088185,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.0796158015,0.2228009912,,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.3452310718,0.5879367462,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.1380107376,0.1380107376
ResNet3D-18,0000,0.0678891549,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.6858304345,0.3452310718,0.0431144468,0.0421681971,0.0655996921,0.1380107376,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.3572725590,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,,0.1441270348,1.0000000000,0.0431144468,0.0431144468,0.0421681971,0.2249158840,0.0393595089,0.0431144468,0.0431144468,0.0421681971,0.0431144468
ResNet3D-18,0010,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0421681971,0.0431144468,0.0678891549,0.0782481864,0.1380107376,0.6858304345,0.0421681971,0.0431144468,0.0431144468,0.2763029173,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.6858304345,0.0431144468,0.1040592345,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.1441270348,,0.4652088185,0.2249158840,0.0678891549,0.0421681971,0.0655996921,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,0001,0.1380107376,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.0431144468,0.0421681971,0.1407727734,0.0782481864,0.0421681971,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.8539232993,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0796158015,1.0000000000,0.4652088185,,0.1362168698,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468
ResNet3D-18,1000,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.4982248534,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.4652088185,0.0421681971,0.2228009912,0.4652088185,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1362168698,,0.0431144468,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468
ResNet3D-18,1010,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.8927384009,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3572725590,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.3430278273,0.0431144468,0.2228009912,0.0421681971,0.1380107376,0.5001842571,0.7854947471,0.3452310718,0.0431144468,0.0678891549,0.0431144468,0.0431144468,,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.5001842571,0.7150006547
ResNet3D-18,1001,0.1088094300,0.0431144468,0.0431144468,0.2249158840,0.1088094300,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0421681971,0.0431144468,0.0421681971,1.0000000000,0.5001842571,0.4163656779,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.5807121622,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.1441270348,0.0431144468,0.4982248534,0.3430278273,0.0431144468,0.2249158840,0.5879367462,0.0421681971,0.0421681971,0.0431144468,0.1380107376,0.3452310718,,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.1024704349,0.1380107376
ResNet3D-101,0000,0.0431144468,0.1380107376,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.7150006547,0.6547208460,0.0431144468,0.0782481864,0.0421681971,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0655996921,0.2249158840,0.0421681971,0.0431144468,0.0431144468,,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0010,0.0431144468,0.0796158015,0.0431144468,0.6844698210,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0393595089,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,,0.0421681971,0.0431144468,0.0421681971,0.0431144468
ResNet3D-101,0001,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.4652088185,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.6858304345,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.1024704349,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.5807121622,0.0431144468,0.0782481864,0.4652088185,0.0655996921,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.1362168698,0.2785170238
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.7150006547,0.6844698210,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0782481864,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.1380107376,0.0431144468,0.0782481864,0.6844698210,0.6830913983,0.1380107376,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.5001842571,0.1024704349,0.0431144468,0.0421681971,0.0431144468,0.1362168698,,1.0000000000
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.7150006547,1.0000000000,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.8539232993,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1307970618,0.0431144468,0.0796158015,0.5879367462,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2785170238,1.0000000000,


==> stadistics/tables/csv/auto_ablation_merge_models/greater-CK.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0766589688,0.0496767799,0.9999999974,0.9999999959,0.9999999934
0010,0.9233410312,,0.1954714724,0.9999999934,0.9999999934,0.9999999898
0001,0.9503232201,0.8045285276,,0.9999999397,0.9999999384,0.9999999870
1000,0.0000000026,0.0000000066,0.0000000603,,0.9341666503,0.9639600566
1010,0.0000000041,0.0000000066,0.0000000616,0.0658333497,,0.6188557718
1001,0.0000000066,0.0000000102,0.0000000130,0.0360399434,0.3811442282,


==> stadistics/tables/csv/auto_ablation_merge_models/greater-MMI.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.9631294274,0.5441442646,0.9999999910,0.9999999919,0.9999978907
0010,0.0368705726,,0.0780371036,0.9999999732,0.9999999856,0.9999677870
0001,0.4558557354,0.9219628964,,0.9999999749,0.9999999866,0.9999991713
1000,0.0000000090,0.0000000268,0.0000000251,,0.6369233457,0.0015746145
1010,0.0000000081,0.0000000144,0.0000000134,0.3630766543,,0.0006397070
1001,0.0000021093,0.0000322130,0.0000008287,0.9984253855,0.9993602930,


==> stadistics/tables/csv/auto_ablation_merge_models/greater-MUG.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.4625187750,0.7241383614,0.9999999817,0.9999997583,0.9999967491
0010,0.5374812250,,0.8206110795,0.9999999723,0.9999997645,0.9999994110
0001,0.2758616386,0.1793889205,,0.9999999658,0.9999998961,0.9999968551
1000,0.0000000183,0.0000000277,0.0000000342,,0.0020980631,0.0054772754
1010,0.0000002417,0.0000002355,0.0000001039,0.9979019369,,0.4122606132
1001,0.0000032509,0.0000005890,0.0000031449,0.9945227246,0.5877393868,


==> stadistics/tables/csv/auto_ablation_merge_models/greater-OULU.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0683770884,0.2976911891,0.9999925088,0.9999998993,0.9999999259
0010,0.9316229116,,0.6918581509,0.9999998417,0.9999999651,0.9999999836
0001,0.7023088109,0.3081418491,,0.9999999956,0.9999999869,0.9999999934
1000,0.0000074912,0.0000001583,0.0000000044,,0.3964115622,0.5069852649
1010,0.0000001007,0.0000000349,0.0000000131,0.6035884378,,0.9210865328
1001,0.0000000741,0.0000000164,0.0000000066,0.4930147351,0.0789134672,


==> stadistics/tables/csv/auto_ablation_merge_models/joined-greater.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,,0.0766589688,0.0496767799,0.9999999974,0.9999999959,0.9999999934,,,,,,,,,,,,,,,,,,
CK,0010,0.9233410312,,0.1954714724,0.9999999934,0.9999999934,0.9999999898,,,,,,,,,,,,,,,,,,
CK,0001,0.9503232201,0.8045285276,,0.9999999397,0.9999999384,0.9999999870,,,,,,,,,,,,,,,,,,
CK,1000,0.0000000026,0.0000000066,0.0000000603,,0.9341666503,0.9639600566,,,,,,,,,,,,,,,,,,
CK,1010,0.0000000041,0.0000000066,0.0000000616,0.0658333497,,0.6188557718,,,,,,,,,,,,,,,,,,
CK,1001,0.0000000066,0.0000000102,0.0000000130,0.0360399434,0.3811442282,,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,,0.9631294274,0.5441442646,0.9999999910,0.9999999919,0.9999978907,,,,,,,,,,,,
MMI,0010,,,,,,,0.0368705726,,0.0780371036,0.9999999732,0.9999999856,0.9999677870,,,,,,,,,,,,
MMI,0001,,,,,,,0.4558557354,0.9219628964,,0.9999999749,0.9999999866,0.9999991713,,,,,,,,,,,,
MMI,1000,,,,,,,0.0000000090,0.0000000268,0.0000000251,,0.6369233457,0.0015746145,,,,,,,,,,,,
MMI,1010,,,,,,,0.0000000081,0.0000000144,0.0000000134,0.3630766543,,0.0006397070,,,,,,,,,,,,
MMI,1001,,,,,,,0.0000021093,0.0000322130,0.0000008287,0.9984253855,0.9993602930,,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,,0.0683770884,0.2976911891,0.9999925088,0.9999998993,0.9999999259,,,,,,
OULU,0010,,,,,,,,,,,,,0.9316229116,,0.6918581509,0.9999998417,0.9999999651,0.9999999836,,,,,,
OULU,0001,,,,,,,,,,,,,0.7023088109,0.3081418491,,0.9999999956,0.9999999869,0.9999999934,,,,,,
OULU,1000,,,,,,,,,,,,,0.0000074912,0.0000001583,0.0000000044,,0.3964115622,0.5069852649,,,,,,
OULU,1010,,,,,,,,,,,,,0.0000001007,0.0000000349,0.0000000131,0.6035884378,,0.9210865328,,,,,,
OULU,1001,,,,,,,,,,,,,0.0000000741,0.0000000164,0.0000000066,0.4930147351,0.0789134672,,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,,0.4625187750,0.7241383614,0.9999999817,0.9999997583,0.9999967491
MUG,0010,,,,,,,,,,,,,,,,,,,0.5374812250,,0.8206110795,0.9999999723,0.9999997645,0.9999994110
MUG,0001,,,,,,,,,,,,,,,,,,,0.2758616386,0.1793889205,,0.9999999658,0.9999998961,0.9999968551
MUG,1000,,,,,,,,,,,,,,,,,,,0.0000000183,0.0000000277,0.0000000342,,0.0020980631,0.0054772754
MUG,1010,,,,,,,,,,,,,,,,,,,0.0000002417,0.0000002355,0.0000001039,0.9979019369,,0.4122606132
MUG,1001,,,,,,,,,,,,,,,,,,,0.0000032509,0.0000005890,0.0000031449,0.9945227246,0.5877393868,


==> stadistics/tables/csv/auto_ablation_merge_models/joined-less.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,,0.9233410312,0.9503232201,0.0000000026,0.0000000041,0.0000000066,,,,,,,,,,,,,,,,,,
CK,0010,0.0766589688,,0.8045285276,0.0000000066,0.0000000066,0.0000000102,,,,,,,,,,,,,,,,,,
CK,0001,0.0496767799,0.1954714724,,0.0000000603,0.0000000616,0.0000000130,,,,,,,,,,,,,,,,,,
CK,1000,0.9999999974,0.9999999934,0.9999999397,,0.0658333497,0.0360399434,,,,,,,,,,,,,,,,,,
CK,1010,0.9999999959,0.9999999934,0.9999999384,0.9341666503,,0.3811442282,,,,,,,,,,,,,,,,,,
CK,1001,0.9999999934,0.9999999898,0.9999999870,0.9639600566,0.6188557718,,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,,0.0368705726,0.4558557354,0.0000000090,0.0000000081,0.0000021093,,,,,,,,,,,,
MMI,0010,,,,,,,0.9631294274,,0.9219628964,0.0000000268,0.0000000144,0.0000322130,,,,,,,,,,,,
MMI,0001,,,,,,,0.5441442646,0.0780371036,,0.0000000251,0.0000000134,0.0000008287,,,,,,,,,,,,
MMI,1000,,,,,,,0.9999999910,0.9999999732,0.9999999749,,0.3630766543,0.9984253855,,,,,,,,,,,,
MMI,1010,,,,,,,0.9999999919,0.9999999856,0.9999999866,0.6369233457,,0.9993602930,,,,,,,,,,,,
MMI,1001,,,,,,,0.9999978907,0.9999677870,0.9999991713,0.0015746145,0.0006397070,,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,,0.9316229116,0.7023088109,0.0000074912,0.0000001007,0.0000000741,,,,,,
OULU,0010,,,,,,,,,,,,,0.0683770884,,0.3081418491,0.0000001583,0.0000000349,0.0000000164,,,,,,
OULU,0001,,,,,,,,,,,,,0.2976911891,0.6918581509,,0.0000000044,0.0000000131,0.0000000066,,,,,,
OULU,1000,,,,,,,,,,,,,0.9999925088,0.9999998417,0.9999999956,,0.6035884378,0.4930147351,,,,,,
OULU,1010,,,,,,,,,,,,,0.9999998993,0.9999999651,0.9999999869,0.3964115622,,0.0789134672,,,,,,
OULU,1001,,,,,,,,,,,,,0.9999999259,0.9999999836,0.9999999934,0.5069852649,0.9210865328,,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,,0.5374812250,0.2758616386,0.0000000183,0.0000002417,0.0000032509
MUG,0010,,,,,,,,,,,,,,,,,,,0.4625187750,,0.1793889205,0.0000000277,0.0000002355,0.0000005890
MUG,0001,,,,,,,,,,,,,,,,,,,0.7241383614,0.8206110795,,0.0000000342,0.0000001039,0.0000031449
MUG,1000,,,,,,,,,,,,,,,,,,,0.9999999817,0.9999999723,0.9999999658,,0.9979019369,0.9945227246
MUG,1010,,,,,,,,,,,,,,,,,,,0.9999997583,0.9999997645,0.9999998961,0.0020980631,,0.5877393868
MUG,1001,,,,,,,,,,,,,,,,,,,0.9999967491,0.9999994110,0.9999968551,0.0054772754,0.4122606132,


==> stadistics/tables/csv/auto_ablation_merge_models/joined-two-sided.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,,0.1533179376,0.0993535599,0.0000000052,0.0000000083,0.0000000132,,,,,,,,,,,,,,,,,,
CK,0010,0.1533179376,,0.3909429448,0.0000000132,0.0000000132,0.0000000204,,,,,,,,,,,,,,,,,,
CK,0001,0.0993535599,0.3909429448,,0.0000001206,0.0000001231,0.0000000259,,,,,,,,,,,,,,,,,,
CK,1000,0.0000000052,0.0000000132,0.0000001206,,0.1316666995,0.0720798868,,,,,,,,,,,,,,,,,,
CK,1010,0.0000000083,0.0000000132,0.0000001231,0.1316666995,,0.7622884563,,,,,,,,,,,,,,,,,,
CK,1001,0.0000000132,0.0000000204,0.0000000259,0.0720798868,0.7622884563,,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,,0.0737411452,0.9117114708,0.0000000179,0.0000000162,0.0000042185,,,,,,,,,,,,
MMI,0010,,,,,,,0.0737411452,,0.1560742072,0.0000000537,0.0000000289,0.0000644260,,,,,,,,,,,,
MMI,0001,,,,,,,0.9117114708,0.1560742072,,0.0000000503,0.0000000268,0.0000016573,,,,,,,,,,,,
MMI,1000,,,,,,,0.0000000179,0.0000000537,0.0000000503,,0.7261533085,0.0031492291,,,,,,,,,,,,
MMI,1010,,,,,,,0.0000000162,0.0000000289,0.0000000268,0.7261533085,,0.0012794140,,,,,,,,,,,,
MMI,1001,,,,,,,0.0000042185,0.0000644260,0.0000016573,0.0031492291,0.0012794140,,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,,0.1367541768,0.5953823781,0.0000149823,0.0000002014,0.0000001481,,,,,,
OULU,0010,,,,,,,,,,,,,0.1367541768,,0.6162836981,0.0000003165,0.0000000697,0.0000000329,,,,,,
OULU,0001,,,,,,,,,,,,,0.5953823781,0.6162836981,,0.0000000089,0.0000000262,0.0000000132,,,,,,
OULU,1000,,,,,,,,,,,,,0.0000149823,0.0000003165,0.0000000089,,0.7928231243,0.9860294702,,,,,,
OULU,1010,,,,,,,,,,,,,0.0000002014,0.0000000697,0.0000000262,0.7928231243,,0.1578269345,,,,,,
OULU,1001,,,,,,,,,,,,,0.0000001481,0.0000000329,0.0000000132,0.9860294702,0.1578269345,,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,,0.9250375499,0.5517232772,0.0000000366,0.0000004834,0.0000065018
MUG,0010,,,,,,,,,,,,,,,,,,,0.9250375499,,0.3587778409,0.0000000555,0.0000004710,0.0000011781
MUG,0001,,,,,,,,,,,,,,,,,,,0.5517232772,0.3587778409,,0.0000000684,0.0000002077,0.0000062899
MUG,1000,,,,,,,,,,,,,,,,,,,0.0000000366,0.0000000555,0.0000000684,,0.0041961261,0.0109545508
MUG,1010,,,,,,,,,,,,,,,,,,,0.0000004834,0.0000004710,0.0000002077,0.0041961261,,0.8245212263
MUG,1001,,,,,,,,,,,,,,,,,,,0.0000065018,0.0000011781,0.0000062899,0.0109545508,0.8245212263,


==> stadistics/tables/csv/auto_ablation_merge_models/less-CK.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.9233410312,0.9503232201,0.0000000026,0.0000000041,0.0000000066
0010,0.0766589688,,0.8045285276,0.0000000066,0.0000000066,0.0000000102
0001,0.0496767799,0.1954714724,,0.0000000603,0.0000000616,0.0000000130
1000,0.9999999974,0.9999999934,0.9999999397,,0.0658333497,0.0360399434
1010,0.9999999959,0.9999999934,0.9999999384,0.9341666503,,0.3811442282
1001,0.9999999934,0.9999999898,0.9999999870,0.9639600566,0.6188557718,


==> stadistics/tables/csv/auto_ablation_merge_models/less-MMI.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0368705726,0.4558557354,0.0000000090,0.0000000081,0.0000021093
0010,0.9631294274,,0.9219628964,0.0000000268,0.0000000144,0.0000322130
0001,0.5441442646,0.0780371036,,0.0000000251,0.0000000134,0.0000008287
1000,0.9999999910,0.9999999732,0.9999999749,,0.3630766543,0.9984253855
1010,0.9999999919,0.9999999856,0.9999999866,0.6369233457,,0.9993602930
1001,0.9999978907,0.9999677870,0.9999991713,0.0015746145,0.0006397070,


==> stadistics/tables/csv/auto_ablation_merge_models/less-MUG.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.5374812250,0.2758616386,0.0000000183,0.0000002417,0.0000032509
0010,0.4625187750,,0.1793889205,0.0000000277,0.0000002355,0.0000005890
0001,0.7241383614,0.8206110795,,0.0000000342,0.0000001039,0.0000031449
1000,0.9999999817,0.9999999723,0.9999999658,,0.9979019369,0.9945227246
1010,0.9999997583,0.9999997645,0.9999998961,0.0020980631,,0.5877393868
1001,0.9999967491,0.9999994110,0.9999968551,0.0054772754,0.4122606132,


==> stadistics/tables/csv/auto_ablation_merge_models/less-OULU.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.9316229116,0.7023088109,0.0000074912,0.0000001007,0.0000000741
0010,0.0683770884,,0.3081418491,0.0000001583,0.0000000349,0.0000000164
0001,0.2976911891,0.6918581509,,0.0000000044,0.0000000131,0.0000000066
1000,0.9999925088,0.9999998417,0.9999999956,,0.6035884378,0.4930147351
1010,0.9999998993,0.9999999651,0.9999999869,0.3964115622,,0.0789134672
1001,0.9999999259,0.9999999836,0.9999999934,0.5069852649,0.9210865328,


==> stadistics/tables/csv/auto_ablation_merge_models/two-sided-CK.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.1533179376,0.0993535599,0.0000000052,0.0000000083,0.0000000132
0010,0.1533179376,,0.3909429448,0.0000000132,0.0000000132,0.0000000204
0001,0.0993535599,0.3909429448,,0.0000001206,0.0000001231,0.0000000259
1000,0.0000000052,0.0000000132,0.0000001206,,0.1316666995,0.0720798868
1010,0.0000000083,0.0000000132,0.0000001231,0.1316666995,,0.7622884563
1001,0.0000000132,0.0000000204,0.0000000259,0.0720798868,0.7622884563,


==> stadistics/tables/csv/auto_ablation_merge_models/two-sided-MMI.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0737411452,0.9117114708,0.0000000179,0.0000000162,0.0000042185
0010,0.0737411452,,0.1560742072,0.0000000537,0.0000000289,0.0000644260
0001,0.9117114708,0.1560742072,,0.0000000503,0.0000000268,0.0000016573
1000,0.0000000179,0.0000000537,0.0000000503,,0.7261533085,0.0031492291
1010,0.0000000162,0.0000000289,0.0000000268,0.7261533085,,0.0012794140
1001,0.0000042185,0.0000644260,0.0000016573,0.0031492291,0.0012794140,


==> stadistics/tables/csv/auto_ablation_merge_models/two-sided-MUG.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.9250375499,0.5517232772,0.0000000366,0.0000004834,0.0000065018
0010,0.9250375499,,0.3587778409,0.0000000555,0.0000004710,0.0000011781
0001,0.5517232772,0.3587778409,,0.0000000684,0.0000002077,0.0000062899
1000,0.0000000366,0.0000000555,0.0000000684,,0.0041961261,0.0109545508
1010,0.0000004834,0.0000004710,0.0000002077,0.0041961261,,0.8245212263
1001,0.0000065018,0.0000011781,0.0000062899,0.0109545508,0.8245212263,


==> stadistics/tables/csv/auto_ablation_merge_models/two-sided-OULU.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.1367541768,0.5953823781,0.0000149823,0.0000002014,0.0000001481
0010,0.1367541768,,0.6162836981,0.0000003165,0.0000000697,0.0000000329
0001,0.5953823781,0.6162836981,,0.0000000089,0.0000000262,0.0000000132
1000,0.0000149823,0.0000003165,0.0000000089,,0.7928231243,0.9860294702
1010,0.0000002014,0.0000000697,0.0000000262,0.7928231243,,0.1578269345
1001,0.0000001481,0.0000000329,0.0000000132,0.9860294702,0.1578269345,


==> stadistics/tables/csv/auto_ablation_merge_models_and_datasets/greater.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.1844726794,0.2191947155,1.0000000000,1.0000000000,1.0000000000
0010,0.8155273206,,0.4507888652,1.0000000000,1.0000000000,1.0000000000
0001,0.7808052845,0.5492111348,,1.0000000000,1.0000000000,1.0000000000
1000,0.0000000000,0.0000000000,0.0000000000,,0.3351674614,0.0247289379
1010,0.0000000000,0.0000000000,0.0000000000,0.6648325386,,0.1326880187
1001,0.0000000000,0.0000000000,0.0000000000,0.9752710621,0.8673119813,


==> stadistics/tables/csv/auto_ablation_merge_models_and_datasets/less.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.8155273206,0.7808052845,0.0000000000,0.0000000000,0.0000000000
0010,0.1844726794,,0.5492111348,0.0000000000,0.0000000000,0.0000000000
0001,0.2191947155,0.4507888652,,0.0000000000,0.0000000000,0.0000000000
1000,1.0000000000,1.0000000000,1.0000000000,,0.6648325386,0.9752710621
1010,1.0000000000,1.0000000000,1.0000000000,0.3351674614,,0.8673119813
1001,1.0000000000,1.0000000000,1.0000000000,0.0247289379,0.1326880187,


==> stadistics/tables/csv/auto_ablation_merge_models_and_datasets/two-sided.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.3689453588,0.4383894311,0.0000000000,0.0000000000,0.0000000000
0010,0.3689453588,,0.9015777304,0.0000000000,0.0000000000,0.0000000000
0001,0.4383894311,0.9015777304,,0.0000000000,0.0000000000,0.0000000000
1000,0.0000000000,0.0000000000,0.0000000000,,0.6703349228,0.0494578757
1010,0.0000000000,0.0000000000,0.0000000000,0.6703349228,,0.2653760375
1001,0.0000000000,0.0000000000,0.0000000000,0.0494578757,0.2653760375,


==> stadistics/tables/csv/cross_kfold_ablation/greater-CK.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.0690053688,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.2500921285,0.6570847828,0.9784427766,0.3429152172,0.9784427766,0.2500921285,0.1124579420,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.5536307995,0.0690053688,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.9309946312,,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9309946312,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.4463692005,0.8875420580,0.9784427766,0.8273844641,0.9784427766,0.5536307995,0.5536307995,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.8273844641,0.2500921285,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.2500921285,0.7499078715,0.9784427766,0.2500921285,0.9784427766,0.0690053688,0.2500921285,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0215572234,,0.5000000000,0.8574752963,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0210840985,0.0215572234,0.0215572234,0.3429152172,0.3429152172,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.0215572234,0.0339445774,0.0339445774,0.0339445774,0.0339445774,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.9101437526,0.5000000000,0.9660554226
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.5000000000,,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.3575003273,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0520296173,0.1726155359,0.0215572234,0.0339445774,0.0215572234,0.0690053688,0.0339445774,0.0690053688,0.0391240932,0.0720635174,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7035099510,0.6424996727,0.7499078715
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.1425247037,0.3575003273,,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0210840985,0.0215572234,0.0215572234,0.2081828390,0.3429152172,0.0391240932,0.0215572234,0.0215572234,0.0215572234,0.0520296173,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0210840985,0.1124579420,0.0339445774,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0339445774,0.0339445774,0.0339445774,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.3429152172,0.8607414881
Inceptionv3-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.0215572234,0.1124579420,0.9784427766,0.6570847828,0.9789159015,0.9279364826,0.7499078715,0.7499078715,0.9660554226,0.8875420580,0.9784427766,0.1124579420,0.0215572234,0.1124579420,0.9601920993,0.1726155359,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.7499078715,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0010,0.5536307995,0.5536307995,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.2326044092,0.7673955908,0.9784427766,0.5536307995,0.9789159015,0.3429152172,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.4463692005,0.5000000000,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.1124579420,0.0690053688,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.1726155359,,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.9309946312,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.2500921285,0.1726155359,0.2500921285,0.9789159015,0.2500921285,0.9601920993,0.0690053688,0.1124579420,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1124579420,0.1124579420,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8273844641,0.9601920993,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.6570847828,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0210840985,0.5000000000,0.4463692005,0.5536307995,0.0327998461,0.0215572234,0.0339445774,0.2326044092,0.1114004956,0.1726155359,0.0398079007,0.1124579420,0.0398079007,0.0398079007,0.0339445774,0.2491124267,0.0215572234,0.0210840985,0.0215572234,0.9784427766,0.8875420580,0.9784427766
Inceptionv3-lstm,1010,0.1124579420,0.1124579420,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.1124579420,0.2500921285,0.9784427766,,0.8273844641,0.6570847828,0.2500921285,0.5536307995,0.9601920993,0.9309946312,0.9784427766,0.1124579420,0.0690053688,0.1726155359,0.8875420580,0.3429152172,0.9309946312,0.1124579420,0.1124579420,0.1124579420,0.9660554226,0.9660554226,0.9660554226,0.1124579420,0.1124579420,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.7499078715,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8273844641,0.8875420580,0.9309946312,0.9660554226,0.3429152172,0.1726155359,0.5536307995,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.9601920993,0.0210840985,0.0215572234,0.0215572234,0.7499078715,0.1726155359,,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.6424996727,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.3422349105,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.6424996727,0.7673955908,0.2500921285,0.0398079007,0.0398079007,0.6067714824,0.7673955908,0.6067714824,0.2500921285,0.3429152172,0.0681084349,0.2081828390,0.1726155359,0.5536307995,0.0215572234,0.0215572234,0.0210840985,0.9660554226,0.9309946312,0.9660554226
ResNet18-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.9789159015,0.0720635174,0.0215572234,0.0398079007,0.9784427766,0.3429152172,0.9784427766,,0.4463692005,0.7499078715,0.9784427766,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0398079007,0.1124579420,0.9789159015,0.9784427766,0.9784427766
ResNet18-lstm,0010,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0398079007,0.0690053688,0.9784427766,0.7499078715,0.9784427766,0.5536307995,,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0690053688,0.1124579420,0.9784427766,0.1124579420,0.9601920993,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0215572234,0.0398079007,0.9784427766,0.4463692005,0.9784427766,0.2500921285,0.3429152172,,0.9784427766,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.8273844641,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0398079007,0.1124579420,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.7918171610,0.0339445774,0.0215572234,0.0215572234,0.5000000000,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,,0.5000000000,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.4463692005,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.3429152172,0.6570847828,0.1726155359,0.1124579420,0.1114004956,0.3429152172,0.3932285176,0.3429152172,0.2500921285,0.2500921285,0.1124579420,0.2500921285,0.2500921285,0.3429152172,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.6570847828,0.9279364826
ResNet18-lstm,1010,0.0398079007,0.0398079007,0.0398079007,0.6570847828,0.6424996727,0.6570847828,0.1124579420,0.0398079007,0.0398079007,0.3429152172,0.0690053688,0.3575003273,0.1124579420,0.0215572234,0.1124579420,0.5000000000,,0.3429152172,0.0215572234,0.0398079007,0.0398079007,0.3429152172,0.0681084349,0.3429152172,0.0398079007,0.0398079007,0.0398079007,0.3575003273,0.3429152172,0.3932285176,0.0398079007,0.0398079007,0.0398079007,0.5536307995,0.3429152172,0.4463692005,0.2500921285,0.3575003273,0.2500921285,0.2500921285,0.3575003273,0.2500921285,0.2500921285,0.3575003273,0.2500921285,0.2500921285,0.2500921285,0.2500921285,0.0398079007,0.0690053688,0.1726155359,0.7673955908,0.5536307995,0.9101437526
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8273844641,0.9608759068,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.6570847828,,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.3932285176,0.5536307995,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.3429152172,0.7673955908,0.0720635174,0.0690053688,0.0690053688,0.2500921285,0.3575003273,0.2500921285,0.1124579420,0.1726155359,0.0690053688,0.1124579420,0.1124579420,0.2491124267,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8875420580,0.9784427766
ResNet101-lstm,0000,0.3429152172,0.1726155359,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.3429152172,0.7499078715,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.3429152172,0.6570847828,0.9784427766,0.6570847828,0.9784427766,0.1726155359,0.1726155359,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.4463692005,0.2500921285,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9279364826,0.9279364826,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0010,0.7499078715,0.5536307995,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.8273844641,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.6570847828,,0.8633391609,0.9784427766,0.9601920993,0.9784427766,0.7499078715,0.7499078715,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.8273844641,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0001,0.3429152172,0.1124579420,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.2326044092,0.7499078715,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.3429152172,0.1366608391,,0.9784427766,0.6570847828,0.9784427766,0.3429152172,0.1726155359,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.3429152172,0.2500921285,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8273844641,0.9309946312,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.9479703827,0.0398079007,0.0215572234,0.0210840985,0.9279364826,0.1124579420,0.6570847828,0.0398079007,0.0215572234,0.0215572234,0.9455952850,0.6570847828,0.8875420580,0.0215572234,0.0215572234,0.0215572234,,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.6570847828,0.8875420580,0.6424996727,0.1726155359,0.2500921285,0.7499078715,0.8273844641,0.7499078715,0.6570847828,0.5536307995,0.4463692005,0.5536307995,0.6570847828,0.7499078715,0.0398079007,0.0398079007,0.0398079007,0.9309946312,0.8875420580,0.9601920993
ResNet101-lstm,1010,0.6570847828,0.1726155359,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.4463692005,0.7499078715,0.9784427766,0.6570847828,0.9601920993,0.9601920993,0.8875420580,0.9309946312,0.9601920993,0.9318915651,0.9784427766,0.3429152172,0.0398079007,0.3429152172,0.9601920993,,0.9784427766,0.6570847828,0.5536307995,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.7499078715,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9660554226,0.9784427766,0.9660554226,0.9601920993,0.9784427766,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.7499078715,0.7499078715,0.7499078715,0.9784427766,0.9784427766,0.9789159015
ResNet101-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.8875420580,0.9279364826,0.0690053688,0.0210840985,0.0398079007,0.8273844641,0.0690053688,0.7499078715,0.0690053688,0.0398079007,0.0398079007,0.8875420580,0.6570847828,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.5000000000,0.9455952850,0.6570847828,0.1726155359,0.5536307995,0.7673955908,0.7499078715,0.7673955908,0.6424996727,0.5536307995,0.3429152172,0.5536307995,0.6067714824,0.6570847828,0.0398079007,0.0398079007,0.0690053688,0.9601920993,0.9309946312,0.9784427766
C3D,0000,0.7499078715,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9309946312,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.2500921285,0.6570847828,0.9784427766,0.3429152172,0.9784427766,,0.4463692005,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.8875420580,0.4463692005,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.2500921285,0.8273844641,0.9784427766,0.4463692005,0.9784427766,0.5536307995,,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0001,0.7499078715,0.3429152172,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.2500921285,0.7499078715,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.1726155359,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9660554226,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0339445774,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.6424996727,0.6067714824,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,,0.2326044092,0.7035099510,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.6424996727,0.7508875733,0.1366608391,0.0339445774,0.0398079007,0.5000000000,0.6726395770,0.5000000000,0.1124579420,0.2326044092,0.0398079007,0.0690053688,0.1124579420,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766
C3D,1010,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0339445774,0.6577650895,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.6570847828,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7673955908,,0.9279364826,0.0215572234,0.0215572234,0.0210840985,0.8633391609,0.7499078715,0.8607414881,0.1124579420,0.0215572234,0.0398079007,0.5536307995,0.7918171610,0.5000000000,0.1726155359,0.2500921285,0.1715139137,0.1124579420,0.1124579420,0.5538747565,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766
C3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0339445774,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.6067714824,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.2964900490,0.0720635174,,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.6436490717,0.6570847828,0.1366608391,0.0215572234,0.0398079007,0.3932285176,0.4463692005,0.3932285176,0.1124579420,0.1726155359,0.0690053688,0.0690053688,0.1124579420,0.2307254939,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766
c3d-block-lstm,0000,0.1124579420,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.5536307995,0.1726155359,0.5536307995,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.4463692005,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.5536307995,0.1726155359,0.6570847828,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.9309946312,0.2500921285,0.5536307995,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.5000000000,0.8875420580,0.9789159015,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.7499078715,0.2500921285,0.7499078715,0.9784427766,0.5000000000,0.9784427766,0.1726155359,0.1726155359,0.4463692005,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9601920993,,0.9789159015,0.9672001539,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9789159015
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.7499078715,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.4463692005,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1366608391,0.2500921285,0.0215572234,0.0215572234,0.0210840985,,0.1381514587,0.2964900490,0.0398079007,0.0215572234,0.0339445774,0.1726155359,0.1726155359,0.0720635174,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9455952850,0.9784427766
c3d-block-lstm,1010,0.0398079007,0.0398079007,0.0215572234,0.9784427766,0.9479703827,0.9660554226,0.0398079007,0.0339445774,0.0398079007,0.5536307995,0.0215572234,0.3575003273,0.1124579420,0.1124579420,0.1726155359,0.6570847828,0.6570847828,0.6570847828,0.0398079007,0.0215572234,0.0398079007,0.3429152172,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.2500921285,0.3563509283,0.0398079007,0.0215572234,0.0327998461,0.8618485413,,0.7673955908,0.3429152172,0.0690053688,0.3429152172,0.6570847828,0.3575003273,0.5536307995,0.3429152172,0.5536307995,0.3429152172,0.3429152172,0.3429152172,0.5536307995,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8273844641,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.5536307995,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0544047150,0.0215572234,0.0215572234,0.0215572234,0.2491124267,0.1392585119,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7035099510,0.2326044092,,0.0398079007,0.0215572234,0.0398079007,0.2326044092,0.2500921285,0.1366608391,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9279364826,0.9784427766
I3D,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9672001539,0.0720635174,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.7499078715,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.8875420580,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.6570847828,0.9601920993,,0.1124579420,0.1366608391,0.9601920993,0.9279364826,0.9601920993,0.4461252435,0.7499078715,0.1124579420,0.3429152172,0.5000000000,0.8284860863,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766
I3D,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9660554226,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.2500921285,0.9601920993,0.1124579420,0.3429152172,0.1726155359,0.8875420580,0.6424996727,0.9309946312,0.0398079007,0.0215572234,0.0398079007,0.8273844641,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.8875420580,,0.8273844641,0.9601920993,0.9660554226,0.9601920993,0.9309946312,0.9660554226,0.7673955908,0.9309946312,0.9309946312,0.9601920993,0.0215572234,0.0339445774,0.0398079007,0.9784427766,0.9784427766,0.9784427766
I3D,0001,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.9660554226,0.2500921285,0.9601920993,0.0215572234,0.0398079007,0.0339445774,0.8885995044,0.7499078715,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.6570847828,0.9601920993,0.8633391609,0.1726155359,,0.9601920993,0.9601920993,0.9601920993,0.8273844641,0.8273844641,0.5536307995,0.8273844641,0.9309946312,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9309946312,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.3932285176,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0339445774,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.4463692005,0.6067714824,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.3429152172,0.7673955908,0.0398079007,0.0398079007,0.0398079007,,0.6436490717,0.1586552539,0.0544047150,0.1425247037,0.0339445774,0.0215572234,0.0339445774,0.3575003273,0.0215572234,0.0215572234,0.0210840985,0.9672001539,0.9601920993,0.9784427766
I3D,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9660554226,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8885995044,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.6067714824,0.6424996727,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3273604230,0.2081828390,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.6424996727,0.7499078715,0.0720635174,0.0339445774,0.0398079007,0.3563509283,,0.3563509283,0.1124579420,0.1425247037,0.0398079007,0.0398079007,0.0720635174,0.3575003273,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.9601920993,0.9784427766
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9309946312,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.3932285176,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0339445774,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.5000000000,0.6067714824,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.4463692005,0.8633391609,0.0398079007,0.0398079007,0.0398079007,0.8413447461,0.6436490717,,0.0544047150,0.1425247037,0.0339445774,0.0215572234,0.0339445774,0.3575003273,0.0215572234,0.0215572234,0.0210840985,0.9672001539,0.9601920993,0.9784427766
ResNet3D-18,0000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9608759068,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1124579420,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8273844641,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.6570847828,0.9660554226,0.5538747565,0.0690053688,0.1726155359,0.9455952850,0.8875420580,0.9455952850,,0.5000000000,0.0339445774,0.2903560811,0.2307254939,0.8607414881,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9601920993,0.9784427766
ResNet3D-18,0010,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9279364826,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.6570847828,0.0215572234,0.0398079007,0.0398079007,0.7499078715,0.6424996727,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.7499078715,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.2500921285,0.0339445774,0.1726155359,0.8574752963,0.8574752963,0.8574752963,0.5000000000,,0.2326044092,0.3575003273,0.5000000000,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.9784427766
ResNet3D-18,0001,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9601920993,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1726155359,0.9318915651,0.0398079007,0.0339445774,0.0690053688,0.8875420580,0.7499078715,0.9309946312,0.0215572234,0.0215572234,0.0398079007,0.5536307995,0.0398079007,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.8284860863,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.8875420580,0.2326044092,0.4463692005,0.9660554226,0.9601920993,0.9660554226,0.9660554226,0.7673955908,,0.8875420580,0.8633391609,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9784427766,0.9784427766
ResNet3D-18,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1124579420,0.7918171610,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8875420580,0.9309946312,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.6570847828,0.9784427766,0.6570847828,0.0690053688,0.1726155359,0.9784427766,0.9601920993,0.9784427766,0.7096439189,0.6424996727,0.1124579420,,0.5000000000,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9789159015,0.9784427766
ResNet3D-18,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0690053688,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.3932285176,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8875420580,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.6570847828,0.9784427766,0.5000000000,0.0690053688,0.0690053688,0.9660554226,0.9279364826,0.9660554226,0.7692745061,0.5000000000,0.1366608391,0.5000000000,,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,1001,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7508875733,0.0339445774,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.7508875733,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.4461252435,0.7692745061,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.4463692005,0.8273844641,0.1715139137,0.0398079007,0.0398079007,0.6424996727,0.6424996727,0.6424996727,0.1392585119,0.2326044092,0.0690053688,0.0544047150,0.0339445774,,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.0215572234,0.1124579420,0.9784427766,0.6570847828,0.9784427766,0.9660554226,0.7499078715,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.0720635174,0.0398079007,0.1124579420,0.9601920993,0.2500921285,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.2326044092,0.8273844641,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.0398079007,0.1726155359,0.9789159015,0.8273844641,0.9784427766,0.9601920993,0.7499078715,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.0720635174,0.0398079007,0.1726155359,0.9601920993,0.2500921285,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,,0.9309946312,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0215572234,0.0398079007,0.9784427766,0.4463692005,0.9789159015,0.8875420580,0.7499078715,0.8875420580,0.9601920993,0.8273844641,0.9784427766,0.0720635174,0.0398079007,0.0690053688,0.9601920993,0.2500921285,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9789159015,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.0690053688,,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.0898562474,0.2964900490,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0210840985,0.0215572234,0.0215572234,0.2500921285,0.2326044092,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0327998461,0.0215572234,0.0327998461,0.0339445774,0.0339445774,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.5000000000,0.7035099510
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.3575003273,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.4463692005,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.0215572234,0.0720635174,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5000000000,,0.8273844641
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.2500921285,0.1392585119,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0898562474,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2964900490,0.1726155359,


==> stadistics/tables/csv/cross_kfold_ablation/greater-MMI.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.4463692005,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.1726155359,0.5536307995,0.9601920993,0.0690053688,0.9784427766,0.9601920993,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.1124579420,0.6570847828,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.0690053688,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.4463692005,0.2500921285,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.8273844641,0.5536307995,0.8273844641,0.9784427766,0.9601920993,0.9784427766
VGG16-lstm,0010,0.5536307995,,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.1726155359,0.5536307995,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.1726155359,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.1726155359,0.2500921285,0.6570847828,0.9784427766,0.6570847828,0.9601920993,0.1124579420,0.1124579420,0.2500921285,0.9784427766,0.9601920993,0.9784427766,0.0398079007,0.5536307995,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.8273844641,0.6570847828,0.9601920993,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.6570847828,0.8273844641,,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.5536307995,0.6570847828,0.9601920993,0.1726155359,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.9784427766,0.0690053688,0.9784427766,0.2500921285,0.3429152172,0.9601920993,0.9784427766,0.8273844641,0.9784427766,0.6570847828,0.2500921285,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.7499078715,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.8273844641,0.6570847828,0.9601920993,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0877771514,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0327998461,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.1124579420,0.1366608391,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.3575003273
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,,0.9784427766,0.0690053688,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.5536307995,0.0215572234,0.2326044092,0.9789159015,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7035099510,0.0215572234,0.8284860863,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.3575003273,0.9784427766,0.7499078715,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.5536307995,0.0339445774,0.4463692005,0.8273844641,0.0215572234,0.9601920993,0.0544047150,0.0215572234,0.0398079007,0.9784427766,0.1366608391,0.9784427766
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0210840985,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0544047150,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.0210840985,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2964900490
Inceptionv3-lstm,0000,0.0398079007,0.0690053688,0.0398079007,0.9784427766,0.9309946312,0.9784427766,,0.0398079007,0.0544047150,0.9601920993,0.0215572234,0.9601920993,0.9279364826,0.0215572234,0.8273844641,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.0720635174,0.0720635174,0.9309946312,0.0339445774,0.9784427766,0.0690053688,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.9672001539,0.2326044092,0.9660554226,0.9784427766,0.0398079007,0.9784427766,0.9455952850,0.1366608391,0.8885995044,0.9660554226,0.0215572234,0.9608759068,0.0398079007,0.0339445774,0.3575003273,0.9789159015,0.6570847828,0.9784427766
Inceptionv3-lstm,0010,0.8273844641,0.8273844641,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9601920993,,0.8273844641,0.9784427766,0.1786362795,0.9784427766,0.9601920993,0.2964900490,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.3429152172,0.6570847828,0.9784427766,0.7060316269,0.9660554226,0.2500921285,0.5536307995,0.7499078715,0.9784427766,0.9660554226,0.9789159015,0.4463692005,0.6570847828,0.5000000000,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9789159015,0.9309946312,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.8273844641,0.8633391609,0.9660554226,0.9784427766,0.9660554226,0.9784427766
Inceptionv3-lstm,0001,0.4463692005,0.4463692005,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.1726155359,,0.9601920993,0.0215572234,0.9789159015,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.1124579420,0.3429152172,0.3429152172,0.9784427766,0.4463692005,0.9784427766,0.1124579420,0.1726155359,0.2500921285,0.9784427766,0.9601920993,0.9784427766,0.1124579420,0.4463692005,0.1124579420,0.9784427766,0.9601920993,0.9784427766,0.9789159015,0.6424996727,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9279364826,0.9789159015,0.9784427766,0.0720635174,0.9789159015,0.7035099510,0.2326044092,0.8633391609,0.9789159015,0.8875420580,0.9784427766
Inceptionv3-lstm,1000,0.0398079007,0.0398079007,0.0398079007,0.7673955908,0.0690053688,0.7499078715,0.0398079007,0.0215572234,0.0398079007,,0.0339445774,0.4463692005,0.0690053688,0.0215572234,0.0690053688,0.3429152172,0.0215572234,0.3429152172,0.0215572234,0.0398079007,0.0398079007,0.2500921285,0.0339445774,0.1726155359,0.0398079007,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.3429152172,0.0398079007,0.0398079007,0.0215572234,0.2500921285,0.0690053688,0.2500921285,0.0690053688,0.0398079007,0.2500921285,0.4463692005,0.0398079007,0.4463692005,0.0690053688,0.0398079007,0.0690053688,0.2500921285,0.0339445774,0.1726155359,0.0215572234,0.0398079007,0.0398079007,0.6424996727,0.0398079007,0.6424996727
Inceptionv3-lstm,1010,0.9309946312,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8213637205,0.9784427766,0.9660554226,,0.9784427766,0.9784427766,0.8607414881,0.9784427766,0.9784427766,0.1366608391,0.9784427766,0.7499078715,0.7499078715,0.9601920993,0.9784427766,0.9455952850,0.9784427766,0.7499078715,0.8875420580,0.9309946312,0.9784427766,0.9660554226,0.9784427766,0.9309946312,0.9601920993,0.8607414881,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9789159015,0.9784427766,0.9608759068,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.0398079007,0.0215572234,0.0210840985,0.5536307995,0.0215572234,,0.0398079007,0.0215572234,0.0210840985,0.8273844641,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.6067714824,0.0398079007,0.6067714824,0.0398079007,0.0215572234,0.4269616496,0.8273844641,0.0215572234,0.8273844641,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0339445774,0.0210840985,0.0215572234,0.0215572234,0.9601920993,0.0339445774,0.8875420580
ResNet18-lstm,0000,0.0398079007,0.0398079007,0.0215572234,0.9789159015,0.4463692005,0.9784427766,0.0720635174,0.0398079007,0.0215572234,0.9309946312,0.0215572234,0.9601920993,,0.0210840985,0.4269616496,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.0398079007,0.8273844641,0.0398079007,0.9122228486,0.0398079007,0.0215572234,0.0398079007,0.9789159015,0.1114004956,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.9784427766,0.9101437526,0.0398079007,0.9279364826,0.9784427766,0.0215572234,0.9784427766,0.7035099510,0.0339445774,0.5000000000,0.8875420580,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.1726155359,0.9784427766,0.2500921285,0.9784427766
ResNet18-lstm,0010,0.8875420580,0.8273844641,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7035099510,0.9279364826,0.9784427766,0.1392585119,0.9784427766,0.9789159015,,0.9789159015,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.4463692005,0.8633391609,0.9784427766,0.7096439189,0.9784427766,0.4463692005,0.8273844641,0.8875420580,0.9784427766,0.9784427766,0.9789159015,0.5536307995,0.8273844641,0.6726395770,0.9784427766,0.9660554226,0.9784427766,0.9789159015,0.9279364826,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9660554226,0.8875420580,0.9279364826,0.9784427766,0.9660554226,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.7673955908,0.9784427766,0.1726155359,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9789159015,0.5730383504,0.0210840985,,0.9784427766,0.0215572234,0.9660554226,0.0339445774,0.0215572234,0.0339445774,0.9455952850,0.0215572234,0.8607414881,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0720635174,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6570847828,0.9660554226,0.9279364826,0.0215572234,0.9601920993,0.9660554226,0.0215572234,0.9784427766,0.7673955908,0.0398079007,0.7499078715,0.9279364826,0.0215572234,0.9784427766,0.0391240932,0.0215572234,0.0720635174,0.9784427766,0.3429152172,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0210840985,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1114004956,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2964900490,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0339445774,0.3575003273,0.0215572234,0.0215572234,0.1366608391,0.6570847828,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.8273844641
ResNet18-lstm,1010,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9309946312,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0339445774,0.5536307995,0.0215572234,,0.0215572234,0.0215572234,0.0210840985,0.0720635174,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.2939683731,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0398079007,0.5000000000,0.0215572234,0.0215572234,0.1726155359,0.5000000000,0.0215572234,0.5536307995,0.0339445774,0.0215572234,0.0215572234,0.0339445774,0.0210840985,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.6067714824,0.0398079007,0.7499078715
ResNet101-lstm,0000,0.9309946312,0.8273844641,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8875420580,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.6570847828,0.9660554226,0.9784427766,0.0398079007,0.9784427766,,0.6570847828,0.9279364826,0.9784427766,0.8273844641,0.9784427766,0.5536307995,0.8273844641,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.6570847828,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9296136133,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9660554226,0.8284860863,0.9309946312,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0010,0.8875420580,0.7499078715,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.6570847828,0.6570847828,0.9601920993,0.2500921285,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.3429152172,,0.9455952850,0.9784427766,0.7673955908,0.9784427766,0.5536307995,0.5536307995,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.8273844641,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.8273844641,0.6570847828,0.9608759068,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0001,0.3429152172,0.3429152172,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.3429152172,0.6570847828,0.9601920993,0.0398079007,0.9784427766,0.9601920993,0.1366608391,0.9660554226,0.9784427766,0.0215572234,0.9789159015,0.0720635174,0.0544047150,,0.9784427766,0.2326044092,0.9784427766,0.0215572234,0.1124579420,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.5536307995,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.2081828390,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.1715139137,0.9784427766,0.6570847828,0.5536307995,0.8875420580,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9122228486,0.2964900490,0.9309946312,0.0690053688,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.1726155359,0.0215572234,0.0544047150,0.9601920993,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0339445774,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.3429152172,0.8633391609,0.4463692005,0.0215572234,0.7499078715,0.9279364826,0.0215572234,0.8875420580,0.2326044092,0.0339445774,0.1726155359,0.3575003273,0.0215572234,0.7499078715,0.0339445774,0.0215572234,0.0339445774,0.8875420580,0.1124579420,0.9660554226
ResNet101-lstm,1010,0.7499078715,0.3429152172,0.1726155359,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.2939683731,0.5536307995,0.9660554226,0.0544047150,0.9784427766,0.9601920993,0.2903560811,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.1726155359,0.2326044092,0.7673955908,0.9784427766,,0.9784427766,0.1726155359,0.2500921285,0.2500921285,0.9789159015,0.9601920993,0.9784427766,0.1124579420,0.6570847828,0.2071080891,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.2307254939,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.7499078715,0.5536307995,0.9309946312,0.9784427766,0.9660554226,0.9784427766
ResNet101-lstm,1001,0.0215572234,0.0398079007,0.0215572234,0.9309946312,0.1715139137,0.9784427766,0.0215572234,0.0339445774,0.0215572234,0.8273844641,0.0215572234,0.6570847828,0.0877771514,0.0215572234,0.1392585119,0.8885995044,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0720635174,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.1726155359,0.8875420580,0.2500921285,0.0339445774,0.7673955908,0.9279364826,0.0215572234,0.8875420580,0.2500921285,0.0215572234,0.2500921285,0.4463692005,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.8633391609,0.1124579420,0.9309946312
C3D,0000,0.8273844641,0.8875420580,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.7499078715,0.8875420580,0.9601920993,0.2500921285,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.4463692005,0.4463692005,0.9784427766,0.9784427766,0.8273844641,0.9784427766,,0.5536307995,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.9309946312,0.8875420580,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.8273844641,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.1726155359,0.4463692005,0.8875420580,0.9784427766,0.7499078715,0.9784427766,0.4463692005,,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.8273844641,0.2500921285,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9601920993,0.8273844641,0.8875420580,0.9784427766,0.9601920993,0.9784427766
C3D,0001,0.7499078715,0.7499078715,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.7499078715,0.9784427766,0.0690053688,0.9784427766,0.9601920993,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.2500921285,0.4463692005,0.7499078715,0.9784427766,0.7499078715,0.9784427766,0.1726155359,0.2500921285,,0.9784427766,0.9601920993,0.9784427766,0.2500921285,0.5536307995,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.8875420580,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9672001539,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.6424996727,0.0210840985,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0210840985,0.1726155359,0.0215572234,0.0215572234,0.0215572234,,0.0210840985,0.8273844641,0.0215572234,0.0215572234,0.0210840985,0.9455952850,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.4463692005,0.8633391609,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.8633391609
C3D,1010,0.0215572234,0.0398079007,0.0215572234,0.9789159015,0.8875420580,0.9784427766,0.6570847828,0.0339445774,0.0398079007,0.9601920993,0.0339445774,0.9784427766,0.8885995044,0.0215572234,0.9279364826,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0398079007,0.9279364826,0.0215572234,0.0215572234,0.0398079007,0.9789159015,,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.0215572234,0.9660554226,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.1124579420,0.0690053688,0.3575003273,0.9784427766,0.7673955908,0.9784427766
C3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0210840985,0.0215572234,0.6570847828,0.0215572234,0.3575003273,0.0215572234,0.0210840985,0.0215572234,0.7035099510,0.0210840985,0.7060316269,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,,0.0215572234,0.0215572234,0.0210840985,0.8273844641,0.0339445774,0.6424996727,0.0215572234,0.0215572234,0.3429152172,0.8875420580,0.0215572234,0.9601920993,0.0210840985,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9012669633,0.0215572234,0.8875420580
c3d-block-lstm,0000,0.9309946312,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.8875420580,0.9601920993,0.0690053688,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.2500921285,0.4463692005,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.2500921285,0.6570847828,0.7499078715,0.9784427766,0.9784427766,0.9784427766,,0.8875420580,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.5536307995,0.4463692005,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.3429152172,0.5536307995,0.9601920993,0.0398079007,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.1726155359,0.4463692005,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.1726155359,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.1124579420,,0.3429152172,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.6570847828,0.5536307995,0.8875420580,0.9784427766,0.9309946312,0.9784427766
c3d-block-lstm,0001,0.7499078715,0.6570847828,0.4463692005,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.5000000000,0.8875420580,0.9784427766,0.1392585119,0.9784427766,0.9784427766,0.3273604230,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.3429152172,0.3429152172,0.7499078715,0.9784427766,0.7928919109,0.9784427766,0.4463692005,0.7499078715,0.6570847828,0.9789159015,0.9601920993,0.9789159015,0.6570847828,0.6570847828,,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.9789159015,0.9660554226,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.8273844641,0.9279364826,0.9784427766,0.9455952850,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.3932285176,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.5536307995,0.0210840985,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.3932285176,0.0215572234,0.0210840985,0.2081828390,0.6570847828,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.7673955908,0.0215572234,0.7673955908
c3d-block-lstm,1010,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.6424996727,0.9784427766,0.1124579420,0.0339445774,0.0398079007,0.9309946312,0.0215572234,0.9601920993,0.4463692005,0.0339445774,0.3429152172,0.9660554226,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8273844641,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.1366608391,0.9660554226,0.0215572234,0.0690053688,0.0339445774,0.9784427766,,0.9672001539,0.5536307995,0.0520296173,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.5536307995,0.0877771514,0.5730383504,0.7499078715,0.0215572234,0.9309946312,0.0690053688,0.0398079007,0.0720635174,0.9784427766,0.3273604230,0.9784427766
c3d-block-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.3932285176,0.0215572234,0.0215572234,0.0339445774,0.6424996727,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.6067714824,0.0327998461,,0.0215572234,0.0215572234,0.1786362795,0.8633391609,0.0215572234,0.8875420580,0.0339445774,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0720635174,0.0215572234,0.0210840985,0.0215572234,0.7499078715,0.0210840985,0.8875420580
I3D,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.0327998461,0.0215572234,0.0210840985,0.9309946312,0.0215572234,0.9601920993,0.0898562474,0.0210840985,0.0720635174,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766,,0.0215572234,0.9279364826,0.9784427766,0.0215572234,0.9784427766,0.1786362795,0.0215572234,0.1425247037,0.8273844641,0.0215572234,0.9318915651,0.0215572234,0.0215572234,0.0339445774,0.9789159015,0.1124579420,0.9784427766
I3D,0010,0.1124579420,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.1366608391,0.3575003273,0.9601920993,0.0690053688,0.9784427766,0.9601920993,0.0720635174,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0703863867,0.1124579420,0.6570847828,0.9784427766,0.2326044092,0.9660554226,0.1124579420,0.1124579420,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.4463692005,0.1366608391,0.9789159015,0.9479703827,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.1366608391,0.9784427766,0.9784427766,0.8574752963,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.5536307995,0.2491124267,0.7499078715,0.9784427766,0.9479703827,0.9784427766
I3D,0001,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9601920993,0.0339445774,0.0215572234,0.0215572234,0.7499078715,0.0210840985,0.5730383504,0.0720635174,0.0215572234,0.0398079007,0.8633391609,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0339445774,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.7918171610,0.0398079007,0.8213637205,0.0720635174,0.0215572234,,0.9601920993,0.0215572234,0.8875420580,0.0720635174,0.0215572234,0.0398079007,0.1124579420,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9784427766
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0339445774,0.3429152172,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0398079007,,0.0215572234,0.5536307995,0.0339445774,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.8885995044
I3D,1010,0.8273844641,0.6570847828,0.5536307995,0.9784427766,0.9784427766,0.9789159015,0.9601920993,0.6570847828,0.9309946312,0.9601920993,0.0391240932,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.5000000000,0.5536307995,0.7918171610,0.9784427766,0.7692745061,0.9784427766,0.5536307995,0.5536307995,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.8273844641,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9455952850,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.9660554226,0.9784427766
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.1124579420,0.4463692005,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.7499078715
ResNet3D-18,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.0544047150,0.0210840985,0.0215572234,0.9309946312,0.0215572234,0.9601920993,0.2964900490,0.0210840985,0.2326044092,0.9784427766,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.4463692005,0.9660554226,0.8213637205,0.0215572234,0.9279364826,0.9660554226,0.0215572234,0.9784427766,,0.0215572234,0.3932285176,0.9455952850,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0720635174,0.9784427766,0.1726155359,0.9784427766
ResNet3D-18,0010,0.0398079007,0.1124579420,0.0398079007,0.9784427766,0.9660554226,0.9784427766,0.8633391609,0.0690053688,0.0720635174,0.9601920993,0.0215572234,0.9784427766,0.9660554226,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.0210840985,0.1124579420,0.1124579420,0.9660554226,0.0720635174,0.9784427766,0.1124579420,0.0215572234,0.0398079007,0.9784427766,0.8875420580,0.9784427766,0.0215572234,0.1124579420,0.0339445774,0.9789159015,0.9122228486,0.9784427766,0.9784427766,0.1425247037,0.9784427766,0.9784427766,0.0544047150,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.2326044092,0.1715139137,0.7499078715,0.9784427766,0.9012669633,0.9784427766
ResNet3D-18,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.9784427766,0.1114004956,0.0215572234,0.0210840985,0.9309946312,0.0215572234,0.9784427766,0.5000000000,0.0215572234,0.2500921285,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4269616496,0.9784427766,0.8574752963,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.6067714824,0.0215572234,,0.9784427766,0.0215572234,0.9789159015,0.0215572234,0.0339445774,0.0720635174,0.9789159015,0.2500921285,0.9784427766
ResNet3D-18,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.1124579420,0.0215572234,0.0720635174,0.9601920993,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.9660554226,0.1726155359,0.0215572234,0.8875420580,0.9660554226,0.0215572234,0.9784427766,0.0544047150,0.0215572234,0.0215572234,,0.0215572234,0.7918171610,0.0215572234,0.0215572234,0.0339445774,0.9784427766,0.0398079007,0.9660554226
ResNet3D-18,1010,0.8273844641,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9279364826,0.9660554226,0.1366608391,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.0690053688,0.9789159015,0.4463692005,0.7499078715,0.8284860863,0.9784427766,0.9279364826,0.9784427766,0.5536307995,0.5536307995,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.7499078715,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,,0.9784427766,0.7673955908,0.9455952850,0.9784427766,0.9784427766,0.9601920993,0.9784427766
ResNet3D-18,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0391240932,0.0215572234,0.0210840985,0.8273844641,0.0215572234,0.9660554226,0.0690053688,0.0215572234,0.0215572234,0.9601920993,0.0210840985,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9279364826,0.0681084349,0.0215572234,0.7673955908,0.9601920993,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.0210840985,0.2081828390,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0398079007,0.9784427766
ResNet3D-101,0000,0.1726155359,0.1726155359,0.1726155359,0.9784427766,0.9455952850,0.9784427766,0.9601920993,0.1726155359,0.2964900490,0.9784427766,0.0398079007,0.9789159015,0.9784427766,0.0339445774,0.9608759068,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.1726155359,0.3429152172,0.9660554226,0.2500921285,0.9784427766,0.1124579420,0.0398079007,0.1124579420,0.9784427766,0.8875420580,0.9784427766,0.1124579420,0.3429152172,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.2326044092,0.9784427766,,0.3932285176,0.6570847828,0.9784427766,0.8273844641,0.9784427766
ResNet3D-101,0010,0.4463692005,0.3429152172,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.1366608391,0.7673955908,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.1715139137,0.3429152172,0.4463692005,0.9784427766,0.4463692005,0.9784427766,0.1124579420,0.1726155359,0.1124579420,0.9784427766,0.9309946312,0.9784427766,0.1124579420,0.4463692005,0.1726155359,0.9789159015,0.9601920993,0.9789159015,0.9784427766,0.7508875733,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.8284860863,0.9660554226,0.9784427766,0.0544047150,0.9784427766,0.6067714824,,0.8875420580,0.9784427766,0.8875420580,0.9784427766
ResNet3D-101,0001,0.1726155359,0.0398079007,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.6424996727,0.0339445774,0.1366608391,0.9601920993,0.0215572234,0.9784427766,0.8273844641,0.0720635174,0.9279364826,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.0391240932,0.1124579420,0.9660554226,0.0690053688,0.9601920993,0.0215572234,0.1124579420,0.0398079007,0.9784427766,0.6424996727,0.9784427766,0.0215572234,0.1124579420,0.0720635174,0.9784427766,0.9279364826,0.9784427766,0.9660554226,0.2500921285,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9279364826,0.2500921285,0.9279364826,0.9660554226,0.0215572234,0.9784427766,0.3429152172,0.1124579420,,0.9784427766,0.7673955908,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.8273844641,0.0210840985,0.0215572234,0.0210840985,0.3575003273,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0210840985,0.3932285176,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0987330367,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.2500921285,0.0210840985,0.0215572234,0.1124579420,0.5000000000,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.3429152172
ResNet3D-101,1010,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.8633391609,0.9784427766,0.3429152172,0.0339445774,0.1124579420,0.9601920993,0.0215572234,0.9660554226,0.7499078715,0.0339445774,0.6570847828,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0339445774,0.8875420580,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.2326044092,0.9784427766,0.0215572234,0.0690053688,0.0544047150,0.9784427766,0.6726395770,0.9789159015,0.8875420580,0.0520296173,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.8273844641,0.0987330367,0.7499078715,0.9601920993,0.0398079007,0.9601920993,0.1726155359,0.1124579420,0.2326044092,0.9784427766,,0.9784427766
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.7035099510,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,


==> stadistics/tables/csv/cross_kfold_ablation/greater-MUG.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.9601920993,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0215572234,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.0215572234,0.0215572234,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.1124579420
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,,0.9784427766,0.3429152172,0.0215572234,0.1726155359,0.8273844641,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.4463692005,0.9784427766,0.0215572234,0.9784427766,0.1366608391,0.0215572234,0.2326044092,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.0215572234,0.0720635174,0.9784427766,0.1726155359,0.9784427766
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0339445774
Inceptionv3-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6570847828,0.9784427766,,0.0215572234,0.1726155359,0.8273844641,0.0215572234,0.9784427766,0.8273844641,0.0215572234,0.8273844641,0.9784427766,0.0215572234,0.9784427766,0.3575003273,0.0215572234,0.7499078715,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0720635174,0.0215572234,0.2326044092,0.9784427766,0.2326044092,0.9784427766
Inceptionv3-lstm,0010,0.9601920993,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.8273844641,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0690053688,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8273844641,0.9784427766,0.8273844641,0.0215572234,,0.8875420580,0.0215572234,0.9784427766,0.8273844641,0.0215572234,0.8273844641,0.9601920993,0.0215572234,0.9784427766,0.7499078715,0.0215572234,0.7499078715,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.4463692005,0.0215572234,0.6424996727,0.9784427766,0.5536307995,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.1726155359,0.0215572234,0.1124579420,,0.0215572234,0.4463692005,0.2500921285,0.0215572234,0.2500921285,0.5536307995,0.0215572234,0.3429152172,0.1726155359,0.0215572234,0.1726155359,0.2500921285,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0690053688,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0398079007,0.6570847828,0.2500921285,0.0398079007,0.2500921285,0.3429152172,0.0215572234,0.3429152172,0.2500921285,0.0398079007,0.2500921285,0.2500921285,0.0339445774,0.2500921285,0.0398079007,0.0215572234,0.1726155359,0.9784427766,0.0690053688,0.9279364826
Inceptionv3-lstm,1010,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.2500921285,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.3429152172,0.0215572234,0.0398079007,0.8273844641,0.0215572234,0.8273844641,0.2326044092,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.9660554226
ResNet18-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.1726155359,0.0215572234,0.1726155359,0.7499078715,0.0215572234,0.9784427766,,0.0215572234,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.1726155359,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.1124579420,0.9784427766,0.1124579420,0.9784427766
ResNet18-lstm,0010,0.5536307995,0.1726155359,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.3429152172,0.3429152172,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1726155359,0.3429152172,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.9784427766,0.1726155359,0.0215572234,0.1726155359,0.7499078715,0.0215572234,0.9784427766,0.9601920993,0.0215572234,,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.2500921285,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.1124579420,0.9784427766,0.2500921285,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.5000000000,0.2500921285,0.0215572234,0.1726155359,0.6570847828,0.0215572234,0.6570847828,0.2500921285,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9279364826
ResNet18-lstm,1010,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9601920993,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.5536307995,0.9601920993,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8633391609,0.3429152172,0.0215572234,0.1124579420,0.9309946312,0.0215572234,0.9309946312,0.3429152172,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9309946312
ResNet101-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8633391609,0.9784427766,0.6424996727,0.0215572234,0.2500921285,0.8273844641,0.0215572234,0.9784427766,0.8875420580,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.3575003273,0.9784427766,0.4463692005,0.9784427766
ResNet101-lstm,0010,0.9309946312,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.6424996727,0.9601920993,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.7499078715,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7673955908,0.9784427766,0.2500921285,0.0215572234,0.2500921285,0.8273844641,0.0215572234,0.9784427766,0.8273844641,0.0215572234,0.7499078715,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.0215572234,,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.3429152172,0.9784427766,0.4463692005,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.9309946312,0.3575003273,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.2500921285,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993
ResNet101-lstm,1010,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.9784427766,,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0398079007,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.2500921285,0.0215572234,0.1124579420,0.7499078715,0.0215572234,0.7499078715,0.2500921285,0.0398079007,0.2500921285,0.9784427766,0.0215572234,0.8875420580,0.1726155359,0.0398079007,0.2500921285,0.8875420580,0.0215572234,,0.0398079007,0.0215572234,0.0398079007,0.8875420580,0.0690053688,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0690053688,0.9601920993,0.7499078715,0.0398079007,0.7499078715,0.9279364826,0.0398079007,0.9279364826,0.7499078715,0.0398079007,0.6570847828,0.6570847828,0.0215572234,0.6570847828,0.1124579420,0.0215572234,0.1726155359,0.9784427766,0.2500921285,0.9601920993
C3D,0000,0.6570847828,0.0215572234,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.1124579420,0.9601920993,,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0215572234,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.8273844641,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0001,0.0215572234,0.0215572234,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.2500921285,0.0215572234,0.0398079007,0.8273844641,0.0215572234,0.8273844641,0.0720635174,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993
C3D,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.9309946312,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.8875420580,0.0215572234,0.8273844641,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.8273844641,0.0215572234,0.8875420580,0.9784427766,0.6570847828,0.9784427766
C3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.9601920993,0.1124579420,0.0215572234,0.0398079007,0.8273844641,0.0215572234,0.8273844641,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9660554226
c3d-block-lstm,0000,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.6570847828,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7499078715,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.8633391609,0.1124579420,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.8875420580
c3d-block-lstm,1010,0.0398079007,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.0398079007,0.9601920993,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.6570847828,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.8875420580,0.9784427766
c3d-block-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,,0.0339445774,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.5000000000,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.9309946312
I3D,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9660554226,,0.0215572234,0.0690053688,0.9601920993,0.0215572234,0.9660554226,0.6424996727,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
I3D,0010,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.9784427766
I3D,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.9309946312,0.0215572234,,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.4463692005,0.8273844641,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.5536307995,0.0398079007,0.0215572234,0.0215572234,,0.0215572234,0.8413447461,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9309946312
I3D,1010,0.9601920993,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.8273844641,0.9601920993,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.4463692005,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.5000000000,0.0339445774,0.0215572234,0.0215572234,0.1586552539,0.0215572234,,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9309946312
ResNet3D-18,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9660554226,0.3575003273,0.0215572234,0.0398079007,0.9601920993,0.0215572234,0.9660554226,,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
ResNet3D-18,0010,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9601920993,0.9784427766
ResNet3D-18,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.8875420580,0.0215572234,0.5536307995,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,,0.9279364826,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
ResNet3D-18,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.7499078715,0.0215572234,0.1726155359,0.9784427766,0.0215572234,0.9784427766,0.5536307995,0.0215572234,0.0720635174,,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet3D-18,1010,0.5536307995,0.1726155359,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9660554226,0.0215572234,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.6570847828,0.1726155359,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1124579420,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.8875420580,0.1124579420,0.0215572234,0.0398079007,0.9601920993,0.0215572234,0.9601920993,0.4463692005,0.0215572234,0.0720635174,0.1124579420,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet3D-101,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9660554226,0.9784427766,0.9279364826,0.0215572234,0.5536307995,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9309946312,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,,0.0215572234,0.7499078715,0.9784427766,0.5000000000,0.9784427766
ResNet3D-101,0010,0.3429152172,0.1124579420,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.2500921285,0.1124579420,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9279364826,0.9784427766,0.7673955908,0.0215572234,0.3575003273,0.8273844641,0.0215572234,0.9784427766,0.8875420580,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.6424996727,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.2500921285,0.0215572234,,0.9784427766,0.4463692005,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0398079007
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8273844641,0.9784427766,0.7673955908,0.0215572234,0.4463692005,0.9309946312,0.0215572234,0.9601920993,0.8875420580,0.0215572234,0.7499078715,0.9784427766,0.0215572234,0.9784427766,0.5536307995,0.0215572234,0.5536307995,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0398079007,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.5000000000,0.0215572234,0.5536307995,0.9784427766,,0.9784427766
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,


==> stadistics/tables/csv/cross_kfold_ablation/greater-OULU.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.6570847828,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9309946312,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9601920993,0.5536307995,0.9601920993,0.9601920993,0.2500921285,0.9784427766,0.6570847828,0.2500921285,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.5536307995,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.3429152172,,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.8875420580,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9601920993,0.3429152172,0.9601920993,0.9601920993,0.0398079007,0.9784427766,0.7499078715,0.3429152172,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.7499078715,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.3429152172,0.2500921285,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9601920993,0.0690053688,0.9601920993,0.9601920993,0.0215572234,0.9784427766,0.1124579420,0.1726155359,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0215572234,,0.0210840985,0.5000000000,0.0215572234,0.0210840985,0.0215572234,0.0398079007,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0210840985,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.0215572234,0.0398079007,0.0391240932,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.5541220732
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9789159015,,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.3422349105,0.9784427766,0.0215572234,0.9784427766,0.0720635174,0.0215572234,0.1124579420,0.5536307995,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9660554226,0.0215572234,0.7060316269,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0987330367,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0512352174,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0206134167,0.0215572234,0.0398079007,0.0520296173,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7928919109,0.0215572234,0.4453729005
Inceptionv3-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.6570847828,0.8273844641,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.3575003273,0.9789159015,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0720635174,0.9601920993,0.9789159015,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.1124579420,0.9784427766,0.9309946312,0.9784427766
Inceptionv3-lstm,0010,0.7499078715,0.9309946312,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,,0.9660554226,0.9784427766,0.8885995044,0.9784427766,0.9784427766,0.9479703827,0.9784427766,0.9789159015,0.7928919109,0.9784427766,0.9660554226,0.9012669633,0.9784427766,0.9784427766,0.1586552539,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.9784427766,0.8273844641,0.9784427766,0.9660554226,0.9789159015,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.8213637205,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.0690053688,0.1124579420,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0339445774,,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.0520296173,0.9784427766,0.9784427766,0.0681084349,0.9784427766,0.9601920993,0.0544047150,0.9309946312,0.9309946312,0.0339445774,0.9784427766,0.1124579420,0.1124579420,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.1124579420,0.0398079007,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.5730383504,0.9784427766,0.9784427766,0.1425247037,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.2081828390,0.9784427766,0.9784427766,0.9601920993,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.2500921285,0.9012669633,0.0398079007,0.0215572234,0.0215572234,,0.0215572234,0.2491124267,0.0398079007,0.0215572234,0.0690053688,0.3429152172,0.0215572234,0.5536307995,0.0398079007,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.3429152172,0.3429152172,0.0398079007,0.2500921285,0.6570847828,0.0215572234,0.6570847828,0.2500921285,0.0398079007,0.1726155359,0.2500921285,0.0215572234,0.2500921285,0.0398079007,0.0215572234,0.0398079007,0.9479703827,0.1124579420,0.9784427766
Inceptionv3-lstm,1010,0.5536307995,0.7499078715,0.9601920993,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.1114004956,0.9279364826,0.9784427766,,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9789159015,0.5536307995,0.9784427766,0.9601920993,0.3575003273,0.9601920993,0.9601920993,0.1114004956,0.9784427766,0.7499078715,0.5536307995,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.6570847828,0.3429152172,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7508875733,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.3563509283,0.0215572234,0.3932285176,0.5536307995,0.0215572234,0.1124579420,0.8607414881,0.0215572234,0.8607414881,0.0398079007,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766
ResNet18-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,,0.0210840985,0.8607414881,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.2491124267,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0520296173,0.9789159015,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.8875420580,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.0210840985,0.9784427766,0.7499078715,0.9784427766
ResNet18-lstm,0010,0.2500921285,0.2500921285,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0520296173,0.9479703827,0.9784427766,0.5536307995,0.9784427766,0.9789159015,,0.9784427766,0.9784427766,0.3575003273,0.9789159015,0.9601920993,0.0987330367,0.9660554226,0.9660554226,0.0520296173,0.9784427766,0.5536307995,0.3429152172,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.4463692005,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.3912639624,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.7508875733,0.9784427766,0.9789159015,0.9784427766,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6577650895,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.1392585119,0.0215572234,,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0520296173,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.6570847828,0.0210840985,0.6424996727,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0210840985,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.2461034963,0.0210840985,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.5000000000,0.6577650895,0.0215572234,0.2500921285,0.9601920993,0.0210840985,0.9672001539,0.0210840985,0.0215572234,0.0690053688,0.0690053688,0.0215572234,0.2081828390,0.0215572234,0.0210840985,0.0215572234,0.9601920993,0.0398079007,0.9803202456
ResNet18-lstm,1010,0.7499078715,0.6570847828,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2071080891,0.9318915651,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,,0.9784427766,0.9608759068,0.6424996727,0.9660554226,0.9660554226,0.2071080891,0.9784427766,0.6570847828,0.3429152172,0.8875420580,0.9784427766,0.9784427766,0.9789159015,0.6570847828,0.6570847828,0.1726155359,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9455952850,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8607414881,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.9487647826,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.4463692005,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.0215572234,,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.2081828390,0.0215572234,0.3932285176,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.4463692005,0.2500921285,0.0215572234,0.1124579420,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0339445774,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.9660554226,0.0215572234,0.8875420580
ResNet101-lstm,0000,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9279364826,0.9784427766,0.3429152172,0.0339445774,0.0398079007,0.9601920993,0.0398079007,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0391240932,0.9784427766,,0.0398079007,0.8273844641,0.8875420580,0.0339445774,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.4463692005,0.9789159015,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.2500921285,0.9309946312,0.9784427766,0.0398079007,0.9784427766,0.2500921285,0.0398079007,0.2500921285,0.9784427766,0.8273844641,0.9784427766
ResNet101-lstm,0010,0.4463692005,0.6570847828,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0987330367,0.9455952850,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9012669633,0.9784427766,0.9784427766,0.3575003273,0.9789159015,0.9601920993,,0.9660554226,0.9660554226,0.0544047150,0.9784427766,0.8273844641,0.5536307995,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.7499078715,0.3429152172,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9608759068,0.9784427766,0.9784427766,0.7035099510,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7918171610,0.9789159015,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0001,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.8875420580,0.9784427766,0.3429152172,0.0215572234,0.0690053688,0.9601920993,0.0398079007,0.9784427766,0.7508875733,0.0339445774,0.9601920993,0.9784427766,0.0339445774,0.9784427766,0.1726155359,0.0339445774,,0.9279364826,0.0215572234,0.9601920993,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.1726155359,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.1726155359,0.8273844641,0.9601920993,0.0690053688,0.9784427766,0.3575003273,0.0391240932,0.2500921285,0.9784427766,0.7499078715,0.9784427766
ResNet101-lstm,1000,0.0398079007,0.0398079007,0.0398079007,0.8885995044,0.4463692005,0.8885995044,0.1726155359,0.0215572234,0.0690053688,0.7499078715,0.0398079007,0.7499078715,0.2500921285,0.0339445774,0.2500921285,0.8875420580,0.0339445774,0.8875420580,0.1124579420,0.0339445774,0.0720635174,,0.0215572234,0.6570847828,0.0398079007,0.0398079007,0.0398079007,0.8273844641,0.1124579420,0.8273844641,0.0398079007,0.0398079007,0.0398079007,0.8875420580,0.2500921285,0.8875420580,0.8875420580,0.0690053688,0.8875420580,0.8875420580,0.0690053688,0.8875420580,0.7499078715,0.1124579420,0.6570847828,0.7499078715,0.0690053688,0.8273844641,0.1726155359,0.0398079007,0.1726155359,0.9784427766,0.3429152172,0.9279364826
ResNet101-lstm,1010,0.7499078715,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.8413447461,0.9660554226,0.9784427766,0.8885995044,0.9784427766,0.9784427766,0.9479703827,0.9784427766,0.9789159015,0.7928919109,0.9784427766,0.9660554226,0.9455952850,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9789159015,0.9660554226,0.9803202456,0.9784427766,0.9803202456,0.9784427766,0.9784427766,0.8633391609,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9789159015
ResNet101-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1124579420,0.9784427766,0.0720635174,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.8273844641,0.1124579420,0.0215572234,0.1124579420,0.9309946312,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0398079007,0.3429152172,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0690053688,0.8875420580,0.8875420580,0.0215572234,0.6570847828,0.9660554226,0.0215572234,0.9660554226,0.5536307995,0.0398079007,0.4463692005,0.4463692005,0.0215572234,0.7673955908,0.0398079007,0.0215572234,0.0398079007,0.9784427766,0.1726155359,0.9784427766
C3D,0000,0.3429152172,0.2500921285,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9601920993,0.1726155359,0.9601920993,0.9601920993,0.0215572234,0.9784427766,,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.4463692005,0.0690053688,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.7499078715,0.6570847828,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.8875420580,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9601920993,0.4463692005,0.9601920993,0.9601920993,0.1124579420,0.9784427766,0.5536307995,,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.5536307995,0.1726155359,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0001,0.1726155359,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9601920993,0.0398079007,0.9601920993,0.9601920993,0.0215572234,0.9784427766,0.0690053688,0.1124579420,,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7538965037,0.0215572234,0.7918171610,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,,0.0210840985,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7918171610,0.0215572234,0.9660554226,0.9309946312,0.0215572234,0.2500921285,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0690053688,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.9793865833
C3D,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.0210840985,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.7499078715,0.0215572234,0.8273844641,0.8875420580,0.0210840985,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9789159015,,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6577650895,0.9793865833,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.9789159015,0.1726155359,0.9601920993,0.9784427766,0.0215572234,0.9789159015,0.5000000000,0.0215572234,0.5538747565,0.9784427766,0.9601920993,0.9784427766
C3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.5000000000,0.0210840985,0.0215572234,0.0215572234,0.6570847828,0.0210840985,0.6067714824,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.2939683731,0.0215572234,0.7060316269,0.5000000000,0.0215572234,0.2500921285,0.9601920993,0.0210840985,0.9318915651,0.0520296173,0.0215572234,0.0398079007,0.0690053688,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.9784427766
c3d-block-lstm,0000,0.4463692005,0.6570847828,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9601920993,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9601920993,0.4463692005,0.9601920993,0.9601920993,0.1124579420,0.9784427766,0.6570847828,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,,0.4463692005,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.4463692005,0.2500921285,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9601920993,0.2500921285,0.9601920993,0.9601920993,0.0215572234,0.9784427766,0.5536307995,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5536307995,,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.6570847828,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9601920993,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9601920993,0.6570847828,0.9601920993,0.9601920993,0.1124579420,0.9784427766,0.9309946312,0.8273844641,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9789159015,0.0210840985,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.6436490717,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0210840985,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.2081828390,0.0215572234,0.7060316269,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.9803202456,0.8273844641,0.0215572234,0.2491124267,0.9789159015,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9789159015
c3d-block-lstm,1010,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.6424996727,0.0339445774,0.0339445774,0.9601920993,0.0398079007,0.9784427766,0.9479703827,0.0215572234,0.9479703827,0.9784427766,0.0398079007,0.9784427766,0.5536307995,0.0339445774,0.5536307995,0.7499078715,0.0339445774,0.9309946312,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.3422349105,0.9784427766,0.0215572234,0.0398079007,0.0398079007,0.9784427766,,0.9784427766,0.9784427766,0.0520296173,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.2500921285,0.0398079007,0.2500921285,0.9784427766,0.8875420580,0.9784427766
c3d-block-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9789159015,0.0210840985,0.0210840985,0.0215572234,0.6570847828,0.0215572234,0.6067714824,0.0210840985,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.5536307995,0.0210840985,0.0215572234,0.0215572234,0.1124579420,0.0196797544,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0206134167,0.2939683731,0.0215572234,0.0215572234,0.0215572234,0.0196797544,0.0215572234,,0.4463692005,0.0210840985,0.2491124267,0.9793865833,0.0215572234,0.9672001539,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.9789159015
I3D,0000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9793865833,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.3422349105,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.5536307995,,0.0215572234,0.0520296173,0.9279364826,0.0210840985,0.9318915651,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.9608759068,0.0215572234,0.9789159015
I3D,0010,0.0398079007,0.0398079007,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.4269616496,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.0544047150,0.9784427766,0.9309946312,0.0391240932,0.9601920993,0.9309946312,0.0196797544,0.9784427766,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9479703827,0.9789159015,0.9784427766,,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.0877771514,0.9789159015,0.9660554226,0.0690053688,0.9789159015,0.9784427766,0.9784427766,0.9784427766
I3D,0001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0210840985,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.7508875733,0.0215572234,0.7508875733,0.9479703827,0.0215572234,,0.9608759068,0.0215572234,0.9608759068,0.2500921285,0.0215572234,0.1124579420,0.2326044092,0.0215572234,0.6067714824,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9601920993
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9608759068,0.0215572234,0.9479703827,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.1392585119,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0206134167,0.0720635174,0.0215572234,0.0391240932,,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0210840985,0.0215572234,0.9601920993,0.0215572234,0.9660554226
I3D,1010,0.2500921285,0.3429152172,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1786362795,0.8574752963,0.9784427766,0.3575003273,0.9784427766,0.9784427766,0.6087360376,0.9784427766,0.9789159015,0.4463692005,0.9784427766,0.9601920993,0.2964900490,0.9601920993,0.9309946312,0.1366608391,0.9784427766,0.6570847828,0.3429152172,0.7499078715,0.9784427766,0.9784427766,0.9789159015,0.4463692005,0.7499078715,0.3429152172,0.9784427766,0.9660554226,0.9784427766,0.9789159015,0.9601920993,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.7060316269,0.9784427766,0.9784427766,0.7508875733,0.9784427766,0.9784427766,0.9784427766,0.9789159015
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.3429152172,0.0215572234,0.1392585119,0.0215572234,0.0210840985,0.0215572234,0.0327998461,0.0215572234,0.2500921285,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.0210840985,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0681084349,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0327998461,0.0681084349,0.0215572234,0.0391240932,0.5000000000,0.0215572234,,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9608759068,0.0215572234,0.9660554226
ResNet3D-18,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0339445774,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0210840985,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.9479703827,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.0215572234,0.7499078715,0.9784427766,0.0215572234,0.9789159015,,0.0215572234,0.1366608391,0.4463692005,0.0215572234,0.9479703827,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
ResNet3D-18,0010,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.0215572234,0.1124579420,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.7499078715,0.0215572234,0.8273844641,0.8875420580,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8273844641,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.7499078715,0.0215572234,0.8875420580,0.9784427766,0.9309946312,0.9784427766
ResNet3D-18,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2939683731,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.1124579420,0.9309946312,0.0210840985,0.9660554226,0.0690053688,0.0215572234,0.1726155359,0.3429152172,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0398079007,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.8633391609,0.0215572234,,0.7499078715,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.0398079007,0.9784427766,0.1726155359,0.9784427766
ResNet3D-18,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9309946312,0.0398079007,0.0215572234,0.0398079007,0.9309946312,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.7673955908,0.9784427766,0.0215572234,0.9784427766,0.5536307995,0.0215572234,0.2500921285,,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
ResNet3D-18,1010,0.1726155359,0.2500921285,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.7673955908,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.9784427766,0.1392585119,0.9784427766,0.9601920993,0.2081828390,0.9309946312,0.9309946312,0.0720635174,0.9784427766,0.2500921285,0.2500921285,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1124579420,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9122228486,0.9784427766,0.9784427766,0.2939683731,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.6067714824,0.9784427766,0.9784427766,0.9601920993,0.9784427766
ResNet3D-18,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.7918171610,0.0215572234,0.9601920993,0.0215572234,0.0210840985,0.0215572234,0.1726155359,0.0210840985,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0210840985,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9309946312,0.9784427766,0.0210840985,0.3932285176,0.9660554226,0.0215572234,0.9784427766,0.0520296173,0.0215572234,0.0398079007,0.0215572234,0.0215572234,,0.0210840985,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9784427766
ResNet3D-101,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.7499078715,0.0215572234,0.6424996727,0.8273844641,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5000000000,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.9789159015,0.0215572234,0.9789159015,,0.0215572234,0.5536307995,0.9784427766,0.9608759068,0.9784427766
ResNet3D-101,0010,0.2500921285,0.1726155359,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7918171610,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.2491124267,0.9784427766,0.9789159015,0.1124579420,0.9789159015,0.9601920993,0.0690053688,0.9608759068,0.9601920993,0.0215572234,0.9784427766,0.0398079007,0.0398079007,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9789159015,0.9309946312,0.9784427766,0.9789159015,0.2491124267,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3932285176,0.9784427766,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9789159015
ResNet3D-101,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.7499078715,0.0215572234,0.7499078715,0.8273844641,0.0210840985,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.4461252435,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9789159015,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.1124579420,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.4463692005,0.0215572234,,0.9784427766,0.9601920993,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.2071080891,0.0215572234,0.0210840985,0.0215572234,0.0520296173,0.0215572234,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.0398079007,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0391240932,0.0215572234,0.0210840985,0.0398079007,0.0215572234,0.0391240932,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.2500921285
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.0690053688,0.0215572234,0.0398079007,0.8875420580,0.0215572234,0.9784427766,0.2500921285,0.0215572234,0.5536307995,0.9601920993,0.0215572234,0.9784427766,0.1726155359,0.0215572234,0.2500921285,0.6570847828,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0690053688,0.8273844641,0.9601920993,0.0398079007,0.9784427766,0.0391240932,0.0215572234,0.0398079007,0.9784427766,,0.9789159015
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.4458779268,0.0215572234,0.5546270995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0196797544,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0206134167,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0398079007,0.0339445774,0.0210840985,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.7499078715,0.0210840985,


==> stadistics/tables/csv/cross_kfold_ablation/less-CK.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.9309946312,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.7499078715,0.3429152172,0.0215572234,0.6570847828,0.0215572234,0.7499078715,0.8875420580,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.4463692005,0.9309946312,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.0690053688,,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0690053688,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.5536307995,0.1124579420,0.0215572234,0.1726155359,0.0215572234,0.4463692005,0.4463692005,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.1726155359,0.7499078715,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.7499078715,0.2500921285,0.0215572234,0.7499078715,0.0215572234,0.9309946312,0.7499078715,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9784427766,,0.5000000000,0.1425247037,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9789159015,0.9784427766,0.9784427766,0.6570847828,0.6570847828,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.9784427766,0.9660554226,0.9660554226,0.9660554226,0.9660554226,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.0898562474,0.5000000000,0.0339445774
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.5000000000,,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.6424996727,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9479703827,0.8273844641,0.9784427766,0.9660554226,0.9784427766,0.9309946312,0.9660554226,0.9309946312,0.9608759068,0.9279364826,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2964900490,0.3575003273,0.2500921285
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.8574752963,0.6424996727,,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9789159015,0.9784427766,0.9784427766,0.7918171610,0.6570847828,0.9608759068,0.9784427766,0.9784427766,0.9784427766,0.9479703827,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9789159015,0.8875420580,0.9660554226,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9660554226,0.9660554226,0.9660554226,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.6570847828,0.1392585119
Inceptionv3-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.9784427766,0.8875420580,0.0215572234,0.3429152172,0.0210840985,0.0720635174,0.2500921285,0.2500921285,0.0339445774,0.1124579420,0.0215572234,0.8875420580,0.9784427766,0.8875420580,0.0398079007,0.8273844641,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.2500921285,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0010,0.4463692005,0.4463692005,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.7673955908,0.2326044092,0.0215572234,0.4463692005,0.0210840985,0.6570847828,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.5536307995,0.5000000000,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.8875420580,0.9309946312,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.8273844641,,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.0690053688,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.7499078715,0.8273844641,0.7499078715,0.0210840985,0.7499078715,0.0398079007,0.9309946312,0.8875420580,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8875420580,0.8875420580,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1726155359,0.0398079007,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.3429152172,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9789159015,0.5000000000,0.5536307995,0.4463692005,0.9672001539,0.9784427766,0.9660554226,0.7673955908,0.8885995044,0.8273844641,0.9601920993,0.8875420580,0.9601920993,0.9601920993,0.9660554226,0.7508875733,0.9784427766,0.9789159015,0.9784427766,0.0215572234,0.1124579420,0.0215572234
Inceptionv3-lstm,1010,0.8875420580,0.8875420580,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.8875420580,0.7499078715,0.0215572234,,0.1726155359,0.3429152172,0.7499078715,0.4463692005,0.0398079007,0.0690053688,0.0215572234,0.8875420580,0.9309946312,0.8273844641,0.1124579420,0.6570847828,0.0690053688,0.8875420580,0.8875420580,0.8875420580,0.0339445774,0.0339445774,0.0339445774,0.8875420580,0.8875420580,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.2500921285,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1726155359,0.1124579420,0.0690053688,0.0339445774,0.6570847828,0.8273844641,0.4463692005,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.0398079007,0.9789159015,0.9784427766,0.9784427766,0.2500921285,0.8273844641,,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.3575003273,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.6577650895,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.3575003273,0.2326044092,0.7499078715,0.9601920993,0.9601920993,0.3932285176,0.2326044092,0.3932285176,0.7499078715,0.6570847828,0.9318915651,0.7918171610,0.8273844641,0.4463692005,0.9784427766,0.9784427766,0.9789159015,0.0339445774,0.0690053688,0.0339445774
ResNet18-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.0210840985,0.9279364826,0.9784427766,0.9601920993,0.0215572234,0.6570847828,0.0215572234,,0.5536307995,0.2500921285,0.0215572234,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9601920993,0.8875420580,0.0210840985,0.0215572234,0.0215572234
ResNet18-lstm,0010,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9601920993,0.9309946312,0.0215572234,0.2500921285,0.0215572234,0.4463692005,,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.9309946312,0.8875420580,0.0215572234,0.8875420580,0.0398079007,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9784427766,0.9601920993,0.0215572234,0.5536307995,0.0215572234,0.7499078715,0.6570847828,,0.0215572234,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.1726155359,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9601920993,0.8875420580,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.2081828390,0.9660554226,0.9784427766,0.9784427766,0.5000000000,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,,0.5000000000,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.5536307995,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.6570847828,0.3429152172,0.8273844641,0.8875420580,0.8885995044,0.6570847828,0.6067714824,0.6570847828,0.7499078715,0.7499078715,0.8875420580,0.7499078715,0.7499078715,0.6570847828,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.3429152172,0.0720635174
ResNet18-lstm,1010,0.9601920993,0.9601920993,0.9601920993,0.3429152172,0.3575003273,0.3429152172,0.8875420580,0.9601920993,0.9601920993,0.6570847828,0.9309946312,0.6424996727,0.8875420580,0.9784427766,0.8875420580,0.5000000000,,0.6570847828,0.9784427766,0.9601920993,0.9601920993,0.6570847828,0.9318915651,0.6570847828,0.9601920993,0.9601920993,0.9601920993,0.6424996727,0.6570847828,0.6067714824,0.9601920993,0.9601920993,0.9601920993,0.4463692005,0.6570847828,0.5536307995,0.7499078715,0.6424996727,0.7499078715,0.7499078715,0.6424996727,0.7499078715,0.7499078715,0.6424996727,0.7499078715,0.7499078715,0.7499078715,0.7499078715,0.9601920993,0.9309946312,0.8273844641,0.2326044092,0.4463692005,0.0898562474
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1726155359,0.0391240932,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.3429152172,,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.6067714824,0.4463692005,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.6570847828,0.2326044092,0.9279364826,0.9309946312,0.9309946312,0.7499078715,0.6424996727,0.7499078715,0.8875420580,0.8273844641,0.9309946312,0.8875420580,0.8875420580,0.7508875733,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1124579420,0.0215572234
ResNet101-lstm,0000,0.6570847828,0.8273844641,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.6570847828,0.2500921285,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.6570847828,0.3429152172,0.0215572234,0.3429152172,0.0215572234,0.8273844641,0.8273844641,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.5536307995,0.7499078715,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0720635174,0.0720635174,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0010,0.2500921285,0.4463692005,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.1726155359,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.3429152172,,0.1366608391,0.0215572234,0.0398079007,0.0215572234,0.2500921285,0.2500921285,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.1726155359,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0001,0.6570847828,0.8875420580,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.7673955908,0.2500921285,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.6570847828,0.8633391609,,0.0215572234,0.3429152172,0.0215572234,0.6570847828,0.8273844641,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.6570847828,0.7499078715,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1726155359,0.0690053688,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.0520296173,0.9601920993,0.9784427766,0.9789159015,0.0720635174,0.8875420580,0.3429152172,0.9601920993,0.9784427766,0.9784427766,0.0544047150,0.3429152172,0.1124579420,0.9784427766,0.9784427766,0.9784427766,,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.3429152172,0.1124579420,0.3575003273,0.8273844641,0.7499078715,0.2500921285,0.1726155359,0.2500921285,0.3429152172,0.4463692005,0.5536307995,0.4463692005,0.3429152172,0.2500921285,0.9601920993,0.9601920993,0.9601920993,0.0690053688,0.1124579420,0.0398079007
ResNet101-lstm,1010,0.3429152172,0.8273844641,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.5536307995,0.2500921285,0.0215572234,0.3429152172,0.0398079007,0.0398079007,0.1124579420,0.0690053688,0.0398079007,0.0681084349,0.0215572234,0.6570847828,0.9601920993,0.6570847828,0.0398079007,,0.0215572234,0.3429152172,0.4463692005,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.2500921285,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0339445774,0.0215572234,0.0339445774,0.0398079007,0.0215572234,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.2500921285,0.2500921285,0.2500921285,0.0215572234,0.0215572234,0.0210840985
ResNet101-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.1124579420,0.0720635174,0.9309946312,0.9789159015,0.9601920993,0.1726155359,0.9309946312,0.2500921285,0.9309946312,0.9601920993,0.9601920993,0.1124579420,0.3429152172,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.5000000000,0.0544047150,0.3429152172,0.8273844641,0.4463692005,0.2326044092,0.2500921285,0.2326044092,0.3575003273,0.4463692005,0.6570847828,0.4463692005,0.3932285176,0.3429152172,0.9601920993,0.9601920993,0.9309946312,0.0398079007,0.0690053688,0.0215572234
C3D,0000,0.2500921285,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0690053688,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.7499078715,0.3429152172,0.0215572234,0.6570847828,0.0215572234,,0.5536307995,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.1124579420,0.5536307995,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.7499078715,0.1726155359,0.0215572234,0.5536307995,0.0215572234,0.4463692005,,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0001,0.2500921285,0.6570847828,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.7499078715,0.2500921285,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.8273844641,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0339445774,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9660554226,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.3575003273,0.3932285176,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,,0.7673955908,0.2964900490,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.3575003273,0.2491124267,0.8633391609,0.9660554226,0.9601920993,0.5000000000,0.3273604230,0.5000000000,0.8875420580,0.7673955908,0.9601920993,0.9309946312,0.8875420580,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234
C3D,1010,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9660554226,0.3422349105,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.3429152172,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2326044092,,0.0720635174,0.9784427766,0.9784427766,0.9789159015,0.1366608391,0.2500921285,0.1392585119,0.8875420580,0.9784427766,0.9601920993,0.4463692005,0.2081828390,0.5000000000,0.8273844641,0.7499078715,0.8284860863,0.8875420580,0.8875420580,0.4461252435,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234
C3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9660554226,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.3932285176,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.7035099510,0.9279364826,,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.3563509283,0.3429152172,0.8633391609,0.9784427766,0.9601920993,0.6067714824,0.5536307995,0.6067714824,0.8875420580,0.8273844641,0.9309946312,0.9309946312,0.8875420580,0.7692745061,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234
c3d-block-lstm,0000,0.8875420580,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.4463692005,0.8273844641,0.4463692005,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.5536307995,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.4463692005,0.8273844641,0.3429152172,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.0690053688,0.7499078715,0.4463692005,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.5000000000,0.1124579420,0.0210840985,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.2500921285,0.7499078715,0.2500921285,0.0215572234,0.5000000000,0.0215572234,0.8273844641,0.8273844641,0.5536307995,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0398079007,,0.0210840985,0.0327998461,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0210840985
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.2500921285,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.5536307995,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8633391609,0.7499078715,0.9784427766,0.9784427766,0.9789159015,,0.8618485413,0.7035099510,0.9601920993,0.9784427766,0.9660554226,0.8273844641,0.8273844641,0.9279364826,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0544047150,0.0215572234
c3d-block-lstm,1010,0.9601920993,0.9601920993,0.9784427766,0.0215572234,0.0520296173,0.0339445774,0.9601920993,0.9660554226,0.9601920993,0.4463692005,0.9784427766,0.6424996727,0.8875420580,0.8875420580,0.8273844641,0.3429152172,0.3429152172,0.3429152172,0.9601920993,0.9784427766,0.9601920993,0.6570847828,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.7499078715,0.6436490717,0.9601920993,0.9784427766,0.9672001539,0.1381514587,,0.2326044092,0.6570847828,0.9309946312,0.6570847828,0.3429152172,0.6424996727,0.4463692005,0.6570847828,0.4463692005,0.6570847828,0.6570847828,0.6570847828,0.4463692005,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1726155359,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.4463692005,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9455952850,0.9784427766,0.9784427766,0.9784427766,0.7508875733,0.8607414881,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2964900490,0.7673955908,,0.9601920993,0.9784427766,0.9601920993,0.7673955908,0.7499078715,0.8633391609,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0720635174,0.0215572234
I3D,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0327998461,0.9279364826,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.2500921285,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.1124579420,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.3429152172,0.0398079007,,0.8875420580,0.8633391609,0.0398079007,0.0720635174,0.0398079007,0.5538747565,0.2500921285,0.8875420580,0.6570847828,0.5000000000,0.1715139137,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234
I3D,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0339445774,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.7499078715,0.0398079007,0.8875420580,0.6570847828,0.8273844641,0.1124579420,0.3575003273,0.0690053688,0.9601920993,0.9784427766,0.9601920993,0.1726155359,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.1124579420,,0.1726155359,0.0398079007,0.0339445774,0.0398079007,0.0690053688,0.0339445774,0.2326044092,0.0690053688,0.0690053688,0.0398079007,0.9784427766,0.9660554226,0.9601920993,0.0215572234,0.0215572234,0.0215572234
I3D,0001,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.0339445774,0.7499078715,0.0398079007,0.9784427766,0.9601920993,0.9660554226,0.1114004956,0.2500921285,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.3429152172,0.0398079007,0.1366608391,0.8273844641,,0.0398079007,0.0398079007,0.0398079007,0.1726155359,0.1726155359,0.4463692005,0.1726155359,0.0690053688,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0690053688,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.6067714824,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9660554226,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.5536307995,0.3932285176,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.6570847828,0.2326044092,0.9601920993,0.9601920993,0.9601920993,,0.3563509283,0.8413447461,0.9455952850,0.8574752963,0.9660554226,0.9784427766,0.9660554226,0.6424996727,0.9784427766,0.9784427766,0.9789159015,0.0327998461,0.0398079007,0.0215572234
I3D,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0339445774,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1114004956,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.3932285176,0.3575003273,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6726395770,0.7918171610,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.3575003273,0.2500921285,0.9279364826,0.9660554226,0.9601920993,0.6436490717,,0.6436490717,0.8875420580,0.8574752963,0.9601920993,0.9601920993,0.9279364826,0.6424996727,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.0398079007,0.0215572234
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0690053688,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.6067714824,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9660554226,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.5000000000,0.3932285176,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.5536307995,0.1366608391,0.9601920993,0.9601920993,0.9601920993,0.1586552539,0.3563509283,,0.9455952850,0.8574752963,0.9660554226,0.9784427766,0.9660554226,0.6424996727,0.9784427766,0.9784427766,0.9789159015,0.0327998461,0.0398079007,0.0215572234
ResNet3D-18,0000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0391240932,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8875420580,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1726155359,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.3429152172,0.0339445774,0.4461252435,0.9309946312,0.8273844641,0.0544047150,0.1124579420,0.0544047150,,0.5000000000,0.9660554226,0.7096439189,0.7692745061,0.1392585119,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0398079007,0.0215572234
ResNet3D-18,0010,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0720635174,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.3429152172,0.9784427766,0.9601920993,0.9601920993,0.2500921285,0.3575003273,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.2500921285,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.7499078715,0.9660554226,0.8273844641,0.1425247037,0.1425247037,0.1425247037,0.5000000000,,0.7673955908,0.6424996727,0.5000000000,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.0215572234
ResNet3D-18,0001,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0398079007,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8273844641,0.0681084349,0.9601920993,0.9660554226,0.9309946312,0.1124579420,0.2500921285,0.0690053688,0.9784427766,0.9784427766,0.9601920993,0.4463692005,0.9601920993,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.1715139137,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.1124579420,0.7673955908,0.5536307995,0.0339445774,0.0398079007,0.0339445774,0.0339445774,0.2326044092,,0.1124579420,0.1366608391,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.0215572234,0.0215572234
ResNet3D-18,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8875420580,0.2081828390,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1124579420,0.0690053688,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.3429152172,0.0215572234,0.3429152172,0.9309946312,0.8273844641,0.0215572234,0.0398079007,0.0215572234,0.2903560811,0.3575003273,0.8875420580,,0.5000000000,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0210840985,0.0215572234
ResNet3D-18,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9309946312,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.6067714824,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1124579420,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.3429152172,0.0215572234,0.5000000000,0.9309946312,0.9309946312,0.0339445774,0.0720635174,0.0339445774,0.2307254939,0.5000000000,0.8633391609,0.5000000000,,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,1001,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2491124267,0.9660554226,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.2491124267,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.5538747565,0.2307254939,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.5536307995,0.1726155359,0.8284860863,0.9601920993,0.9601920993,0.3575003273,0.3575003273,0.3575003273,0.8607414881,0.7673955908,0.9309946312,0.9455952850,0.9660554226,,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.9784427766,0.8875420580,0.0215572234,0.3429152172,0.0215572234,0.0339445774,0.2500921285,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.9279364826,0.9601920993,0.8875420580,0.0398079007,0.7499078715,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.7673955908,0.1726155359,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.9601920993,0.8273844641,0.0210840985,0.1726155359,0.0215572234,0.0398079007,0.2500921285,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.9279364826,0.9601920993,0.8273844641,0.0398079007,0.7499078715,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,,0.0690053688,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9784427766,0.9601920993,0.0215572234,0.5536307995,0.0210840985,0.1124579420,0.2500921285,0.1124579420,0.0398079007,0.1726155359,0.0215572234,0.9279364826,0.9601920993,0.9309946312,0.0398079007,0.7499078715,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0210840985,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.9309946312,,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.9101437526,0.7035099510,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9789159015,0.9784427766,0.9784427766,0.7499078715,0.7673955908,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9672001539,0.9784427766,0.9672001539,0.9660554226,0.9660554226,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.5000000000,0.2964900490
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.6424996727,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.5536307995,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.9784427766,0.9279364826,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5000000000,,0.1726155359
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.7499078715,0.8607414881,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9101437526,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7035099510,0.8273844641,


==> stadistics/tables/csv/cross_kfold_ablation/less-MMI.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.5536307995,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.8273844641,0.4463692005,0.0398079007,0.9309946312,0.0215572234,0.0398079007,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.8875420580,0.3429152172,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.9309946312,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.5536307995,0.7499078715,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.1726155359,0.4463692005,0.1726155359,0.0215572234,0.0398079007,0.0215572234
VGG16-lstm,0010,0.4463692005,,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.8273844641,0.4463692005,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.8273844641,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.8273844641,0.7499078715,0.3429152172,0.0215572234,0.3429152172,0.0398079007,0.8875420580,0.8875420580,0.7499078715,0.0215572234,0.0398079007,0.0215572234,0.9601920993,0.4463692005,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.1726155359,0.3429152172,0.0398079007,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.3429152172,0.1726155359,,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.4463692005,0.3429152172,0.0398079007,0.8273844641,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.0215572234,0.9309946312,0.0215572234,0.7499078715,0.6570847828,0.0398079007,0.0215572234,0.1726155359,0.0215572234,0.3429152172,0.7499078715,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.2500921285,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.1726155359,0.3429152172,0.0398079007,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9122228486,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9672001539,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.8875420580,0.8633391609,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.6424996727
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,,0.0215572234,0.9309946312,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.4463692005,0.9784427766,0.7673955908,0.0210840985,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2964900490,0.9784427766,0.1715139137,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.6424996727,0.0215572234,0.2500921285,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.4463692005,0.9660554226,0.5536307995,0.1726155359,0.9784427766,0.0398079007,0.9455952850,0.9784427766,0.9601920993,0.0215572234,0.8633391609,0.0215572234
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9789159015,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9455952850,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.9789159015,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7035099510
Inceptionv3-lstm,0000,0.9601920993,0.9309946312,0.9601920993,0.0215572234,0.0690053688,0.0215572234,,0.9601920993,0.9455952850,0.0398079007,0.9784427766,0.0398079007,0.0720635174,0.9784427766,0.1726155359,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.9279364826,0.9279364826,0.0690053688,0.9660554226,0.0215572234,0.9309946312,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.0327998461,0.7673955908,0.0339445774,0.0215572234,0.9601920993,0.0215572234,0.0544047150,0.8633391609,0.1114004956,0.0339445774,0.9784427766,0.0391240932,0.9601920993,0.9660554226,0.6424996727,0.0210840985,0.3429152172,0.0215572234
Inceptionv3-lstm,0010,0.1726155359,0.1726155359,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0398079007,,0.1726155359,0.0215572234,0.8213637205,0.0215572234,0.0398079007,0.7035099510,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.6570847828,0.3429152172,0.0215572234,0.2939683731,0.0339445774,0.7499078715,0.4463692005,0.2500921285,0.0215572234,0.0339445774,0.0210840985,0.5536307995,0.3429152172,0.5000000000,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0210840985,0.0690053688,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.1726155359,0.1366608391,0.0339445774,0.0215572234,0.0339445774,0.0215572234
Inceptionv3-lstm,0001,0.5536307995,0.5536307995,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.8273844641,,0.0398079007,0.9784427766,0.0210840985,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.8875420580,0.6570847828,0.6570847828,0.0215572234,0.5536307995,0.0215572234,0.8875420580,0.8273844641,0.7499078715,0.0215572234,0.0398079007,0.0215572234,0.8875420580,0.5536307995,0.8875420580,0.0215572234,0.0398079007,0.0215572234,0.0210840985,0.3575003273,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0720635174,0.0210840985,0.0215572234,0.9279364826,0.0210840985,0.2964900490,0.7673955908,0.1366608391,0.0210840985,0.1124579420,0.0215572234
Inceptionv3-lstm,1000,0.9601920993,0.9601920993,0.9601920993,0.2326044092,0.9309946312,0.2500921285,0.9601920993,0.9784427766,0.9601920993,,0.9660554226,0.5536307995,0.9309946312,0.9784427766,0.9309946312,0.6570847828,0.9784427766,0.6570847828,0.9784427766,0.9601920993,0.9601920993,0.7499078715,0.9660554226,0.8273844641,0.9601920993,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.6570847828,0.9601920993,0.9601920993,0.9784427766,0.7499078715,0.9309946312,0.7499078715,0.9309946312,0.9601920993,0.7499078715,0.5536307995,0.9601920993,0.5536307995,0.9309946312,0.9601920993,0.9309946312,0.7499078715,0.9660554226,0.8273844641,0.9784427766,0.9601920993,0.9601920993,0.3575003273,0.9601920993,0.3575003273
Inceptionv3-lstm,1010,0.0690053688,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1786362795,0.0215572234,0.0339445774,,0.0215572234,0.0215572234,0.1392585119,0.0215572234,0.0215572234,0.8633391609,0.0215572234,0.2500921285,0.2500921285,0.0398079007,0.0215572234,0.0544047150,0.0215572234,0.2500921285,0.1124579420,0.0690053688,0.0215572234,0.0339445774,0.0215572234,0.0690053688,0.0398079007,0.1392585119,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0210840985,0.0215572234,0.0391240932,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.9601920993,0.9784427766,0.9789159015,0.4463692005,0.9784427766,,0.9601920993,0.9784427766,0.9789159015,0.1726155359,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.3932285176,0.9601920993,0.3932285176,0.9601920993,0.9784427766,0.5730383504,0.1726155359,0.9784427766,0.1726155359,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9660554226,0.9789159015,0.9784427766,0.9784427766,0.0398079007,0.9660554226,0.1124579420
ResNet18-lstm,0000,0.9601920993,0.9601920993,0.9784427766,0.0210840985,0.5536307995,0.0215572234,0.9279364826,0.9601920993,0.9784427766,0.0690053688,0.9784427766,0.0398079007,,0.9789159015,0.5730383504,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.9601920993,0.1726155359,0.9601920993,0.0877771514,0.9601920993,0.9784427766,0.9601920993,0.0210840985,0.8885995044,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.0215572234,0.0898562474,0.9601920993,0.0720635174,0.0215572234,0.9784427766,0.0215572234,0.2964900490,0.9660554226,0.5000000000,0.1124579420,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.8273844641,0.0215572234,0.7499078715,0.0215572234
ResNet18-lstm,0010,0.1124579420,0.1726155359,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2964900490,0.0720635174,0.0215572234,0.8607414881,0.0215572234,0.0210840985,,0.0210840985,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.5536307995,0.1366608391,0.0215572234,0.2903560811,0.0215572234,0.5536307995,0.1726155359,0.1124579420,0.0215572234,0.0215572234,0.0210840985,0.4463692005,0.1726155359,0.3273604230,0.0215572234,0.0339445774,0.0215572234,0.0210840985,0.0720635174,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0339445774,0.1124579420,0.0720635174,0.0215572234,0.0339445774,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.2326044092,0.0215572234,0.8273844641,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0210840985,0.4269616496,0.9789159015,,0.0215572234,0.9784427766,0.0339445774,0.9660554226,0.9784427766,0.9660554226,0.0544047150,0.9784427766,0.1392585119,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9279364826,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3429152172,0.0339445774,0.0720635174,0.9784427766,0.0398079007,0.0339445774,0.9784427766,0.0215572234,0.2326044092,0.9601920993,0.2500921285,0.0720635174,0.9784427766,0.0215572234,0.9608759068,0.9784427766,0.9279364826,0.0215572234,0.6570847828,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9789159015,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8885995044,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7035099510,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9660554226,0.6424996727,0.9784427766,0.9784427766,0.8633391609,0.3429152172,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.1726155359
ResNet18-lstm,1010,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0690053688,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9660554226,0.4463692005,0.9784427766,,0.9784427766,0.9784427766,0.9789159015,0.9279364826,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.7060316269,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9601920993,0.5000000000,0.9784427766,0.9784427766,0.8273844641,0.5000000000,0.9784427766,0.4463692005,0.9660554226,0.9784427766,0.9784427766,0.9660554226,0.9789159015,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.3932285176,0.9601920993,0.2500921285
ResNet101-lstm,0000,0.0690053688,0.1726155359,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1124579420,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.3429152172,0.0339445774,0.0215572234,0.9601920993,0.0215572234,,0.3429152172,0.0720635174,0.0215572234,0.1726155359,0.0215572234,0.4463692005,0.1726155359,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.3429152172,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0703863867,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0339445774,0.1715139137,0.0690053688,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0010,0.1124579420,0.2500921285,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.3429152172,0.3429152172,0.0398079007,0.7499078715,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.6570847828,,0.0544047150,0.0215572234,0.2326044092,0.0215572234,0.4463692005,0.4463692005,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.1726155359,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.1726155359,0.3429152172,0.0391240932,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0001,0.6570847828,0.6570847828,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.6570847828,0.3429152172,0.0398079007,0.9601920993,0.0215572234,0.0398079007,0.8633391609,0.0339445774,0.0215572234,0.9784427766,0.0210840985,0.9279364826,0.9455952850,,0.0215572234,0.7673955908,0.0215572234,0.9784427766,0.8875420580,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.4463692005,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.7918171610,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.8284860863,0.0215572234,0.3429152172,0.4463692005,0.1124579420,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0877771514,0.7035099510,0.0690053688,0.9309946312,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.8273844641,0.9784427766,0.9455952850,0.0398079007,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9660554226,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.6570847828,0.1366608391,0.5536307995,0.9784427766,0.2500921285,0.0720635174,0.9784427766,0.1124579420,0.7673955908,0.9660554226,0.8273844641,0.6424996727,0.9784427766,0.2500921285,0.9660554226,0.9784427766,0.9660554226,0.1124579420,0.8875420580,0.0339445774
ResNet101-lstm,1010,0.2500921285,0.6570847828,0.8273844641,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.7060316269,0.4463692005,0.0339445774,0.9455952850,0.0215572234,0.0398079007,0.7096439189,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.8273844641,0.7673955908,0.2326044092,0.0215572234,,0.0215572234,0.8273844641,0.7499078715,0.7499078715,0.0210840985,0.0398079007,0.0215572234,0.8875420580,0.3429152172,0.7928919109,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.7692745061,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.2500921285,0.4463692005,0.0690053688,0.0215572234,0.0339445774,0.0215572234
ResNet101-lstm,1001,0.9784427766,0.9601920993,0.9784427766,0.0690053688,0.8284860863,0.0215572234,0.9784427766,0.9660554226,0.9784427766,0.1726155359,0.9784427766,0.3429152172,0.9122228486,0.9784427766,0.8607414881,0.1114004956,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9279364826,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.8273844641,0.1124579420,0.7499078715,0.9660554226,0.2326044092,0.0720635174,0.9784427766,0.1124579420,0.7499078715,0.9784427766,0.7499078715,0.5536307995,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.1366608391,0.8875420580,0.0690053688
C3D,0000,0.1726155359,0.1124579420,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.2500921285,0.1124579420,0.0398079007,0.7499078715,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.5536307995,0.5536307995,0.0215572234,0.0215572234,0.1726155359,0.0215572234,,0.4463692005,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.0690053688,0.1124579420,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.1726155359,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.8273844641,0.5536307995,0.1124579420,0.0215572234,0.2500921285,0.0215572234,0.5536307995,,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.1726155359,0.7499078715,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0398079007,0.1726155359,0.1124579420,0.0215572234,0.0398079007,0.0215572234
C3D,0001,0.2500921285,0.2500921285,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.2500921285,0.0215572234,0.9309946312,0.0215572234,0.0398079007,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.7499078715,0.5536307995,0.2500921285,0.0215572234,0.2500921285,0.0215572234,0.8273844641,0.7499078715,,0.0215572234,0.0398079007,0.0215572234,0.7499078715,0.4463692005,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.1124579420,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0327998461,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.3575003273,0.9789159015,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9789159015,0.8273844641,0.9784427766,0.9784427766,0.9784427766,,0.9789159015,0.1726155359,0.9784427766,0.9784427766,0.9789159015,0.0544047150,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.5536307995,0.1366608391,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.1366608391
C3D,1010,0.9784427766,0.9601920993,0.9784427766,0.0210840985,0.1124579420,0.0215572234,0.3429152172,0.9660554226,0.9601920993,0.0398079007,0.9660554226,0.0215572234,0.1114004956,0.9784427766,0.0720635174,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9601920993,0.0720635174,0.9784427766,0.9784427766,0.9601920993,0.0210840985,,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.9784427766,0.0339445774,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.8875420580,0.9309946312,0.6424996727,0.0215572234,0.2326044092,0.0215572234
C3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9789159015,0.9784427766,0.3429152172,0.9784427766,0.6424996727,0.9784427766,0.9789159015,0.9784427766,0.2964900490,0.9789159015,0.2939683731,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,,0.9784427766,0.9784427766,0.9789159015,0.1726155359,0.9660554226,0.3575003273,0.9784427766,0.9784427766,0.6570847828,0.1124579420,0.9784427766,0.0398079007,0.9789159015,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0987330367,0.9784427766,0.1124579420
c3d-block-lstm,0000,0.0690053688,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.1124579420,0.0398079007,0.9309946312,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.7499078715,0.5536307995,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.7499078715,0.3429152172,0.2500921285,0.0215572234,0.0215572234,0.0215572234,,0.1124579420,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.4463692005,0.5536307995,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.6570847828,0.4463692005,0.0398079007,0.9601920993,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.8273844641,0.5536307995,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.8273844641,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.8875420580,,0.6570847828,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.3429152172,0.4463692005,0.1124579420,0.0215572234,0.0690053688,0.0215572234
c3d-block-lstm,0001,0.2500921285,0.3429152172,0.5536307995,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.5000000000,0.1124579420,0.0215572234,0.8607414881,0.0215572234,0.0215572234,0.6726395770,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.6570847828,0.6570847828,0.2500921285,0.0215572234,0.2071080891,0.0215572234,0.5536307995,0.2500921285,0.3429152172,0.0210840985,0.0398079007,0.0210840985,0.3429152172,0.3429152172,,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.0210840985,0.0339445774,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.1726155359,0.0720635174,0.0215572234,0.0544047150,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.6067714824,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.4463692005,0.9789159015,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.6067714824,0.9784427766,0.9789159015,0.7918171610,0.3429152172,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.2326044092,0.9784427766,0.2326044092
c3d-block-lstm,1010,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.3575003273,0.0215572234,0.8875420580,0.9660554226,0.9601920993,0.0690053688,0.9784427766,0.0398079007,0.5536307995,0.9660554226,0.6570847828,0.0339445774,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1726155359,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.8633391609,0.0339445774,0.9784427766,0.9309946312,0.9660554226,0.0215572234,,0.0327998461,0.4463692005,0.9479703827,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.4463692005,0.9122228486,0.4269616496,0.2500921285,0.9784427766,0.0690053688,0.9309946312,0.9601920993,0.9279364826,0.0215572234,0.6726395770,0.0215572234
c3d-block-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.6067714824,0.9784427766,0.9784427766,0.9660554226,0.3575003273,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.3932285176,0.9672001539,,0.9784427766,0.9784427766,0.8213637205,0.1366608391,0.9784427766,0.1124579420,0.9660554226,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9279364826,0.9784427766,0.9789159015,0.9784427766,0.2500921285,0.9789159015,0.1124579420
I3D,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.9672001539,0.9784427766,0.9789159015,0.0690053688,0.9784427766,0.0398079007,0.9101437526,0.9789159015,0.9279364826,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234,,0.9784427766,0.0720635174,0.0215572234,0.9784427766,0.0215572234,0.8213637205,0.9784427766,0.8574752963,0.1726155359,0.9784427766,0.0681084349,0.9784427766,0.9784427766,0.9660554226,0.0210840985,0.8875420580,0.0215572234
I3D,0010,0.8875420580,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.8633391609,0.6424996727,0.0398079007,0.9309946312,0.0215572234,0.0398079007,0.9279364826,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9296136133,0.8875420580,0.3429152172,0.0215572234,0.7673955908,0.0339445774,0.8875420580,0.8875420580,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.5536307995,0.8633391609,0.0210840985,0.0520296173,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.8633391609,0.0215572234,0.0215572234,0.1425247037,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.4463692005,0.7508875733,0.2500921285,0.0215572234,0.0520296173,0.0215572234
I3D,0001,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0398079007,0.9660554226,0.9784427766,0.9784427766,0.2500921285,0.9789159015,0.4269616496,0.9279364826,0.9784427766,0.9601920993,0.1366608391,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9660554226,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.2081828390,0.9601920993,0.1786362795,0.9279364826,0.9784427766,,0.0398079007,0.9784427766,0.1124579420,0.9279364826,0.9784427766,0.9601920993,0.8875420580,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0215572234
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9660554226,0.6570847828,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9601920993,,0.9784427766,0.4463692005,0.9660554226,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.1114004956
I3D,1010,0.1726155359,0.3429152172,0.4463692005,0.0215572234,0.0215572234,0.0210840985,0.0398079007,0.3429152172,0.0690053688,0.0398079007,0.9608759068,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.5000000000,0.4463692005,0.2081828390,0.0215572234,0.2307254939,0.0215572234,0.4463692005,0.4463692005,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.1726155359,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0544047150,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.0339445774,0.0215572234
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.8875420580,0.5536307995,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.2500921285
ResNet3D-18,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.9455952850,0.9789159015,0.9784427766,0.0690053688,0.9784427766,0.0398079007,0.7035099510,0.9789159015,0.7673955908,0.0215572234,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.5536307995,0.0339445774,0.1786362795,0.9784427766,0.0720635174,0.0339445774,0.9784427766,0.0215572234,,0.9784427766,0.6067714824,0.0544047150,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9279364826,0.0215572234,0.8273844641,0.0215572234
ResNet3D-18,0010,0.9601920993,0.8875420580,0.9601920993,0.0215572234,0.0339445774,0.0215572234,0.1366608391,0.9309946312,0.9279364826,0.0398079007,0.9784427766,0.0215572234,0.0339445774,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.9789159015,0.8875420580,0.8875420580,0.0339445774,0.9279364826,0.0215572234,0.8875420580,0.9784427766,0.9601920993,0.0215572234,0.1124579420,0.0215572234,0.9784427766,0.8875420580,0.9660554226,0.0210840985,0.0877771514,0.0215572234,0.0215572234,0.8574752963,0.0215572234,0.0215572234,0.9455952850,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.7673955908,0.8284860863,0.2500921285,0.0215572234,0.0987330367,0.0215572234
ResNet3D-18,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.0215572234,0.8885995044,0.9784427766,0.9789159015,0.0690053688,0.9784427766,0.0215572234,0.5000000000,0.9784427766,0.7499078715,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5730383504,0.0215572234,0.1425247037,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.3932285176,0.9784427766,,0.0215572234,0.9784427766,0.0210840985,0.9784427766,0.9660554226,0.9279364826,0.0210840985,0.7499078715,0.0215572234
ResNet3D-18,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.8875420580,0.9784427766,0.9279364826,0.0398079007,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.0339445774,0.8273844641,0.9784427766,0.1124579420,0.0339445774,0.9784427766,0.0215572234,0.9455952850,0.9784427766,0.9784427766,,0.9784427766,0.2081828390,0.9784427766,0.9784427766,0.9660554226,0.0215572234,0.9601920993,0.0339445774
ResNet3D-18,1010,0.1726155359,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0720635174,0.0339445774,0.8633391609,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.9309946312,0.0210840985,0.5536307995,0.2500921285,0.1715139137,0.0215572234,0.0720635174,0.0215572234,0.4463692005,0.4463692005,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.2500921285,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,,0.0215572234,0.2326044092,0.0544047150,0.0215572234,0.0215572234,0.0398079007,0.0215572234
ResNet3D-18,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9608759068,0.9784427766,0.9789159015,0.1726155359,0.9784427766,0.0339445774,0.9309946312,0.9784427766,0.9784427766,0.0398079007,0.9789159015,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0720635174,0.9318915651,0.9784427766,0.2326044092,0.0398079007,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.9789159015,0.7918171610,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9601920993,0.0215572234
ResNet3D-101,0000,0.8273844641,0.8273844641,0.8273844641,0.0215572234,0.0544047150,0.0215572234,0.0398079007,0.8273844641,0.7035099510,0.0215572234,0.9601920993,0.0210840985,0.0215572234,0.9660554226,0.0391240932,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.8273844641,0.6570847828,0.0339445774,0.7499078715,0.0215572234,0.8875420580,0.9601920993,0.8875420580,0.0215572234,0.1124579420,0.0215572234,0.8875420580,0.6570847828,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.7673955908,0.0215572234,,0.6067714824,0.3429152172,0.0215572234,0.1726155359,0.0215572234
ResNet3D-101,0010,0.5536307995,0.6570847828,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.8633391609,0.2326044092,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.8284860863,0.6570847828,0.5536307995,0.0215572234,0.5536307995,0.0215572234,0.8875420580,0.8273844641,0.8875420580,0.0215572234,0.0690053688,0.0215572234,0.8875420580,0.5536307995,0.8273844641,0.0210840985,0.0398079007,0.0210840985,0.0215572234,0.2491124267,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.1715139137,0.0339445774,0.0215572234,0.9455952850,0.0215572234,0.3932285176,,0.1124579420,0.0215572234,0.1124579420,0.0215572234
ResNet3D-101,0001,0.8273844641,0.9601920993,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.3575003273,0.9660554226,0.8633391609,0.0398079007,0.9784427766,0.0215572234,0.1726155359,0.9279364826,0.0720635174,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.9608759068,0.8875420580,0.0339445774,0.9309946312,0.0398079007,0.9784427766,0.8875420580,0.9601920993,0.0215572234,0.3575003273,0.0215572234,0.9784427766,0.8875420580,0.9279364826,0.0215572234,0.0720635174,0.0215572234,0.0339445774,0.7499078715,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0720635174,0.7499078715,0.0720635174,0.0339445774,0.9784427766,0.0215572234,0.6570847828,0.8875420580,,0.0215572234,0.2326044092,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.1726155359,0.9789159015,0.9784427766,0.9789159015,0.6424996727,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9789159015,0.6067714824,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9012669633,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.7499078715,0.9789159015,0.9784427766,0.8875420580,0.5000000000,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.6570847828
ResNet3D-101,1010,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.1366608391,0.0215572234,0.6570847828,0.9660554226,0.8875420580,0.0398079007,0.9784427766,0.0339445774,0.2500921285,0.9660554226,0.3429152172,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9660554226,0.1124579420,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.7673955908,0.0215572234,0.9784427766,0.9309946312,0.9455952850,0.0215572234,0.3273604230,0.0210840985,0.1124579420,0.9479703827,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.1726155359,0.9012669633,0.2500921285,0.0398079007,0.9601920993,0.0398079007,0.8273844641,0.8875420580,0.7673955908,0.0215572234,,0.0215572234
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.2964900490,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,


==> stadistics/tables/csv/cross_kfold_ablation/less-MUG.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.0398079007,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9784427766,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.9784427766,0.9784427766,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.8875420580
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,,0.0215572234,0.6570847828,0.9784427766,0.8273844641,0.1726155359,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.5536307995,0.0215572234,0.9784427766,0.0215572234,0.8633391609,0.9784427766,0.7673955908,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.9784427766,0.9279364826,0.0215572234,0.8273844641,0.0215572234
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9660554226
Inceptionv3-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3429152172,0.0215572234,,0.9784427766,0.8273844641,0.1726155359,0.9784427766,0.0215572234,0.1726155359,0.9784427766,0.1726155359,0.0215572234,0.9784427766,0.0215572234,0.6424996727,0.9784427766,0.2500921285,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9279364826,0.9784427766,0.7673955908,0.0215572234,0.7673955908,0.0215572234
Inceptionv3-lstm,0010,0.0398079007,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.1726155359,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9309946312,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1726155359,0.0215572234,0.1726155359,0.9784427766,,0.1124579420,0.9784427766,0.0215572234,0.1726155359,0.9784427766,0.1726155359,0.0398079007,0.9784427766,0.0215572234,0.2500921285,0.9784427766,0.2500921285,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.5536307995,0.9784427766,0.3575003273,0.0215572234,0.4463692005,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.8273844641,0.9784427766,0.8875420580,,0.9784427766,0.5536307995,0.7499078715,0.9784427766,0.7499078715,0.4463692005,0.9784427766,0.6570847828,0.8273844641,0.9784427766,0.8273844641,0.7499078715,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9309946312,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9601920993,0.3429152172,0.7499078715,0.9601920993,0.7499078715,0.6570847828,0.9784427766,0.6570847828,0.7499078715,0.9601920993,0.7499078715,0.7499078715,0.9660554226,0.7499078715,0.9601920993,0.9784427766,0.8273844641,0.0215572234,0.9309946312,0.0720635174
Inceptionv3-lstm,1010,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.7499078715,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.6570847828,0.9784427766,0.9601920993,0.1726155359,0.9784427766,0.1726155359,0.7673955908,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.0339445774
ResNet18-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.8273844641,0.9784427766,0.8273844641,0.2500921285,0.9784427766,0.0215572234,,0.9784427766,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.8273844641,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.8875420580,0.0215572234,0.8875420580,0.0215572234
ResNet18-lstm,0010,0.4463692005,0.8273844641,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.6570847828,0.6570847828,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8273844641,0.6570847828,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.0215572234,0.8273844641,0.9784427766,0.8273844641,0.2500921285,0.9784427766,0.0215572234,0.0398079007,0.9784427766,,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.7499078715,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.8875420580,0.0215572234,0.7499078715,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.5000000000,0.7499078715,0.9784427766,0.8273844641,0.3429152172,0.9784427766,0.3429152172,0.7499078715,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0720635174
ResNet18-lstm,1010,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0398079007,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.4463692005,0.0398079007,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1366608391,0.6570847828,0.9784427766,0.8875420580,0.0690053688,0.9784427766,0.0690053688,0.6570847828,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0690053688
ResNet101-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1366608391,0.0215572234,0.3575003273,0.9784427766,0.7499078715,0.1726155359,0.9784427766,0.0215572234,0.1124579420,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.6424996727,0.0215572234,0.5536307995,0.0215572234
ResNet101-lstm,0010,0.0690053688,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.3575003273,0.0398079007,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.2500921285,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2326044092,0.0215572234,0.7499078715,0.9784427766,0.7499078715,0.1726155359,0.9784427766,0.0215572234,0.1726155359,0.9784427766,0.2500921285,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.9784427766,,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.6570847828,0.0215572234,0.5536307995,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.0690053688,0.6424996727,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.7499078715,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007
ResNet101-lstm,1010,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.0215572234,,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9601920993,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.7499078715,0.9784427766,0.8875420580,0.2500921285,0.9784427766,0.2500921285,0.7499078715,0.9601920993,0.7499078715,0.0215572234,0.9784427766,0.1124579420,0.8273844641,0.9601920993,0.7499078715,0.1124579420,0.9784427766,,0.9601920993,0.9784427766,0.9601920993,0.1124579420,0.9309946312,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9309946312,0.0398079007,0.2500921285,0.9601920993,0.2500921285,0.0720635174,0.9601920993,0.0720635174,0.2500921285,0.9601920993,0.3429152172,0.3429152172,0.9784427766,0.3429152172,0.8875420580,0.9784427766,0.8273844641,0.0215572234,0.7499078715,0.0398079007
C3D,0000,0.3429152172,0.9784427766,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.8875420580,0.0398079007,,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9784427766,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.1726155359,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0001,0.9784427766,0.9784427766,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.7499078715,0.9784427766,0.9601920993,0.1726155359,0.9784427766,0.1726155359,0.9279364826,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007
C3D,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.0690053688,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.1124579420,0.9784427766,0.1726155359,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.1726155359,0.9784427766,0.1124579420,0.0215572234,0.3429152172,0.0215572234
C3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.0398079007,0.8875420580,0.9784427766,0.9601920993,0.1726155359,0.9784427766,0.1726155359,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0339445774
c3d-block-lstm,0000,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.3429152172,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2500921285,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.1366608391,0.8875420580,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.1124579420
c3d-block-lstm,1010,0.9601920993,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.9601920993,0.0398079007,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.3429152172,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.1124579420,0.0215572234
c3d-block-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,,0.9660554226,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.5000000000,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.0690053688
I3D,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0339445774,,0.9784427766,0.9309946312,0.0398079007,0.9784427766,0.0339445774,0.3575003273,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
I3D,0010,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.0215572234
I3D,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.0690053688,0.9784427766,,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.5536307995,0.1726155359,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.4463692005,0.9601920993,0.9784427766,0.9784427766,,0.9784427766,0.1586552539,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0690053688
I3D,1010,0.0398079007,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.1726155359,0.0398079007,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.5536307995,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.5000000000,0.9660554226,0.9784427766,0.9784427766,0.8413447461,0.9784427766,,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0690053688
ResNet3D-18,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0339445774,0.6424996727,0.9784427766,0.9601920993,0.0398079007,0.9784427766,0.0339445774,,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
ResNet3D-18,0010,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0398079007,0.0215572234
ResNet3D-18,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.1124579420,0.9784427766,0.4463692005,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,,0.0720635174,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
ResNet3D-18,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.2500921285,0.9784427766,0.8273844641,0.0215572234,0.9784427766,0.0215572234,0.4463692005,0.9784427766,0.9279364826,,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet3D-18,1010,0.4463692005,0.8273844641,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0339445774,0.9784427766,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.3429152172,0.8273844641,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8875420580,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.1124579420,0.8875420580,0.9784427766,0.9601920993,0.0398079007,0.9784427766,0.0398079007,0.5536307995,0.9784427766,0.9279364826,0.8875420580,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet3D-101,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0339445774,0.0215572234,0.0720635174,0.9784427766,0.4463692005,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0690053688,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,,0.9784427766,0.2500921285,0.0215572234,0.5000000000,0.0215572234
ResNet3D-101,0010,0.6570847828,0.8875420580,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.7499078715,0.8875420580,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0720635174,0.0215572234,0.2326044092,0.9784427766,0.6424996727,0.1726155359,0.9784427766,0.0215572234,0.1124579420,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.3575003273,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.7499078715,0.9784427766,,0.0215572234,0.5536307995,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.9601920993
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1726155359,0.0215572234,0.2326044092,0.9784427766,0.5536307995,0.0690053688,0.9784427766,0.0398079007,0.1124579420,0.9784427766,0.2500921285,0.0215572234,0.9784427766,0.0215572234,0.4463692005,0.9784427766,0.4463692005,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9601920993,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.5000000000,0.9784427766,0.4463692005,0.0215572234,,0.0215572234
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,


==> stadistics/tables/csv/cross_kfold_ablation/less-OULU.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.3429152172,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0690053688,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0398079007,0.4463692005,0.0398079007,0.0398079007,0.7499078715,0.0215572234,0.3429152172,0.7499078715,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.4463692005,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.6570847828,,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.1124579420,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0398079007,0.6570847828,0.0398079007,0.0398079007,0.9601920993,0.0215572234,0.2500921285,0.6570847828,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.2500921285,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.6570847828,0.7499078715,,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0398079007,0.9309946312,0.0398079007,0.0398079007,0.9784427766,0.0215572234,0.8875420580,0.8273844641,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9784427766,,0.9789159015,0.5000000000,0.9784427766,0.9789159015,0.9784427766,0.9601920993,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9789159015,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.9784427766,0.9601920993,0.9608759068,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.4458779268
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0210840985,,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.6577650895,0.0215572234,0.9784427766,0.0215572234,0.9279364826,0.9784427766,0.8875420580,0.4463692005,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0339445774,0.9784427766,0.2939683731,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.9012669633,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9487647826,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9793865833,0.9784427766,0.9601920993,0.9479703827,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2071080891,0.9784427766,0.5546270995
Inceptionv3-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.3429152172,0.1726155359,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.6424996727,0.0210840985,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9279364826,0.0398079007,0.0210840985,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.8875420580,0.0215572234,0.0690053688,0.0215572234
Inceptionv3-lstm,0010,0.2500921285,0.0690053688,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,,0.0339445774,0.0215572234,0.1114004956,0.0215572234,0.0215572234,0.0520296173,0.0215572234,0.0210840985,0.2071080891,0.0215572234,0.0339445774,0.0987330367,0.0215572234,0.0215572234,0.8413447461,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.0215572234,0.1726155359,0.0215572234,0.0339445774,0.0210840985,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.1786362795,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.9309946312,0.8875420580,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9660554226,,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.9479703827,0.0215572234,0.0215572234,0.9318915651,0.0215572234,0.0398079007,0.9455952850,0.0690053688,0.0690053688,0.9660554226,0.0215572234,0.8875420580,0.8875420580,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.8875420580,0.9601920993,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.4269616496,0.0215572234,0.0215572234,0.8574752963,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.7918171610,0.0215572234,0.0215572234,0.0398079007,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.7499078715,0.0987330367,0.9601920993,0.9784427766,0.9784427766,,0.9784427766,0.7508875733,0.9601920993,0.9784427766,0.9309946312,0.6570847828,0.9784427766,0.4463692005,0.9601920993,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.6570847828,0.6570847828,0.9601920993,0.7499078715,0.3429152172,0.9784427766,0.3429152172,0.7499078715,0.9601920993,0.8273844641,0.7499078715,0.9784427766,0.7499078715,0.9601920993,0.9784427766,0.9601920993,0.0520296173,0.8875420580,0.0215572234
Inceptionv3-lstm,1010,0.4463692005,0.2500921285,0.0398079007,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.8885995044,0.0720635174,0.0215572234,,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0210840985,0.4463692005,0.0215572234,0.0398079007,0.6424996727,0.0398079007,0.0398079007,0.8885995044,0.0215572234,0.2500921285,0.4463692005,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.3429152172,0.6570847828,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2491124267,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.6436490717,0.9784427766,0.6067714824,0.4463692005,0.9784427766,0.8875420580,0.1392585119,0.9784427766,0.1392585119,0.9601920993,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234
ResNet18-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,,0.9789159015,0.1392585119,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.7508875733,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9479703827,0.0210840985,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.1124579420,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.9789159015,0.0215572234,0.2500921285,0.0215572234
ResNet18-lstm,0010,0.7499078715,0.7499078715,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9479703827,0.0520296173,0.0215572234,0.4463692005,0.0215572234,0.0210840985,,0.0215572234,0.0215572234,0.6424996727,0.0210840985,0.0398079007,0.9012669633,0.0339445774,0.0339445774,0.9479703827,0.0215572234,0.4463692005,0.6570847828,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.5536307995,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.6087360376,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.2491124267,0.0215572234,0.0210840985,0.0215572234,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3422349105,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.8607414881,0.9784427766,,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9479703827,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.3429152172,0.9789159015,0.3575003273,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9789159015,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.7538965037,0.9789159015,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.5000000000,0.3422349105,0.9784427766,0.7499078715,0.0398079007,0.9789159015,0.0327998461,0.9789159015,0.9784427766,0.9309946312,0.9309946312,0.9784427766,0.7918171610,0.9784427766,0.9789159015,0.9784427766,0.0398079007,0.9601920993,0.0196797544
ResNet18-lstm,1010,0.2500921285,0.3429152172,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7928919109,0.0681084349,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,,0.0215572234,0.0391240932,0.3575003273,0.0339445774,0.0339445774,0.7928919109,0.0215572234,0.3429152172,0.6570847828,0.1124579420,0.0215572234,0.0215572234,0.0210840985,0.3429152172,0.3429152172,0.8273844641,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0544047150,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1392585119,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.0512352174,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.5536307995,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.9784427766,,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.7918171610,0.9784427766,0.6067714824,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.5536307995,0.7499078715,0.9784427766,0.8875420580,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9660554226,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.0339445774,0.9784427766,0.1124579420
ResNet101-lstm,0000,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0720635174,0.0215572234,0.6570847828,0.9660554226,0.9601920993,0.0398079007,0.9601920993,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9608759068,0.0215572234,,0.9601920993,0.1726155359,0.1124579420,0.9660554226,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.5536307995,0.0210840985,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.7499078715,0.0690053688,0.0215572234,0.9601920993,0.0215572234,0.7499078715,0.9601920993,0.7499078715,0.0215572234,0.1726155359,0.0215572234
ResNet101-lstm,0010,0.5536307995,0.3429152172,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9012669633,0.0544047150,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0987330367,0.0215572234,0.0215572234,0.6424996727,0.0210840985,0.0398079007,,0.0339445774,0.0339445774,0.9455952850,0.0215572234,0.1726155359,0.4463692005,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.2500921285,0.6570847828,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0391240932,0.0215572234,0.0215572234,0.2964900490,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2081828390,0.0210840985,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0001,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.1124579420,0.0215572234,0.6570847828,0.9784427766,0.9309946312,0.0398079007,0.9601920993,0.0215572234,0.2491124267,0.9660554226,0.0398079007,0.0215572234,0.9660554226,0.0215572234,0.8273844641,0.9660554226,,0.0720635174,0.9784427766,0.0398079007,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.8273844641,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.8273844641,0.1726155359,0.0398079007,0.9309946312,0.0215572234,0.6424996727,0.9608759068,0.7499078715,0.0215572234,0.2500921285,0.0215572234
ResNet101-lstm,1000,0.9601920993,0.9601920993,0.9601920993,0.1114004956,0.5536307995,0.1114004956,0.8273844641,0.9784427766,0.9309946312,0.2500921285,0.9601920993,0.2500921285,0.7499078715,0.9660554226,0.7499078715,0.1124579420,0.9660554226,0.1124579420,0.8875420580,0.9660554226,0.9279364826,,0.9784427766,0.3429152172,0.9601920993,0.9601920993,0.9601920993,0.1726155359,0.8875420580,0.1726155359,0.9601920993,0.9601920993,0.9601920993,0.1124579420,0.7499078715,0.1124579420,0.1124579420,0.9309946312,0.1124579420,0.1124579420,0.9309946312,0.1124579420,0.2500921285,0.8875420580,0.3429152172,0.2500921285,0.9309946312,0.1726155359,0.8273844641,0.9601920993,0.8273844641,0.0215572234,0.6570847828,0.0720635174
ResNet101-lstm,1010,0.2500921285,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.1586552539,0.0339445774,0.0215572234,0.1114004956,0.0215572234,0.0215572234,0.0520296173,0.0215572234,0.0210840985,0.2071080891,0.0215572234,0.0339445774,0.0544047150,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0210840985,0.0339445774,0.0196797544,0.0215572234,0.0196797544,0.0215572234,0.0215572234,0.1366608391,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0210840985
ResNet101-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8875420580,0.0215572234,0.9279364826,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.1726155359,0.8875420580,0.9784427766,0.8875420580,0.0690053688,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9601920993,0.6570847828,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9309946312,0.1124579420,0.1124579420,0.9784427766,0.3429152172,0.0339445774,0.9784427766,0.0339445774,0.4463692005,0.9601920993,0.5536307995,0.5536307995,0.9784427766,0.2326044092,0.9601920993,0.9784427766,0.9601920993,0.0215572234,0.8273844641,0.0215572234
C3D,0000,0.6570847828,0.7499078715,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0398079007,0.8273844641,0.0398079007,0.0398079007,0.9784427766,0.0215572234,,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.5536307995,0.9309946312,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.2500921285,0.3429152172,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.1124579420,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0398079007,0.5536307995,0.0398079007,0.0398079007,0.8875420580,0.0215572234,0.4463692005,,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.4463692005,0.8273844641,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0001,0.8273844641,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0398079007,0.9601920993,0.0398079007,0.0398079007,0.9784427766,0.0215572234,0.9309946312,0.8875420580,,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2461034963,0.9784427766,0.2081828390,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,,0.9789159015,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2081828390,0.9784427766,0.0339445774,0.0690053688,0.9784427766,0.7499078715,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9309946312,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.0206134167
C3D,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.9789159015,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.2500921285,0.9784427766,0.1726155359,0.1124579420,0.9789159015,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0210840985,,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3422349105,0.0206134167,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.0210840985,0.8273844641,0.0398079007,0.0215572234,0.9784427766,0.0210840985,0.5000000000,0.9784427766,0.4461252435,0.0215572234,0.0398079007,0.0215572234
C3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.5000000000,0.9789159015,0.9784427766,0.9784427766,0.3429152172,0.9789159015,0.3932285176,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,,0.9784427766,0.9784427766,0.9784427766,0.7060316269,0.9784427766,0.2939683731,0.5000000000,0.9784427766,0.7499078715,0.0398079007,0.9789159015,0.0681084349,0.9479703827,0.9784427766,0.9601920993,0.9309946312,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.0215572234
c3d-block-lstm,0000,0.5536307995,0.3429152172,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0398079007,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0398079007,0.5536307995,0.0398079007,0.0398079007,0.8875420580,0.0215572234,0.3429152172,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,,0.5536307995,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.5536307995,0.7499078715,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0398079007,0.7499078715,0.0398079007,0.0398079007,0.9784427766,0.0215572234,0.4463692005,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.4463692005,,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.3429152172,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0398079007,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0398079007,0.3429152172,0.0398079007,0.0398079007,0.8875420580,0.0215572234,0.0690053688,0.1726155359,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0210840985,0.9789159015,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.3563509283,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9789159015,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.7918171610,0.9784427766,0.2939683731,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.0196797544,0.1726155359,0.9784427766,0.7508875733,0.0210840985,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0210840985
c3d-block-lstm,1010,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.3575003273,0.9660554226,0.9660554226,0.0398079007,0.9601920993,0.0215572234,0.0520296173,0.9784427766,0.0520296173,0.0215572234,0.9601920993,0.0215572234,0.4463692005,0.9660554226,0.4463692005,0.2500921285,0.9660554226,0.0690053688,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.6577650895,0.0215572234,0.9784427766,0.9601920993,0.9601920993,0.0215572234,,0.0215572234,0.0215572234,0.9479703827,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.7499078715,0.9601920993,0.7499078715,0.0215572234,0.1124579420,0.0215572234
c3d-block-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0210840985,0.9789159015,0.9789159015,0.9784427766,0.3429152172,0.9784427766,0.3932285176,0.9789159015,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.4463692005,0.9789159015,0.9784427766,0.9784427766,0.8875420580,0.9803202456,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9793865833,0.7060316269,0.9784427766,0.9784427766,0.9784427766,0.9803202456,0.9784427766,,0.5536307995,0.9789159015,0.7508875733,0.0206134167,0.9784427766,0.0327998461,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.0210840985
I3D,0000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0206134167,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.6577650895,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.4463692005,,0.9784427766,0.9479703827,0.0720635174,0.9789159015,0.0681084349,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.0391240932,0.9784427766,0.0210840985
I3D,0010,0.9601920993,0.9601920993,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.5730383504,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.9455952850,0.0215572234,0.0690053688,0.9608759068,0.0398079007,0.0690053688,0.9803202456,0.0215572234,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0520296173,0.0210840985,0.0215572234,,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.9122228486,0.0210840985,0.0339445774,0.9309946312,0.0210840985,0.0215572234,0.0215572234,0.0215572234
I3D,0001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9789159015,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.2491124267,0.9784427766,0.2491124267,0.0520296173,0.9784427766,,0.0391240932,0.9784427766,0.0391240932,0.7499078715,0.9784427766,0.8875420580,0.7673955908,0.9784427766,0.3932285176,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0398079007
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0391240932,0.9784427766,0.0520296173,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.8607414881,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9793865833,0.9279364826,0.9784427766,0.9608759068,,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9789159015,0.9784427766,0.0398079007,0.9784427766,0.0339445774
I3D,1010,0.7499078715,0.6570847828,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8213637205,0.1425247037,0.0215572234,0.6424996727,0.0215572234,0.0215572234,0.3912639624,0.0215572234,0.0210840985,0.5536307995,0.0215572234,0.0398079007,0.7035099510,0.0398079007,0.0690053688,0.8633391609,0.0215572234,0.3429152172,0.6570847828,0.2500921285,0.0215572234,0.0215572234,0.0210840985,0.5536307995,0.2500921285,0.6570847828,0.0215572234,0.0339445774,0.0215572234,0.0210840985,0.0398079007,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.2939683731,0.0215572234,0.0215572234,0.2491124267,0.0215572234,0.0215572234,0.0215572234,0.0210840985
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.6570847828,0.9784427766,0.8607414881,0.9784427766,0.9789159015,0.9784427766,0.9672001539,0.9784427766,0.7499078715,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.9789159015,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9318915651,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9672001539,0.9318915651,0.9784427766,0.9608759068,0.5000000000,0.9784427766,,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0391240932,0.9784427766,0.0339445774
ResNet3D-18,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9660554226,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9789159015,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.0520296173,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.9784427766,0.2500921285,0.0215572234,0.9784427766,0.0210840985,,0.9784427766,0.8633391609,0.5536307995,0.9784427766,0.0520296173,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
ResNet3D-18,0010,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.9784427766,0.8875420580,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.2500921285,0.9784427766,0.1726155359,0.1124579420,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1726155359,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.2500921285,0.9784427766,0.1124579420,0.0215572234,0.0690053688,0.0215572234
ResNet3D-18,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7060316269,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.8875420580,0.0690053688,0.9789159015,0.0339445774,0.9309946312,0.9784427766,0.8273844641,0.6570847828,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9601920993,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.1366608391,0.9784427766,,0.2500921285,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.9601920993,0.0215572234,0.8273844641,0.0215572234
ResNet3D-18,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0690053688,0.9601920993,0.9784427766,0.9601920993,0.0690053688,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.2326044092,0.0215572234,0.9784427766,0.0215572234,0.4463692005,0.9784427766,0.7499078715,,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
ResNet3D-18,1010,0.8273844641,0.7499078715,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.2326044092,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.0215572234,0.8607414881,0.0215572234,0.0398079007,0.7918171610,0.0690053688,0.0690053688,0.9279364826,0.0215572234,0.7499078715,0.7499078715,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8875420580,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0877771514,0.0215572234,0.0215572234,0.7060316269,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.3932285176,0.0215572234,0.0215572234,0.0398079007,0.0215572234
ResNet3D-18,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.2081828390,0.9784427766,0.0398079007,0.9784427766,0.9789159015,0.9784427766,0.8273844641,0.9789159015,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9789159015,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0690053688,0.0215572234,0.9789159015,0.6067714824,0.0339445774,0.9784427766,0.0215572234,0.9479703827,0.9784427766,0.9601920993,0.9784427766,0.9784427766,,0.9789159015,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0215572234
ResNet3D-101,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.2500921285,0.9784427766,0.3575003273,0.1726155359,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5000000000,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.0210840985,0.9784427766,0.0210840985,,0.9784427766,0.4463692005,0.0215572234,0.0391240932,0.0215572234
ResNet3D-101,0010,0.7499078715,0.8273844641,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2081828390,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.7508875733,0.0215572234,0.0210840985,0.8875420580,0.0210840985,0.0398079007,0.9309946312,0.0391240932,0.0398079007,0.9784427766,0.0215572234,0.9601920993,0.9601920993,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0210840985,0.0690053688,0.0215572234,0.0210840985,0.7508875733,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.6067714824,0.0215572234,0.0215572234,,0.0215572234,0.0215572234,0.0215572234,0.0210840985
ResNet3D-101,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.2500921285,0.9784427766,0.2500921285,0.1726155359,0.9789159015,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.5538747565,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0210840985,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.8875420580,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.5536307995,0.9784427766,,0.0215572234,0.0398079007,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.7928919109,0.9784427766,0.9789159015,0.9784427766,0.9479703827,0.9784427766,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.9601920993,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9608759068,0.9784427766,0.9789159015,0.9601920993,0.9784427766,0.9608759068,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,,0.9784427766,0.7499078715
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.9309946312,0.9784427766,0.9601920993,0.1124579420,0.9784427766,0.0215572234,0.7499078715,0.9784427766,0.4463692005,0.0398079007,0.9784427766,0.0215572234,0.8273844641,0.9784427766,0.7499078715,0.3429152172,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9309946312,0.1726155359,0.0398079007,0.9601920993,0.0215572234,0.9608759068,0.9784427766,0.9601920993,0.0215572234,,0.0210840985
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.5541220732,0.9784427766,0.4453729005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9803202456,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9793865833,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9601920993,0.9660554226,0.9789159015,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.2500921285,0.9789159015,


==> stadistics/tables/csv/cross_kfold_ablation/two-sided-CK.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.1380107376,,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.8927384009,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.8927384009,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.3452310718,0.5001842571,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.5001842571,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0431144468,,1.0000000000,0.2850494074,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0678891549,0.0678891549,0.0678891549,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.1797124949,1.0000000000,0.0678891549
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,1.0000000000,,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.7150006547,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1040592345,0.3452310718,0.0431144468,0.0678891549,0.0431144468,0.1380107376,0.0678891549,0.1380107376,0.0782481864,0.1441270348,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.7150006547,0.5001842571
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.2850494074,0.7150006547,,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.4163656779,0.6858304345,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.2249158840,0.0678891549,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0678891549,0.0678891549,0.0678891549,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.6858304345,0.2785170238
Inceptionv3-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0421681971,0.1441270348,0.5001842571,0.5001842571,0.0678891549,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0796158015,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0010,0.8927384009,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.4652088185,0.4652088185,0.0431144468,0.8927384009,0.0421681971,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,1.0000000000,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.2249158840,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.1380107376,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.3452310718,0.5001842571,0.0421681971,0.5001842571,0.0796158015,0.1380107376,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.6858304345,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0421681971,1.0000000000,0.8927384009,0.8927384009,0.0655996921,0.0431144468,0.0678891549,0.4652088185,0.2228009912,0.3452310718,0.0796158015,0.2249158840,0.0796158015,0.0796158015,0.0678891549,0.4982248534,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0431144468
Inceptionv3-lstm,1010,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.5001842571,0.0431144468,,0.3452310718,0.6858304345,0.5001842571,0.8927384009,0.0796158015,0.1380107376,0.0431144468,0.2249158840,0.1380107376,0.3452310718,0.2249158840,0.6858304345,0.1380107376,0.2249158840,0.2249158840,0.2249158840,0.0678891549,0.0678891549,0.0678891549,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.2249158840,0.1380107376,0.0678891549,0.6858304345,0.3452310718,0.8927384009,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.3452310718,,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.7150006547,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.6844698210,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.7150006547,0.4652088185,0.5001842571,0.0796158015,0.0796158015,0.7864570351,0.4652088185,0.7864570351,0.5001842571,0.6858304345,0.1362168698,0.4163656779,0.3452310718,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.1380107376,0.0678891549
ResNet18-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.1441270348,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468,,0.8927384009,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.2249158840,0.0421681971,0.0431144468,0.0431144468
ResNet18-lstm,0010,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.1380107376,0.0431144468,0.5001842571,0.0431144468,0.8927384009,,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1380107376,0.2249158840,0.0431144468,0.2249158840,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.6858304345,,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.3452310718,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.4163656779,0.0678891549,0.0431144468,0.0431144468,1.0000000000,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,,1.0000000000,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.6858304345,0.3452310718,0.2249158840,0.2228009912,0.6858304345,0.7864570351,0.6858304345,0.5001842571,0.5001842571,0.2249158840,0.5001842571,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.6858304345,0.1441270348
ResNet18-lstm,1010,0.0796158015,0.0796158015,0.0796158015,0.6858304345,0.7150006547,0.6858304345,0.2249158840,0.0796158015,0.0796158015,0.6858304345,0.1380107376,0.7150006547,0.2249158840,0.0431144468,0.2249158840,1.0000000000,,0.6858304345,0.0431144468,0.0796158015,0.0796158015,0.6858304345,0.1362168698,0.6858304345,0.0796158015,0.0796158015,0.0796158015,0.7150006547,0.6858304345,0.7864570351,0.0796158015,0.0796158015,0.0796158015,0.8927384009,0.6858304345,0.8927384009,0.5001842571,0.7150006547,0.5001842571,0.5001842571,0.7150006547,0.5001842571,0.5001842571,0.7150006547,0.5001842571,0.5001842571,0.5001842571,0.5001842571,0.0796158015,0.1380107376,0.3452310718,0.4652088185,0.8927384009,0.1797124949
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.8927384009,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.6858304345,0.4652088185,0.1441270348,0.1380107376,0.1380107376,0.5001842571,0.7150006547,0.5001842571,0.2249158840,0.3452310718,0.1380107376,0.2249158840,0.2249158840,0.4982248534,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.0431144468
ResNet101-lstm,0000,0.6858304345,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.6858304345,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.1441270348,0.1441270348,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0010,0.5001842571,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.3452310718,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,,0.2733216783,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.6858304345,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.4652088185,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.2733216783,,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.1040592345,0.0796158015,0.0431144468,0.0421681971,0.1441270348,0.2249158840,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.1088094300,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.2249158840,0.7150006547,0.3452310718,0.5001842571,0.5001842571,0.3452310718,0.5001842571,0.6858304345,0.8927384009,0.8927384009,0.8927384009,0.6858304345,0.5001842571,0.0796158015,0.0796158015,0.0796158015,0.1380107376,0.2249158840,0.0796158015
ResNet101-lstm,1010,0.6858304345,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.5001842571,0.0431144468,0.6858304345,0.0796158015,0.0796158015,0.2249158840,0.1380107376,0.0796158015,0.1362168698,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.0796158015,,0.0431144468,0.6858304345,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.5001842571,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0421681971
ResNet101-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.1441270348,0.1380107376,0.0421681971,0.0796158015,0.3452310718,0.1380107376,0.5001842571,0.1380107376,0.0796158015,0.0796158015,0.2249158840,0.6858304345,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2733216783,1.0000000000,0.1088094300,0.6858304345,0.3452310718,0.8927384009,0.4652088185,0.5001842571,0.4652088185,0.7150006547,0.8927384009,0.6858304345,0.8927384009,0.7864570351,0.6858304345,0.0796158015,0.0796158015,0.1380107376,0.0796158015,0.1380107376,0.0431144468
C3D,0000,0.5001842571,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.5001842571,0.6858304345,0.0431144468,0.6858304345,0.0431144468,,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.2249158840,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.5001842571,0.3452310718,0.0431144468,0.8927384009,0.0431144468,0.8927384009,,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0001,0.5001842571,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.5001842571,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.3452310718,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0678891549,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.7150006547,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,,0.4652088185,0.5929800980,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.7150006547,0.4982248534,0.2733216783,0.0678891549,0.0796158015,1.0000000000,0.6547208460,1.0000000000,0.2249158840,0.4652088185,0.0796158015,0.1380107376,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
C3D,1010,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.6844698210,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.4652088185,,0.1441270348,0.0431144468,0.0431144468,0.0421681971,0.2733216783,0.5001842571,0.2785170238,0.2249158840,0.0431144468,0.0796158015,0.8927384009,0.4163656779,1.0000000000,0.3452310718,0.5001842571,0.3430278273,0.2249158840,0.2249158840,0.8922504869,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468
C3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0678891549,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.7864570351,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.1441270348,,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.7127018567,0.6858304345,0.2733216783,0.0431144468,0.0796158015,0.7864570351,0.8927384009,0.7864570351,0.2249158840,0.3452310718,0.1380107376,0.1380107376,0.2249158840,0.4614509878,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468
c3d-block-lstm,0000,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.3452310718,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.3452310718,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.1380107376,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0431144468,1.0000000000,0.2249158840,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.5001842571,0.5001842571,0.0431144468,1.0000000000,0.0431144468,0.3452310718,0.3452310718,0.8927384009,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0796158015,,0.0421681971,0.0655996921,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2733216783,0.5001842571,0.0431144468,0.0431144468,0.0421681971,,0.2763029173,0.5929800980,0.0796158015,0.0431144468,0.0678891549,0.3452310718,0.3452310718,0.1441270348,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1088094300,0.0431144468
c3d-block-lstm,1010,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.1040592345,0.0678891549,0.0796158015,0.0678891549,0.0796158015,0.8927384009,0.0431144468,0.7150006547,0.2249158840,0.2249158840,0.3452310718,0.6858304345,0.6858304345,0.6858304345,0.0796158015,0.0431144468,0.0796158015,0.6858304345,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.5001842571,0.7127018567,0.0796158015,0.0431144468,0.0655996921,0.2763029173,,0.4652088185,0.6858304345,0.1380107376,0.6858304345,0.6858304345,0.7150006547,0.8927384009,0.6858304345,0.8927384009,0.6858304345,0.6858304345,0.6858304345,0.8927384009,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.4982248534,0.2785170238,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.4652088185,,0.0796158015,0.0431144468,0.0796158015,0.4652088185,0.5001842571,0.2733216783,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1441270348,0.0431144468
I3D,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.1441270348,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.2249158840,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0796158015,,0.2249158840,0.2733216783,0.0796158015,0.1441270348,0.0796158015,0.8922504869,0.5001842571,0.2249158840,0.6858304345,1.0000000000,0.3430278273,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
I3D,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.0796158015,0.2249158840,0.6858304345,0.3452310718,0.2249158840,0.7150006547,0.1380107376,0.0796158015,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,,0.3452310718,0.0796158015,0.0678891549,0.0796158015,0.1380107376,0.0678891549,0.4652088185,0.1380107376,0.1380107376,0.0796158015,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.0431144468
I3D,0001,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0678891549,0.5001842571,0.0796158015,0.0431144468,0.0796158015,0.0678891549,0.2228009912,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.6858304345,0.0796158015,0.2733216783,0.3452310718,,0.0796158015,0.0796158015,0.0796158015,0.3452310718,0.3452310718,0.8927384009,0.3452310718,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1380107376,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.4652088185,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.8927384009,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.6858304345,0.4652088185,0.0796158015,0.0796158015,0.0796158015,,0.7127018567,0.3173105079,0.1088094300,0.2850494074,0.0678891549,0.0431144468,0.0678891549,0.7150006547,0.0431144468,0.0431144468,0.0421681971,0.0655996921,0.0796158015,0.0431144468
I3D,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.7150006547,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6547208460,0.4163656779,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.7150006547,0.5001842571,0.1441270348,0.0678891549,0.0796158015,0.7127018567,,0.7127018567,0.2249158840,0.2850494074,0.0796158015,0.0796158015,0.1441270348,0.7150006547,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0431144468
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1380107376,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.4652088185,0.0431144468,0.0431144468,0.0431144468,1.0000000000,1.0000000000,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.8927384009,0.2733216783,0.0796158015,0.0796158015,0.0796158015,0.3173105079,0.7127018567,,0.1088094300,0.2850494074,0.0678891549,0.0431144468,0.0678891549,0.7150006547,0.0431144468,0.0431144468,0.0421681971,0.0655996921,0.0796158015,0.0431144468
ResNet3D-18,0000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0782481864,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0678891549,0.8922504869,0.1380107376,0.3452310718,0.1088094300,0.2249158840,0.1088094300,,1.0000000000,0.0678891549,0.5807121622,0.4614509878,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0431144468
ResNet3D-18,0010,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1441270348,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.7150006547,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0678891549,0.3452310718,0.2850494074,0.2850494074,0.2850494074,1.0000000000,,0.4652088185,0.7150006547,1.0000000000,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468
ResNet3D-18,0001,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.1362168698,0.0796158015,0.0678891549,0.1380107376,0.2249158840,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3430278273,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.4652088185,0.8927384009,0.0678891549,0.0796158015,0.0678891549,0.0678891549,0.4652088185,,0.2249158840,0.2733216783,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468
ResNet3D-18,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.4163656779,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.1380107376,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.5807121622,0.7150006547,0.2249158840,,1.0000000000,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468
ResNet3D-18,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.6858304345,0.0431144468,1.0000000000,0.1380107376,0.1380107376,0.0678891549,0.1441270348,0.0678891549,0.4614509878,1.0000000000,0.2733216783,1.0000000000,,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,1001,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4982248534,0.0678891549,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.4982248534,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8922504869,0.4614509878,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.3452310718,0.3430278273,0.0796158015,0.0796158015,0.7150006547,0.7150006547,0.7150006547,0.2785170238,0.4652088185,0.1380107376,0.1088094300,0.0678891549,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.0678891549,0.5001842571,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.1441270348,0.0796158015,0.2249158840,0.0796158015,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.4652088185,0.3452310718,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.3452310718,0.0421681971,0.3452310718,0.0431144468,0.0796158015,0.5001842571,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.1441270348,0.0796158015,0.3452310718,0.0796158015,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,,0.1380107376,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0421681971,0.2249158840,0.5001842571,0.2249158840,0.0796158015,0.3452310718,0.0431144468,0.1441270348,0.0796158015,0.1380107376,0.0796158015,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.1797124949,0.5929800980,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.4652088185,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.0655996921,0.0678891549,0.0678891549,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,1.0000000000,0.5929800980
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.7150006547,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.1441270348,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,,0.3452310718
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.5001842571,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.1797124949,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.3452310718,


==> stadistics/tables/csv/cross_kfold_ablation/two-sided-MMI.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.8927384009,0.0796158015,0.1380107376,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.8927384009,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.8927384009,0.3452310718,0.0431144468,0.0796158015,0.0431144468
VGG16-lstm,0010,0.8927384009,,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.6858304345,0.0431144468,0.6858304345,0.0796158015,0.2249158840,0.2249158840,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.6858304345,0.3452310718,,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.6858304345,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.5001842571,0.6858304345,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1755543028,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.2733216783,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.7150006547
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.4652088185,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.0431144468,0.3430278273,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.7150006547,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0678891549,0.8927384009,0.3452310718,0.0431144468,0.0796158015,0.1088094300,0.0431144468,0.0796158015,0.0431144468,0.2733216783,0.0431144468
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5929800980
Inceptionv3-lstm,0000,0.0796158015,0.1380107376,0.0796158015,0.0431144468,0.1380107376,0.0431144468,,0.0796158015,0.1088094300,0.0796158015,0.0431144468,0.0796158015,0.1441270348,0.0431144468,0.3452310718,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.1441270348,0.1441270348,0.1380107376,0.0678891549,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0655996921,0.4652088185,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.1088094300,0.2733216783,0.2228009912,0.0678891549,0.0431144468,0.0782481864,0.0796158015,0.0678891549,0.7150006547,0.0421681971,0.6858304345,0.0431144468
Inceptionv3-lstm,0010,0.3452310718,0.3452310718,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,,0.3452310718,0.0431144468,0.3572725590,0.0431144468,0.0796158015,0.5929800980,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.6858304345,0.0431144468,0.5879367462,0.0678891549,0.5001842571,0.8927384009,0.5001842571,0.0431144468,0.0678891549,0.0421681971,0.8927384009,0.6858304345,1.0000000000,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0421681971,0.1380107376,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.3452310718,0.2733216783,0.0678891549,0.0431144468,0.0678891549,0.0431144468
Inceptionv3-lstm,0001,0.8927384009,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.3452310718,,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.6858304345,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.3452310718,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.8927384009,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.7150006547,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1441270348,0.0421681971,0.0431144468,0.1441270348,0.0421681971,0.5929800980,0.4652088185,0.2733216783,0.0421681971,0.2249158840,0.0431144468
Inceptionv3-lstm,1000,0.0796158015,0.0796158015,0.0796158015,0.4652088185,0.1380107376,0.5001842571,0.0796158015,0.0431144468,0.0796158015,,0.0678891549,0.8927384009,0.1380107376,0.0431144468,0.1380107376,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.0678891549,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.6858304345,0.0796158015,0.0796158015,0.0431144468,0.5001842571,0.1380107376,0.5001842571,0.1380107376,0.0796158015,0.5001842571,0.8927384009,0.0796158015,0.8927384009,0.1380107376,0.0796158015,0.1380107376,0.5001842571,0.0678891549,0.3452310718,0.0431144468,0.0796158015,0.0796158015,0.7150006547,0.0796158015,0.7150006547
Inceptionv3-lstm,1010,0.1380107376,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.3572725590,0.0431144468,0.0678891549,,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.5001842571,0.5001842571,0.0796158015,0.0431144468,0.1088094300,0.0431144468,0.5001842571,0.2249158840,0.1380107376,0.0431144468,0.0678891549,0.0431144468,0.1380107376,0.0796158015,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0421681971,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0421681971,0.8927384009,0.0431144468,,0.0796158015,0.0431144468,0.0421681971,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0796158015,0.7864570351,0.0796158015,0.0431144468,0.8539232993,0.3452310718,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.2249158840
ResNet18-lstm,0000,0.0796158015,0.0796158015,0.0431144468,0.0421681971,0.8927384009,0.0431144468,0.1441270348,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0796158015,,0.0421681971,0.8539232993,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.3452310718,0.0796158015,0.1755543028,0.0796158015,0.0431144468,0.0796158015,0.0421681971,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.1797124949,0.0796158015,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.0678891549,1.0000000000,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468
ResNet18-lstm,0010,0.2249158840,0.3452310718,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.1441270348,0.0431144468,0.2785170238,0.0431144468,0.0421681971,,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.2733216783,0.0431144468,0.5807121622,0.0431144468,0.8927384009,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.8927384009,0.3452310718,0.6547208460,0.0431144468,0.0678891549,0.0431144468,0.0421681971,0.1441270348,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0678891549,0.2249158840,0.1441270348,0.0431144468,0.0678891549,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.4652088185,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0421681971,0.8539232993,0.0421681971,,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.0431144468,0.0678891549,0.1088094300,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0678891549,0.1441270348,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.4652088185,0.0796158015,0.5001842571,0.1441270348,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.1441270348,0.0431144468,0.6858304345,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5929800980,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0678891549,0.7150006547,0.0431144468,0.0431144468,0.2733216783,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718
ResNet18-lstm,1010,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0678891549,0.8927384009,0.0431144468,,0.0431144468,0.0431144468,0.0421681971,0.1441270348,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,1.0000000000,0.0431144468,0.0431144468,0.3452310718,1.0000000000,0.0431144468,0.8927384009,0.0678891549,0.0431144468,0.0431144468,0.0678891549,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0796158015,0.5001842571
ResNet101-lstm,0000,0.1380107376,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0678891549,0.0431144468,0.0796158015,0.0431144468,,0.6858304345,0.1441270348,0.0431144468,0.3452310718,0.0431144468,0.8927384009,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.6858304345,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0678891549,0.3430278273,0.1380107376,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0010,0.2249158840,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.6858304345,0.6858304345,0.0796158015,0.5001842571,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.6858304345,,0.1088094300,0.0431144468,0.4652088185,0.0431144468,0.8927384009,0.8927384009,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.3452310718,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.6858304345,0.0782481864,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.6858304345,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.6858304345,0.6858304345,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.2733216783,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.1441270348,0.1088094300,,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.3430278273,0.0431144468,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.1755543028,0.5929800980,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.1088094300,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0678891549,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.2733216783,0.8927384009,0.0431144468,0.5001842571,0.1441270348,0.0431144468,0.2249158840,0.4652088185,0.0678891549,0.3452310718,0.7150006547,0.0431144468,0.5001842571,0.0678891549,0.0431144468,0.0678891549,0.2249158840,0.2249158840,0.0678891549
ResNet101-lstm,1010,0.5001842571,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.5879367462,0.8927384009,0.0678891549,0.1088094300,0.0431144468,0.0796158015,0.5807121622,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.3452310718,0.4652088185,0.4652088185,0.0431144468,,0.0431144468,0.3452310718,0.5001842571,0.5001842571,0.0421681971,0.0796158015,0.0431144468,0.2249158840,0.6858304345,0.4142161782,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.4614509878,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.5001842571,0.8927384009,0.1380107376,0.0431144468,0.0678891549,0.0431144468
ResNet101-lstm,1001,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.3430278273,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.1755543028,0.0431144468,0.2785170238,0.2228009912,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1441270348,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.2249158840,0.5001842571,0.0678891549,0.4652088185,0.1441270348,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.5001842571,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.2733216783,0.2249158840,0.1380107376
C3D,0000,0.3452310718,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.2249158840,0.0796158015,0.5001842571,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.0431144468,,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.1380107376,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.8927384009,,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.3452310718,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0796158015,0.3452310718,0.2249158840,0.0431144468,0.0796158015,0.0431144468
C3D,0001,0.5001842571,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.5001842571,,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.7150006547,0.0421681971,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0421681971,0.3452310718,0.0431144468,0.0431144468,0.0431144468,,0.0421681971,0.3452310718,0.0431144468,0.0431144468,0.0421681971,0.1088094300,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2733216783
C3D,1010,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.2249158840,0.0431144468,0.6858304345,0.0678891549,0.0796158015,0.0796158015,0.0678891549,0.0431144468,0.2228009912,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.1441270348,0.0431144468,0.0431144468,0.0796158015,0.0421681971,,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.1380107376,0.7150006547,0.0431144468,0.4652088185,0.0431144468
C3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.0431144468,0.7150006547,0.0431144468,0.0421681971,0.0431144468,0.5929800980,0.0421681971,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,,0.0431144468,0.0431144468,0.0421681971,0.3452310718,0.0678891549,0.7150006547,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1974660734,0.0431144468,0.2249158840
c3d-block-lstm,0000,0.1380107376,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.8927384009,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.8927384009,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.3452310718,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2249158840,,0.6858304345,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.1380107376,0.0431144468
c3d-block-lstm,0001,0.5001842571,0.6858304345,0.8927384009,0.0431144468,0.0421681971,0.0431144468,0.0431144468,1.0000000000,0.2249158840,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.6547208460,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.4142161782,0.0431144468,0.8927384009,0.5001842571,0.6858304345,0.0421681971,0.0796158015,0.0421681971,0.6858304345,0.6858304345,,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.1441270348,0.0431144468,0.1088094300,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.7864570351,0.0431144468,0.0421681971,0.4163656779,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.4652088185,0.0431144468,0.4652088185
c3d-block-lstm,1010,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.2249158840,0.0678891549,0.0796158015,0.1380107376,0.0431144468,0.0796158015,0.8927384009,0.0678891549,0.6858304345,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2733216783,0.0678891549,0.0431144468,0.1380107376,0.0678891549,0.0431144468,,0.0655996921,0.8927384009,0.1040592345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1755543028,0.8539232993,0.5001842571,0.0431144468,0.1380107376,0.1380107376,0.0796158015,0.1441270348,0.0431144468,0.6547208460,0.0431144468
c3d-block-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0678891549,0.7150006547,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0655996921,,0.0431144468,0.0431144468,0.3572725590,0.2733216783,0.0431144468,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.1441270348,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0421681971,0.2249158840
I3D,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0655996921,0.0431144468,0.0421681971,0.1380107376,0.0431144468,0.0796158015,0.1797124949,0.0421681971,0.1441270348,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.3572725590,0.0431144468,0.2850494074,0.3452310718,0.0431144468,0.1362168698,0.0431144468,0.0431144468,0.0678891549,0.0421681971,0.2249158840,0.0431144468
I3D,0010,0.2249158840,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.2733216783,0.7150006547,0.0796158015,0.1380107376,0.0431144468,0.0796158015,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1407727734,0.2249158840,0.6858304345,0.0431144468,0.4652088185,0.0678891549,0.2249158840,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.2733216783,0.0421681971,0.1040592345,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.2850494074,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.8927384009,0.4982248534,0.5001842571,0.0431144468,0.1040592345,0.0431144468
I3D,0001,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.5001842571,0.0421681971,0.8539232993,0.1441270348,0.0431144468,0.0796158015,0.2733216783,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0678891549,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0796158015,0.3572725590,0.1441270348,0.0431144468,,0.0796158015,0.0431144468,0.2249158840,0.1441270348,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0678891549,0.6858304345,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0796158015,,0.0431144468,0.8927384009,0.0678891549,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.2228009912
I3D,1010,0.3452310718,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.6858304345,0.1380107376,0.0796158015,0.0782481864,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,1.0000000000,0.8927384009,0.4163656779,0.0431144468,0.4614509878,0.0431144468,0.8927384009,0.8927384009,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.3452310718,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0678891549,0.0431144468
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571
ResNet3D-18,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.1088094300,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.5929800980,0.0421681971,0.4652088185,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.8927384009,0.0678891549,0.3572725590,0.0431144468,0.1441270348,0.0678891549,0.0431144468,0.0431144468,,0.0431144468,0.7864570351,0.1088094300,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.3452310718,0.0431144468
ResNet3D-18,0010,0.0796158015,0.2249158840,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.2733216783,0.1380107376,0.1441270348,0.0796158015,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.2249158840,0.2249158840,0.0678891549,0.1441270348,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0678891549,0.0421681971,0.1755543028,0.0431144468,0.0431144468,0.2850494074,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.4652088185,0.3430278273,0.5001842571,0.0431144468,0.1974660734,0.0431144468
ResNet3D-18,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2228009912,0.0431144468,0.0421681971,0.1380107376,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.5001842571,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8539232993,0.0431144468,0.2850494074,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0431144468,,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0678891549,0.1441270348,0.0421681971,0.5001842571,0.0431144468
ResNet3D-18,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.1441270348,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.3452310718,0.0431144468,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0431144468,,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.0678891549
ResNet3D-18,1010,0.3452310718,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.1441270348,0.0678891549,0.2733216783,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.1380107376,0.0421681971,0.8927384009,0.5001842571,0.3430278273,0.0431144468,0.1441270348,0.0431144468,0.8927384009,0.8927384009,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,,0.0431144468,0.4652088185,0.1088094300,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0782481864,0.0431144468,0.0421681971,0.3452310718,0.0431144468,0.0678891549,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1441270348,0.1362168698,0.0431144468,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0421681971,0.4163656779,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0431144468
ResNet3D-101,0000,0.3452310718,0.3452310718,0.3452310718,0.0431144468,0.1088094300,0.0431144468,0.0796158015,0.3452310718,0.5929800980,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0678891549,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.3452310718,0.6858304345,0.0678891549,0.5001842571,0.0431144468,0.2249158840,0.0796158015,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.4652088185,0.0431144468,,0.7864570351,0.6858304345,0.0431144468,0.3452310718,0.0431144468
ResNet3D-101,0010,0.8927384009,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.2733216783,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3430278273,0.6858304345,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.3452310718,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.8927384009,0.3452310718,0.0421681971,0.0796158015,0.0421681971,0.0431144468,0.4982248534,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.3430278273,0.0678891549,0.0431144468,0.1088094300,0.0431144468,0.7864570351,,0.2249158840,0.0431144468,0.2249158840,0.0431144468
ResNet3D-101,0001,0.3452310718,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.7150006547,0.0678891549,0.2733216783,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.1441270348,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0782481864,0.2249158840,0.0678891549,0.1380107376,0.0796158015,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.2249158840,0.1441270348,0.0431144468,0.1441270348,0.0431144468,0.0678891549,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.5001842571,0.1441270348,0.0678891549,0.0431144468,0.0431144468,0.6858304345,0.2249158840,,0.0431144468,0.4652088185,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.3452310718,0.0421681971,0.0431144468,0.0421681971,0.7150006547,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0421681971,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1974660734,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.5001842571,0.0421681971,0.0431144468,0.2249158840,1.0000000000,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.6858304345
ResNet3D-101,1010,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.6858304345,0.0678891549,0.2249158840,0.0796158015,0.0431144468,0.0678891549,0.5001842571,0.0678891549,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0678891549,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.1380107376,0.1088094300,0.0431144468,0.6547208460,0.0421681971,0.2249158840,0.1040592345,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.3452310718,0.1974660734,0.5001842571,0.0796158015,0.0796158015,0.0796158015,0.3452310718,0.2249158840,0.4652088185,0.0431144468,,0.0431144468
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.5929800980,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,


==> stadistics/tables/csv/cross_kfold_ablation/two-sided-MUG.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.0796158015,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.1441270348,0.0431144468,0.3452310718,0.0431144468
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549
Inceptionv3-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.4652088185,0.0431144468,0.4652088185,0.0431144468
Inceptionv3-lstm,0010,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.7150006547,0.0431144468,0.8927384009,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.2249158840,,0.0431144468,0.8927384009,0.5001842571,0.0431144468,0.5001842571,0.8927384009,0.0431144468,0.6858304345,0.3452310718,0.0431144468,0.3452310718,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.1380107376,1.0000000000,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0796158015,0.6858304345,0.5001842571,0.0796158015,0.5001842571,0.6858304345,0.0431144468,0.6858304345,0.5001842571,0.0796158015,0.5001842571,0.5001842571,0.0678891549,0.5001842571,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.1441270348
Inceptionv3-lstm,1010,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.3452310718,0.4652088185,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0678891549
ResNet18-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.5001842571,0.0431144468,0.0431144468,,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468
ResNet18-lstm,0010,0.8927384009,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,1.0000000000,0.5001842571,0.0431144468,0.3452310718,0.6858304345,0.0431144468,0.6858304345,0.5001842571,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1441270348
ResNet18-lstm,1010,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2733216783,0.6858304345,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.1380107376,0.6858304345,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376
ResNet101-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.7150006547,0.0431144468,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.7150006547,0.0431144468,0.8927384009,0.0431144468
ResNet101-lstm,0010,0.1380107376,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.7150006547,0.0796158015,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.7150006547,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015
ResNet101-lstm,1010,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.5001842571,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.0796158015,0.5001842571,0.2249158840,0.0431144468,,0.0796158015,0.0431144468,0.0796158015,0.2249158840,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.0796158015,0.5001842571,0.0796158015,0.5001842571,0.1441270348,0.0796158015,0.1441270348,0.5001842571,0.0796158015,0.6858304345,0.6858304345,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0796158015
C3D,0000,0.6858304345,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0796158015,,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0001,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.3452310718,0.1441270348,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015
C3D,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468
C3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549
c3d-block-lstm,0000,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.6858304345,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.2733216783,0.2249158840,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840
c3d-block-lstm,1010,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468
c3d-block-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,,0.0678891549,0.0431144468,0.0796158015,0.8927384009,0.0431144468,1.0000000000,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.1380107376
I3D,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0678891549,0.7150006547,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,0010,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468
I3D,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.1380107376,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0431144468,,0.0431144468,0.3173105079,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376
I3D,1010,0.0796158015,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,1.0000000000,0.0678891549,0.0431144468,0.0431144468,0.3173105079,0.0431144468,,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376
ResNet3D-18,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0678891549,0.7150006547,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0678891549,,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,0010,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.1441270348,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.1441270348,,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,1010,0.8927384009,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.6858304345,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.1441270348,0.2249158840,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.1441270348,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.5001842571,0.0431144468,1.0000000000,0.0431144468
ResNet3D-101,0010,0.6858304345,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.5001842571,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.4652088185,0.0431144468,0.7150006547,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,,0.0431144468,0.8927384009,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0796158015
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.4652088185,0.0431144468,0.8927384009,0.1380107376,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.8927384009,0.0431144468,,0.0431144468
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,


==> stadistics/tables/csv/cross_kfold_ablation/two-sided-OULU.csv <==
models, init, VGG16-lstm/0000,VGG16-lstm/0010,VGG16-lstm/0001,VGG16-lstm/1000,VGG16-lstm/1010,VGG16-lstm/1001,Inceptionv3-lstm/0000,Inceptionv3-lstm/0010,Inceptionv3-lstm/0001,Inceptionv3-lstm/1000,Inceptionv3-lstm/1010,Inceptionv3-lstm/1001,ResNet18-lstm/0000,ResNet18-lstm/0010,ResNet18-lstm/0001,ResNet18-lstm/1000,ResNet18-lstm/1010,ResNet18-lstm/1001,ResNet101-lstm/0000,ResNet101-lstm/0010,ResNet101-lstm/0001,ResNet101-lstm/1000,ResNet101-lstm/1010,ResNet101-lstm/1001,C3D/0000,C3D/0010,C3D/0001,C3D/1000,C3D/1010,C3D/1001,c3d-block-lstm/0000,c3d-block-lstm/0010,c3d-block-lstm/0001,c3d-block-lstm/1000,c3d-block-lstm/1010,c3d-block-lstm/1001,I3D/0000,I3D/0010,I3D/0001,I3D/1000,I3D/1010,I3D/1001,ResNet3D-18/0000,ResNet3D-18/0010,ResNet3D-18/0001,ResNet3D-18/1000,ResNet3D-18/1010,ResNet3D-18/1001,ResNet3D-101/0000,ResNet3D-101/0010,ResNet3D-101/0001,ResNet3D-101/1000,ResNet3D-101/1010,ResNet3D-101/1001
VGG16-lstm,0000,,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.8927384009,0.0796158015,0.0796158015,0.5001842571,0.0431144468,0.6858304345,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.6858304345,,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.6858304345,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.5001842571,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.6858304345,0.5001842571,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.1380107376,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0431144468,,0.0421681971,1.0000000000,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0796158015,0.0782481864,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8917558535
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0421681971,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6844698210,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.2249158840,0.8927384009,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.1974660734,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1024704349,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0412268333,0.0431144468,0.0796158015,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4142161782,0.0431144468,0.8907458009
Inceptionv3-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.3452310718,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.7150006547,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468
Inceptionv3-lstm,0010,0.5001842571,0.1380107376,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,,0.0678891549,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0421681971,0.4142161782,0.0431144468,0.0678891549,0.1974660734,0.0431144468,0.0431144468,0.3173105079,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.3572725590,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.1380107376,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.1362168698,0.0431144468,0.0796158015,0.1088094300,0.1380107376,0.1380107376,0.0678891549,0.0431144468,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.8539232993,0.0431144468,0.0431144468,0.2850494074,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0796158015,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.1974660734,0.0796158015,0.0431144468,0.0431144468,,0.0431144468,0.4982248534,0.0796158015,0.0431144468,0.1380107376,0.6858304345,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.6858304345,0.6858304345,0.0796158015,0.5001842571,0.6858304345,0.0431144468,0.6858304345,0.5001842571,0.0796158015,0.3452310718,0.5001842571,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.0796158015,0.1040592345,0.2249158840,0.0431144468
Inceptionv3-lstm,1010,0.8927384009,0.5001842571,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.1441270348,0.0431144468,,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0421681971,0.8927384009,0.0431144468,0.0796158015,0.7150006547,0.0796158015,0.0796158015,0.2228009912,0.0431144468,0.5001842571,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.4982248534,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.7127018567,0.0431144468,0.7864570351,0.8927384009,0.0431144468,0.2249158840,0.2785170238,0.0431144468,0.2785170238,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468
ResNet18-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,,0.0421681971,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4982248534,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.5001842571,0.0431144468
ResNet18-lstm,0010,0.5001842571,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.1040592345,0.0431144468,0.8927384009,0.0431144468,0.0421681971,,0.0431144468,0.0431144468,0.7150006547,0.0421681971,0.0796158015,0.1974660734,0.0678891549,0.0678891549,0.1040592345,0.0431144468,0.8927384009,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.7825279247,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.4982248534,0.0431144468,0.0421681971,0.0431144468,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6844698210,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.2785170238,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.0421681971,0.7150006547,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.4922069927,0.0421681971,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,1.0000000000,0.6844698210,0.0431144468,0.5001842571,0.0796158015,0.0421681971,0.0655996921,0.0421681971,0.0431144468,0.1380107376,0.1380107376,0.0431144468,0.4163656779,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0796158015,0.0393595089
ResNet18-lstm,1010,0.5001842571,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4142161782,0.1362168698,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,,0.0431144468,0.0782481864,0.7150006547,0.0678891549,0.0678891549,0.4142161782,0.0431144468,0.6858304345,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.6858304345,0.6858304345,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.1024704349,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0431144468,,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.5001842571,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0678891549,0.0431144468,0.2249158840
ResNet101-lstm,0000,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.6858304345,0.0678891549,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0782481864,0.0431144468,,0.0796158015,0.3452310718,0.2249158840,0.0678891549,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.8927384009,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.3452310718,0.0431144468
ResNet101-lstm,0010,0.8927384009,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1974660734,0.1088094300,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.1974660734,0.0431144468,0.0431144468,0.7150006547,0.0421681971,0.0796158015,,0.0678891549,0.0678891549,0.1088094300,0.0431144468,0.3452310718,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.6858304345,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.5929800980,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.1380107376,0.0796158015,0.0796158015,0.0431144468,0.4982248534,0.0678891549,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.3452310718,0.0678891549,,0.1441270348,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.0796158015,0.1380107376,0.0431144468,0.7150006547,0.0782481864,0.5001842571,0.0431144468,0.5001842571,0.0431144468
ResNet101-lstm,1000,0.0796158015,0.0796158015,0.0796158015,0.2228009912,0.8927384009,0.2228009912,0.3452310718,0.0431144468,0.1380107376,0.5001842571,0.0796158015,0.5001842571,0.5001842571,0.0678891549,0.5001842571,0.2249158840,0.0678891549,0.2249158840,0.2249158840,0.0678891549,0.1441270348,,0.0431144468,0.6858304345,0.0796158015,0.0796158015,0.0796158015,0.3452310718,0.2249158840,0.3452310718,0.0796158015,0.0796158015,0.0796158015,0.2249158840,0.5001842571,0.2249158840,0.2249158840,0.1380107376,0.2249158840,0.2249158840,0.1380107376,0.2249158840,0.5001842571,0.2249158840,0.6858304345,0.5001842571,0.1380107376,0.3452310718,0.3452310718,0.0796158015,0.3452310718,0.0431144468,0.6858304345,0.1441270348
ResNet101-lstm,1010,0.5001842571,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.3173105079,0.0678891549,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0421681971,0.4142161782,0.0431144468,0.0678891549,0.1088094300,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0421681971,0.0678891549,0.0393595089,0.0431144468,0.0393595089,0.0431144468,0.0431144468,0.2733216783,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0421681971
ResNet101-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.3452310718,0.2249158840,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.2249158840,0.2249158840,0.0431144468,0.6858304345,0.0678891549,0.0431144468,0.0678891549,0.8927384009,0.0796158015,0.8927384009,0.8927384009,0.0431144468,0.4652088185,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.0431144468
C3D,0000,0.6858304345,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.3452310718,0.0796158015,0.0796158015,0.0431144468,0.0431144468,,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.5001842571,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.8927384009,0.0796158015,0.0796158015,0.2249158840,0.0431144468,0.8927384009,,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0001,0.3452310718,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.2249158840,,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.4922069927,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,,0.0421681971,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.0678891549,0.1380107376,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1380107376,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0412268333
C3D,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.2249158840,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6844698210,0.0412268333,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0421681971,1.0000000000,0.0431144468,0.8922504869,0.0431144468,0.0796158015,0.0431144468
C3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,1.0000000000,0.0421681971,0.0431144468,0.0431144468,0.6858304345,0.0421681971,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.5879367462,0.0431144468,0.5879367462,1.0000000000,0.0431144468,0.5001842571,0.0796158015,0.0421681971,0.1362168698,0.1040592345,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0000,0.8927384009,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.8927384009,0.0796158015,0.0796158015,0.2249158840,0.0431144468,0.6858304345,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,,0.8927384009,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.8927384009,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.5001842571,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.6858304345,0.0796158015,0.0796158015,0.2249158840,0.0431144468,0.1380107376,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.7127018567,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.0393595089,0.3452310718,0.0431144468,0.4982248534,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971
c3d-block-lstm,1010,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.7150006547,0.0678891549,0.0678891549,0.0796158015,0.0796158015,0.0431144468,0.1040592345,0.0431144468,0.1040592345,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0678891549,0.8927384009,0.5001842571,0.0678891549,0.1380107376,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.6844698210,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.2249158840,0.0431144468
c3d-block-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.0421681971,0.0431144468,0.6858304345,0.0431144468,0.7864570351,0.0421681971,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.8927384009,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0393595089,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0412268333,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.0393595089,0.0431144468,,0.8927384009,0.0421681971,0.4982248534,0.0412268333,0.0431144468,0.0655996921,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0421681971
I3D,0000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0412268333,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6844698210,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.8927384009,,0.0431144468,0.1040592345,0.1441270348,0.0421681971,0.1362168698,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0782481864,0.0431144468,0.0421681971
I3D,0010,0.0796158015,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.8539232993,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.1380107376,0.0782481864,0.0796158015,0.1380107376,0.0393595089,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0421681971,0.0431144468,,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1755543028,0.0421681971,0.0678891549,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.0431144468
I3D,0001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.4982248534,0.0431144468,0.4982248534,0.1040592345,0.0431144468,,0.0782481864,0.0431144468,0.0782481864,0.5001842571,0.0431144468,0.2249158840,0.4652088185,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0796158015
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0412268333,0.1441270348,0.0431144468,0.0782481864,,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0678891549
I3D,1010,0.5001842571,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3572725590,0.2850494074,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.7825279247,0.0431144468,0.0421681971,0.8927384009,0.0431144468,0.0796158015,0.5929800980,0.0796158015,0.1380107376,0.2733216783,0.0431144468,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0421681971,0.8927384009,0.5001842571,0.6858304345,0.0431144468,0.0678891549,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.4982248534,0.0431144468,0.0431144468,0.0431144468,0.0421681971
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.0431144468,0.2785170238,0.0431144468,0.0421681971,0.0431144468,0.0655996921,0.0431144468,0.5001842571,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1362168698,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.1362168698,0.0431144468,0.0782481864,1.0000000000,0.0431144468,,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.0678891549
ResNet3D-18,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0421681971,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0421681971,,0.0431144468,0.2733216783,0.8927384009,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,0010,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468
ResNet3D-18,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5879367462,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.1380107376,0.0421681971,0.0678891549,0.1380107376,0.0431144468,0.3452310718,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,,0.5001842571,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.0431144468
ResNet3D-18,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,1010,0.3452310718,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.4652088185,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.0796158015,0.4163656779,0.1380107376,0.1380107376,0.1441270348,0.0431144468,0.5001842571,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1755543028,0.0431144468,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.3452310718,0.0421681971,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0421681971,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0421681971,0.7864570351,0.0678891549,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468
ResNet3D-101,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.7150006547,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0421681971,0.0431144468,0.0421681971,,0.0431144468,0.8927384009,0.0431144468,0.0782481864,0.0431144468
ResNet3D-101,0010,0.5001842571,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.4982248534,0.0431144468,0.0421681971,0.2249158840,0.0421681971,0.0796158015,0.1380107376,0.0782481864,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.1380107376,0.0431144468,0.0421681971,0.4982248534,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0431144468,0.0431144468,,0.0431144468,0.0431144468,0.0431144468,0.0421681971
ResNet3D-101,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.3452310718,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.8922504869,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,,0.0431144468,0.0796158015,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.4142161782,0.0431144468,0.0421681971,0.0431144468,0.1040592345,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,,0.0431144468,0.5001842571
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.3452310718,0.0796158015,0.0796158015,0.0431144468,0.0782481864,0.0431144468,0.0796158015,0.0431144468,,0.0421681971
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.8917558535,0.0431144468,0.8907458009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0393595089,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0412268333,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0796158015,0.0678891549,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0421681971,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/greater-CK.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0128092134,0.0502749515,0.9999999907,0.9999958198,0.9999999953
0010,0.9871907866,,0.9497312493,0.9999999924,0.9999999109,0.9999999942
0001,0.9497250485,0.0502687507,,0.9999999959,0.9999982313,0.9999999964
1000,0.0000000093,0.0000000076,0.0000000041,,0.0081488446,0.6668485216
1010,0.0000041802,0.0000000891,0.0000017687,0.9918511554,,0.9977251536
1001,0.0000000047,0.0000000058,0.0000000036,0.3331514784,0.0022748464,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/greater-MMI.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0005203341,0.7251733121,0.9999999933,0.1773227636,0.9999999964
0010,0.9994796659,,0.9998608620,0.9999999974,0.9165420361,0.9999999974
0001,0.2748266879,0.0001391380,,0.9999999956,0.1137788009,0.9999999938
1000,0.0000000067,0.0000000026,0.0000000044,,0.0000000038,0.6578162311
1010,0.8226772364,0.0834579639,0.8862211991,0.9999999962,,0.9999999962
1001,0.0000000036,0.0000000026,0.0000000062,0.3421837689,0.0000000038,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/greater-MUG.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0000000311,0.2163778363,0.9999999574,0.0014060277,0.9999999731
0010,0.9999999689,,0.9999999946,0.9999999974,0.9905045285,0.9999999972
0001,0.7836221637,0.0000000054,,0.9999999793,0.0017623704,0.9999999831
1000,0.0000000426,0.0000000026,0.0000000207,,0.0000000026,0.6442420474
1010,0.9985939723,0.0094954715,0.9982376296,0.9999999974,,0.9999999974
1001,0.0000000269,0.0000000028,0.0000000169,0.3557579526,0.0000000026,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/greater-OULU.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0000002777,0.0860306785,0.9999999293,0.0092007367,0.9999999961
0010,0.9999997223,,0.9999997760,0.9999999962,0.9957403880,0.9999999974
0001,0.9139693215,0.0000002240,,0.9999999887,0.0370856967,0.9999999953
1000,0.0000000707,0.0000000038,0.0000000113,,0.0000000026,0.9293281232
1010,0.9907992633,0.0042596120,0.9629143033,0.9999999974,,0.9999999974
1001,0.0000000039,0.0000000026,0.0000000047,0.0706718768,0.0000000026,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/joined-greater.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,,0.0128092134,0.0502749515,0.9999999907,0.9999958198,0.9999999953,,,,,,,,,,,,,,,,,,
CK,0010,0.9871907866,,0.9497312493,0.9999999924,0.9999999109,0.9999999942,,,,,,,,,,,,,,,,,,
CK,0001,0.9497250485,0.0502687507,,0.9999999959,0.9999982313,0.9999999964,,,,,,,,,,,,,,,,,,
CK,1000,0.0000000093,0.0000000076,0.0000000041,,0.0081488446,0.6668485216,,,,,,,,,,,,,,,,,,
CK,1010,0.0000041802,0.0000000891,0.0000017687,0.9918511554,,0.9977251536,,,,,,,,,,,,,,,,,,
CK,1001,0.0000000047,0.0000000058,0.0000000036,0.3331514784,0.0022748464,,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,,0.0005203341,0.7251733121,0.9999999933,0.1773227636,0.9999999964,,,,,,,,,,,,
MMI,0010,,,,,,,0.9994796659,,0.9998608620,0.9999999974,0.9165420361,0.9999999974,,,,,,,,,,,,
MMI,0001,,,,,,,0.2748266879,0.0001391380,,0.9999999956,0.1137788009,0.9999999938,,,,,,,,,,,,
MMI,1000,,,,,,,0.0000000067,0.0000000026,0.0000000044,,0.0000000038,0.6578162311,,,,,,,,,,,,
MMI,1010,,,,,,,0.8226772364,0.0834579639,0.8862211991,0.9999999962,,0.9999999962,,,,,,,,,,,,
MMI,1001,,,,,,,0.0000000036,0.0000000026,0.0000000062,0.3421837689,0.0000000038,,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,,0.0000002777,0.0860306785,0.9999999293,0.0092007367,0.9999999961,,,,,,
OULU,0010,,,,,,,,,,,,,0.9999997223,,0.9999997760,0.9999999962,0.9957403880,0.9999999974,,,,,,
OULU,0001,,,,,,,,,,,,,0.9139693215,0.0000002240,,0.9999999887,0.0370856967,0.9999999953,,,,,,
OULU,1000,,,,,,,,,,,,,0.0000000707,0.0000000038,0.0000000113,,0.0000000026,0.9293281232,,,,,,
OULU,1010,,,,,,,,,,,,,0.9907992633,0.0042596120,0.9629143033,0.9999999974,,0.9999999974,,,,,,
OULU,1001,,,,,,,,,,,,,0.0000000039,0.0000000026,0.0000000047,0.0706718768,0.0000000026,,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,,0.0000000311,0.2163778363,0.9999999574,0.0014060277,0.9999999731
MUG,0010,,,,,,,,,,,,,,,,,,,0.9999999689,,0.9999999946,0.9999999974,0.9905045285,0.9999999972
MUG,0001,,,,,,,,,,,,,,,,,,,0.7836221637,0.0000000054,,0.9999999793,0.0017623704,0.9999999831
MUG,1000,,,,,,,,,,,,,,,,,,,0.0000000426,0.0000000026,0.0000000207,,0.0000000026,0.6442420474
MUG,1010,,,,,,,,,,,,,,,,,,,0.9985939723,0.0094954715,0.9982376296,0.9999999974,,0.9999999974
MUG,1001,,,,,,,,,,,,,,,,,,,0.0000000269,0.0000000028,0.0000000169,0.3557579526,0.0000000026,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/joined-less.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,,0.9871907866,0.9497250485,0.0000000093,0.0000041802,0.0000000047,,,,,,,,,,,,,,,,,,
CK,0010,0.0128092134,,0.0502687507,0.0000000076,0.0000000891,0.0000000058,,,,,,,,,,,,,,,,,,
CK,0001,0.0502749515,0.9497312493,,0.0000000041,0.0000017687,0.0000000036,,,,,,,,,,,,,,,,,,
CK,1000,0.9999999907,0.9999999924,0.9999999959,,0.9918511554,0.3331514784,,,,,,,,,,,,,,,,,,
CK,1010,0.9999958198,0.9999999109,0.9999982313,0.0081488446,,0.0022748464,,,,,,,,,,,,,,,,,,
CK,1001,0.9999999953,0.9999999942,0.9999999964,0.6668485216,0.9977251536,,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,,0.9994796659,0.2748266879,0.0000000067,0.8226772364,0.0000000036,,,,,,,,,,,,
MMI,0010,,,,,,,0.0005203341,,0.0001391380,0.0000000026,0.0834579639,0.0000000026,,,,,,,,,,,,
MMI,0001,,,,,,,0.7251733121,0.9998608620,,0.0000000044,0.8862211991,0.0000000062,,,,,,,,,,,,
MMI,1000,,,,,,,0.9999999933,0.9999999974,0.9999999956,,0.9999999962,0.3421837689,,,,,,,,,,,,
MMI,1010,,,,,,,0.1773227636,0.9165420361,0.1137788009,0.0000000038,,0.0000000038,,,,,,,,,,,,
MMI,1001,,,,,,,0.9999999964,0.9999999974,0.9999999938,0.6578162311,0.9999999962,,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,,0.9999997223,0.9139693215,0.0000000707,0.9907992633,0.0000000039,,,,,,
OULU,0010,,,,,,,,,,,,,0.0000002777,,0.0000002240,0.0000000038,0.0042596120,0.0000000026,,,,,,
OULU,0001,,,,,,,,,,,,,0.0860306785,0.9999997760,,0.0000000113,0.9629143033,0.0000000047,,,,,,
OULU,1000,,,,,,,,,,,,,0.9999999293,0.9999999962,0.9999999887,,0.9999999974,0.0706718768,,,,,,
OULU,1010,,,,,,,,,,,,,0.0092007367,0.9957403880,0.0370856967,0.0000000026,,0.0000000026,,,,,,
OULU,1001,,,,,,,,,,,,,0.9999999961,0.9999999974,0.9999999953,0.9293281232,0.9999999974,,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,,0.9999999689,0.7836221637,0.0000000426,0.9985939723,0.0000000269
MUG,0010,,,,,,,,,,,,,,,,,,,0.0000000311,,0.0000000054,0.0000000026,0.0094954715,0.0000000028
MUG,0001,,,,,,,,,,,,,,,,,,,0.2163778363,0.9999999946,,0.0000000207,0.9982376296,0.0000000169
MUG,1000,,,,,,,,,,,,,,,,,,,0.9999999574,0.9999999974,0.9999999793,,0.9999999974,0.3557579526
MUG,1010,,,,,,,,,,,,,,,,,,,0.0014060277,0.9905045285,0.0017623704,0.0000000026,,0.0000000026
MUG,1001,,,,,,,,,,,,,,,,,,,0.9999999731,0.9999999972,0.9999999831,0.6442420474,0.9999999974,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/joined-two-sided.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,,0.0256184269,0.1005499030,0.0000000185,0.0000083605,0.0000000095,,,,,,,,,,,,,,,,,,
CK,0010,0.0256184269,,0.1005375015,0.0000000151,0.0000001783,0.0000000115,,,,,,,,,,,,,,,,,,
CK,0001,0.1005499030,0.1005375015,,0.0000000083,0.0000035373,0.0000000073,,,,,,,,,,,,,,,,,,
CK,1000,0.0000000185,0.0000000151,0.0000000083,,0.0162976892,0.6663029568,,,,,,,,,,,,,,,,,,
CK,1010,0.0000083605,0.0000001783,0.0000035373,0.0162976892,,0.0045496927,,,,,,,,,,,,,,,,,,
CK,1001,0.0000000095,0.0000000115,0.0000000073,0.6663029568,0.0045496927,,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,,0.0010406682,0.5496533757,0.0000000133,0.3546455272,0.0000000072,,,,,,,,,,,,
MMI,0010,,,,,,,0.0010406682,,0.0002782759,0.0000000052,0.1669159278,0.0000000052,,,,,,,,,,,,
MMI,0001,,,,,,,0.5496533757,0.0002782759,,0.0000000088,0.2275576018,0.0000000123,,,,,,,,,,,,
MMI,1000,,,,,,,0.0000000133,0.0000000052,0.0000000088,,0.0000000076,0.6843675378,,,,,,,,,,,,
MMI,1010,,,,,,,0.3546455272,0.1669159278,0.2275576018,0.0000000076,,0.0000000075,,,,,,,,,,,,
MMI,1001,,,,,,,0.0000000072,0.0000000052,0.0000000123,0.6843675378,0.0000000075,,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,,0.0000005554,0.1720613571,0.0000001415,0.0184014734,0.0000000077,,,,,,
OULU,0010,,,,,,,,,,,,,0.0000005554,,0.0000004480,0.0000000076,0.0085192239,0.0000000052,,,,,,
OULU,0001,,,,,,,,,,,,,0.1720613571,0.0000004480,,0.0000000227,0.0741713933,0.0000000095,,,,,,
OULU,1000,,,,,,,,,,,,,0.0000001415,0.0000000076,0.0000000227,,0.0000000052,0.1413437536,,,,,,
OULU,1010,,,,,,,,,,,,,0.0184014734,0.0085192239,0.0741713933,0.0000000052,,0.0000000052,,,,,,
OULU,1001,,,,,,,,,,,,,0.0000000077,0.0000000052,0.0000000095,0.1413437536,0.0000000052,,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,,0.0000000622,0.4327556727,0.0000000851,0.0028120554,0.0000000538
MUG,0010,,,,,,,,,,,,,,,,,,,0.0000000622,,0.0000000108,0.0000000052,0.0189909430,0.0000000055
MUG,0001,,,,,,,,,,,,,,,,,,,0.4327556727,0.0000000108,,0.0000000413,0.0035247407,0.0000000339
MUG,1000,,,,,,,,,,,,,,,,,,,0.0000000851,0.0000000052,0.0000000413,,0.0000000052,0.7115159053
MUG,1010,,,,,,,,,,,,,,,,,,,0.0028120554,0.0189909430,0.0035247407,0.0000000052,,0.0000000052
MUG,1001,,,,,,,,,,,,,,,,,,,0.0000000538,0.0000000055,0.0000000339,0.7115159053,0.0000000052,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/less-CK.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.9871907866,0.9497250485,0.0000000093,0.0000041802,0.0000000047
0010,0.0128092134,,0.0502687507,0.0000000076,0.0000000891,0.0000000058
0001,0.0502749515,0.9497312493,,0.0000000041,0.0000017687,0.0000000036
1000,0.9999999907,0.9999999924,0.9999999959,,0.9918511554,0.3331514784
1010,0.9999958198,0.9999999109,0.9999982313,0.0081488446,,0.0022748464
1001,0.9999999953,0.9999999942,0.9999999964,0.6668485216,0.9977251536,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/less-MMI.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.9994796659,0.2748266879,0.0000000067,0.8226772364,0.0000000036
0010,0.0005203341,,0.0001391380,0.0000000026,0.0834579639,0.0000000026
0001,0.7251733121,0.9998608620,,0.0000000044,0.8862211991,0.0000000062
1000,0.9999999933,0.9999999974,0.9999999956,,0.9999999962,0.3421837689
1010,0.1773227636,0.9165420361,0.1137788009,0.0000000038,,0.0000000038
1001,0.9999999964,0.9999999974,0.9999999938,0.6578162311,0.9999999962,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/less-MUG.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.9999999689,0.7836221637,0.0000000426,0.9985939723,0.0000000269
0010,0.0000000311,,0.0000000054,0.0000000026,0.0094954715,0.0000000028
0001,0.2163778363,0.9999999946,,0.0000000207,0.9982376296,0.0000000169
1000,0.9999999574,0.9999999974,0.9999999793,,0.9999999974,0.3557579526
1010,0.0014060277,0.9905045285,0.0017623704,0.0000000026,,0.0000000026
1001,0.9999999731,0.9999999972,0.9999999831,0.6442420474,0.9999999974,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/less-OULU.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.9999997223,0.9139693215,0.0000000707,0.9907992633,0.0000000039
0010,0.0000002777,,0.0000002240,0.0000000038,0.0042596120,0.0000000026
0001,0.0860306785,0.9999997760,,0.0000000113,0.9629143033,0.0000000047
1000,0.9999999293,0.9999999962,0.9999999887,,0.9999999974,0.0706718768
1010,0.0092007367,0.9957403880,0.0370856967,0.0000000026,,0.0000000026
1001,0.9999999961,0.9999999974,0.9999999953,0.9293281232,0.9999999974,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/two-sided-CK.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0256184269,0.1005499030,0.0000000185,0.0000083605,0.0000000095
0010,0.0256184269,,0.1005375015,0.0000000151,0.0000001783,0.0000000115
0001,0.1005499030,0.1005375015,,0.0000000083,0.0000035373,0.0000000073
1000,0.0000000185,0.0000000151,0.0000000083,,0.0162976892,0.6663029568
1010,0.0000083605,0.0000001783,0.0000035373,0.0162976892,,0.0045496927
1001,0.0000000095,0.0000000115,0.0000000073,0.6663029568,0.0045496927,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/two-sided-MMI.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0010406682,0.5496533757,0.0000000133,0.3546455272,0.0000000072
0010,0.0010406682,,0.0002782759,0.0000000052,0.1669159278,0.0000000052
0001,0.5496533757,0.0002782759,,0.0000000088,0.2275576018,0.0000000123
1000,0.0000000133,0.0000000052,0.0000000088,,0.0000000076,0.6843675378
1010,0.3546455272,0.1669159278,0.2275576018,0.0000000076,,0.0000000075
1001,0.0000000072,0.0000000052,0.0000000123,0.6843675378,0.0000000075,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/two-sided-MUG.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0000000622,0.4327556727,0.0000000851,0.0028120554,0.0000000538
0010,0.0000000622,,0.0000000108,0.0000000052,0.0189909430,0.0000000055
0001,0.4327556727,0.0000000108,,0.0000000413,0.0035247407,0.0000000339
1000,0.0000000851,0.0000000052,0.0000000413,,0.0000000052,0.7115159053
1010,0.0028120554,0.0189909430,0.0035247407,0.0000000052,,0.0000000052
1001,0.0000000538,0.0000000055,0.0000000339,0.7115159053,0.0000000052,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models/two-sided-OULU.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0000005554,0.1720613571,0.0000001415,0.0184014734,0.0000000077
0010,0.0000005554,,0.0000004480,0.0000000076,0.0085192239,0.0000000052
0001,0.1720613571,0.0000004480,,0.0000000227,0.0741713933,0.0000000095
1000,0.0000001415,0.0000000076,0.0000000227,,0.0000000052,0.1413437536
1010,0.0184014734,0.0085192239,0.0741713933,0.0000000052,,0.0000000052
1001,0.0000000077,0.0000000052,0.0000000095,0.1413437536,0.0000000052,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models_and_datasets/greater.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0000000000,0.0718015992,1.0000000000,0.4025650738,1.0000000000
0010,1.0000000000,,1.0000000000,1.0000000000,0.9999999999,1.0000000000
0001,0.9281984008,0.0000000000,,1.0000000000,0.5457631323,1.0000000000
1000,0.0000000000,0.0000000000,0.0000000000,,0.0000000000,0.8779166873
1010,0.5974349262,0.0000000001,0.4542368677,1.0000000000,,1.0000000000
1001,0.0000000000,0.0000000000,0.0000000000,0.1220833127,0.0000000000,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models_and_datasets/less.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,1.0000000000,0.9281984008,0.0000000000,0.5974349262,0.0000000000
0010,0.0000000000,,0.0000000000,0.0000000000,0.0000000001,0.0000000000
0001,0.0718015992,1.0000000000,,0.0000000000,0.4542368677,0.0000000000
1000,1.0000000000,1.0000000000,1.0000000000,,1.0000000000,0.1220833127
1010,0.4025650738,0.9999999999,0.5457631323,0.0000000000,,0.0000000000
1001,1.0000000000,1.0000000000,1.0000000000,0.8779166873,1.0000000000,


==> stadistics/tables/csv/cross_kfold_ablation_merge_models_and_datasets/two-sided.csv <==
init, 0000,0010,0001,1000,1010,1001
0000,,0.0000000000,0.1436031984,0.0000000000,0.8051301476,0.0000000000
0010,0.0000000000,,0.0000000000,0.0000000000,0.0000000002,0.0000000000
0001,0.1436031984,0.0000000000,,0.0000000000,0.9084737353,0.0000000000
1000,0.0000000000,0.0000000000,0.0000000000,,0.0000000000,0.2441666253
1010,0.8051301476,0.0000000002,0.9084737353,0.0000000000,,0.0000000000
1001,0.0000000000,0.0000000000,0.0000000000,0.2441666253,0.0000000000,


==> stadistics/tables/csv/mix-merge_models/greater-CK.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.0000346230,0.0000044636,0.0000083041,0.9999999895,0.9947154284,0.9999999774
0010,0.0034320288,0.0000130765,0.0001845660,0.9999999759,0.9996934725,0.9999999743
0001,0.0783017480,0.0148956651,0.0181370805,0.9999997805,0.9995383242,0.9999999454
1000,0.0000000112,0.0000000075,0.0000000062,0.9485616139,0.2264364339,0.9874733212
1010,0.0000000071,0.0000000075,0.0000000047,0.6261611128,0.0415799101,0.6762195057
1001,0.0000000051,0.0000000051,0.0000000034,0.6261591719,0.0659165884,0.7934243240


==> stadistics/tables/csv/mix-merge_models/greater-MMI.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.9916323233,0.0904530328,0.9946148940,0.9999999961,0.5846631519,0.9999999974
0010,0.8875559087,0.0063220934,0.9128425892,0.9999999914,0.2437642121,0.9999999972
0001,0.9989217808,0.0683603854,0.9970548342,0.9999999954,0.6304463772,0.9999999974
1000,0.0000008650,0.0000000054,0.0000030567,0.9999248937,0.0000000066,0.9999936445
1010,0.0000001789,0.0000000028,0.0000003679,0.9999663727,0.0000000130,0.9999896515
1001,0.0001983985,0.0000001095,0.0006102109,0.9999997912,0.0000102022,0.9999999664


==> stadistics/tables/csv/mix-merge_models/greater-MUG.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.0057286686,0.0000000546,0.0035108381,0.9999995903,0.0001767879,0.9999991925
0010,0.0153251526,0.0000000839,0.0079786155,0.9999999298,0.0003767501,0.9999995778
0001,0.0001420239,0.0000000789,0.0000459255,0.9999995826,0.0000232160,0.9999997056
1000,0.0000000086,0.0000000062,0.0000000119,0.4528269831,0.0000000311,0.3245023698
1010,0.0000000292,0.0000000044,0.0000000221,0.9746951181,0.0000000353,0.9699075910
1001,0.0000000119,0.0000000047,0.0000000181,0.9904235294,0.0000000513,0.9907005274


==> stadistics/tables/csv/mix-merge_models/greater-OULU.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.1016678839,0.0000005675,0.0205582523,0.9999996266,0.0004171329,0.9999999118
0010,0.1715789216,0.0000000086,0.0072415823,0.9999999378,0.0060109600,0.9999999929
0001,0.1405044675,0.0000022326,0.0119629570,0.9999989828,0.0040597791,0.9999999402
1000,0.0000000112,0.0000000039,0.0000000075,0.8799577666,0.0000000512,0.9460418451
1010,0.0000000321,0.0000000058,0.0000000187,0.7914110574,0.0000000149,0.9659075748
1001,0.0000000092,0.0000000028,0.0000000054,0.8662846372,0.0000000164,0.9390518246


==> stadistics/tables/csv/mix-merge_models/joined-greater.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,0.0000346230,0.0000044636,0.0000083041,0.9999999895,0.9947154284,0.9999999774,,,,,,,,,,,,,,,,,,
CK,0010,0.0034320288,0.0000130765,0.0001845660,0.9999999759,0.9996934725,0.9999999743,,,,,,,,,,,,,,,,,,
CK,0001,0.0783017480,0.0148956651,0.0181370805,0.9999997805,0.9995383242,0.9999999454,,,,,,,,,,,,,,,,,,
CK,1000,0.0000000112,0.0000000075,0.0000000062,0.9485616139,0.2264364339,0.9874733212,,,,,,,,,,,,,,,,,,
CK,1010,0.0000000071,0.0000000075,0.0000000047,0.6261611128,0.0415799101,0.6762195057,,,,,,,,,,,,,,,,,,
CK,1001,0.0000000051,0.0000000051,0.0000000034,0.6261591719,0.0659165884,0.7934243240,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,0.9916323233,0.0904530328,0.9946148940,0.9999999961,0.5846631519,0.9999999974,,,,,,,,,,,,
MMI,0010,,,,,,,0.8875559087,0.0063220934,0.9128425892,0.9999999914,0.2437642121,0.9999999972,,,,,,,,,,,,
MMI,0001,,,,,,,0.9989217808,0.0683603854,0.9970548342,0.9999999954,0.6304463772,0.9999999974,,,,,,,,,,,,
MMI,1000,,,,,,,0.0000008650,0.0000000054,0.0000030567,0.9999248937,0.0000000066,0.9999936445,,,,,,,,,,,,
MMI,1010,,,,,,,0.0000001789,0.0000000028,0.0000003679,0.9999663727,0.0000000130,0.9999896515,,,,,,,,,,,,
MMI,1001,,,,,,,0.0001983985,0.0000001095,0.0006102109,0.9999997912,0.0000102022,0.9999999664,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,0.1016678839,0.0000005675,0.0205582523,0.9999996266,0.0004171329,0.9999999118,,,,,,
OULU,0010,,,,,,,,,,,,,0.1715789216,0.0000000086,0.0072415823,0.9999999378,0.0060109600,0.9999999929,,,,,,
OULU,0001,,,,,,,,,,,,,0.1405044675,0.0000022326,0.0119629570,0.9999989828,0.0040597791,0.9999999402,,,,,,
OULU,1000,,,,,,,,,,,,,0.0000000112,0.0000000039,0.0000000075,0.8799577666,0.0000000512,0.9460418451,,,,,,
OULU,1010,,,,,,,,,,,,,0.0000000321,0.0000000058,0.0000000187,0.7914110574,0.0000000149,0.9659075748,,,,,,
OULU,1001,,,,,,,,,,,,,0.0000000092,0.0000000028,0.0000000054,0.8662846372,0.0000000164,0.9390518246,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,0.0057286686,0.0000000546,0.0035108381,0.9999995903,0.0001767879,0.9999991925
MUG,0010,,,,,,,,,,,,,,,,,,,0.0153251526,0.0000000839,0.0079786155,0.9999999298,0.0003767501,0.9999995778
MUG,0001,,,,,,,,,,,,,,,,,,,0.0001420239,0.0000000789,0.0000459255,0.9999995826,0.0000232160,0.9999997056
MUG,1000,,,,,,,,,,,,,,,,,,,0.0000000086,0.0000000062,0.0000000119,0.4528269831,0.0000000311,0.3245023698
MUG,1010,,,,,,,,,,,,,,,,,,,0.0000000292,0.0000000044,0.0000000221,0.9746951181,0.0000000353,0.9699075910
MUG,1001,,,,,,,,,,,,,,,,,,,0.0000000119,0.0000000047,0.0000000181,0.9904235294,0.0000000513,0.9907005274


==> stadistics/tables/csv/mix-merge_models/joined-less.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,0.9999653770,0.9999955364,0.9999916959,0.0000000105,0.0052845716,0.0000000226,,,,,,,,,,,,,,,,,,
CK,0010,0.9965679712,0.9999869235,0.9998154340,0.0000000241,0.0003065275,0.0000000257,,,,,,,,,,,,,,,,,,
CK,0001,0.9216982520,0.9851043349,0.9818629195,0.0000002195,0.0004616758,0.0000000546,,,,,,,,,,,,,,,,,,
CK,1000,0.9999999888,0.9999999925,0.9999999938,0.0514383861,0.7735635661,0.0125266788,,,,,,,,,,,,,,,,,,
CK,1010,0.9999999929,0.9999999925,0.9999999953,0.3738388872,0.9584200899,0.3237804943,,,,,,,,,,,,,,,,,,
CK,1001,0.9999999949,0.9999999949,0.9999999966,0.3738408281,0.9340834116,0.2065756760,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,0.0083676767,0.9095469672,0.0053851060,0.0000000039,0.4153368481,0.0000000026,,,,,,,,,,,,
MMI,0010,,,,,,,0.1124440913,0.9936779066,0.0871574108,0.0000000086,0.7562357879,0.0000000028,,,,,,,,,,,,
MMI,0001,,,,,,,0.0010782192,0.9316396146,0.0029451658,0.0000000046,0.3695536228,0.0000000026,,,,,,,,,,,,
MMI,1000,,,,,,,0.9999991350,0.9999999946,0.9999969433,0.0000751063,0.9999999934,0.0000063555,,,,,,,,,,,,
MMI,1010,,,,,,,0.9999998211,0.9999999972,0.9999996321,0.0000336273,0.9999999870,0.0000103485,,,,,,,,,,,,
MMI,1001,,,,,,,0.9998016015,0.9999998905,0.9993897891,0.0000002088,0.9999897978,0.0000000336,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,0.8983321161,0.9999994325,0.9794417477,0.0000003734,0.9995828671,0.0000000882,,,,,,
OULU,0010,,,,,,,,,,,,,0.8284210784,0.9999999914,0.9927584177,0.0000000622,0.9939890400,0.0000000071,,,,,,
OULU,0001,,,,,,,,,,,,,0.8594955325,0.9999977674,0.9880370430,0.0000010172,0.9959402209,0.0000000598,,,,,,
OULU,1000,,,,,,,,,,,,,0.9999999888,0.9999999961,0.9999999925,0.1200422334,0.9999999488,0.0539581549,,,,,,
OULU,1010,,,,,,,,,,,,,0.9999999679,0.9999999942,0.9999999813,0.2085889426,0.9999999851,0.0340924252,,,,,,
OULU,1001,,,,,,,,,,,,,0.9999999908,0.9999999972,0.9999999946,0.1337153628,0.9999999836,0.0609481754,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,0.9942713314,0.9999999454,0.9964891619,0.0000004097,0.9998232121,0.0000008075
MUG,0010,,,,,,,,,,,,,,,,,,,0.9846748474,0.9999999161,0.9920213845,0.0000000702,0.9996232499,0.0000004222
MUG,0001,,,,,,,,,,,,,,,,,,,0.9998579761,0.9999999211,0.9999540745,0.0000004174,0.9999767840,0.0000002944
MUG,1000,,,,,,,,,,,,,,,,,,,0.9999999914,0.9999999938,0.9999999881,0.5471730169,0.9999999689,0.6754976302
MUG,1010,,,,,,,,,,,,,,,,,,,0.9999999708,0.9999999956,0.9999999779,0.0253048819,0.9999999647,0.0300924090
MUG,1001,,,,,,,,,,,,,,,,,,,0.9999999881,0.9999999953,0.9999999819,0.0095764706,0.9999999487,0.0092994726


==> stadistics/tables/csv/mix-merge_models/joined-two-sided.csv <==
db_name,init,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001,0000,0010,0001,1000,1010,1001
CK,0000,0.0000692459,0.0000089271,0.0000166082,0.0000000209,0.0105691432,0.0000000453,,,,,,,,,,,,,,,,,,
CK,0010,0.0068640575,0.0000261529,0.0003691320,0.0000000483,0.0006130549,0.0000000514,,,,,,,,,,,,,,,,,,
CK,0001,0.1566034961,0.0297913302,0.0362741609,0.0000004391,0.0009233517,0.0000001091,,,,,,,,,,,,,,,,,,
CK,1000,0.0000000223,0.0000000151,0.0000000124,0.1028767722,0.4528728679,0.0250533576,,,,,,,,,,,,,,,,,,
CK,1010,0.0000000141,0.0000000151,0.0000000095,0.7476777743,0.0831598202,0.6475609886,,,,,,,,,,,,,,,,,,
CK,1001,0.0000000101,0.0000000101,0.0000000068,0.7476816562,0.1318331768,0.4131513520,,,,,,,,,,,,,,,,,,
MMI,0000,,,,,,,0.0167353534,0.1809060655,0.0107702120,0.0000000077,0.8306736962,0.0000000052,,,,,,,,,,,,
MMI,0010,,,,,,,0.2248881826,0.0126441868,0.1743148217,0.0000000173,0.4875284241,0.0000000055,,,,,,,,,,,,
MMI,0001,,,,,,,0.0021564384,0.1367207707,0.0058903316,0.0000000093,0.7391072456,0.0000000052,,,,,,,,,,,,
MMI,1000,,,,,,,0.0000017300,0.0000000108,0.0000061134,0.0001502125,0.0000000131,0.0000127109,,,,,,,,,,,,
MMI,1010,,,,,,,0.0000003578,0.0000000055,0.0000007358,0.0000672546,0.0000000259,0.0000206970,,,,,,,,,,,,
MMI,1001,,,,,,,0.0003967970,0.0000002190,0.0012204217,0.0000004176,0.0000204045,0.0000000672,,,,,,,,,,,,
OULU,0000,,,,,,,,,,,,,0.2033357678,0.0000011349,0.0411165046,0.0000007467,0.0008342657,0.0000001763,,,,,,
OULU,0010,,,,,,,,,,,,,0.3431578432,0.0000000172,0.0144831646,0.0000001245,0.0120219201,0.0000000141,,,,,,
OULU,0001,,,,,,,,,,,,,0.2810089350,0.0000044652,0.0239259139,0.0000020345,0.0081195583,0.0000001197,,,,,,
OULU,1000,,,,,,,,,,,,,0.0000000223,0.0000000077,0.0000000151,0.2400844668,0.0000001024,0.1079163099,,,,,,
OULU,1010,,,,,,,,,,,,,0.0000000641,0.0000000116,0.0000000374,0.4171778852,0.0000000298,0.0681848503,,,,,,
OULU,1001,,,,,,,,,,,,,0.0000000183,0.0000000055,0.0000000108,0.2674307257,0.0000000329,0.1218963508,,,,,,
MUG,0000,,,,,,,,,,,,,,,,,,,0.0114573373,0.0000001091,0.0070216761,0.0000008194,0.0003535758,0.0000016150
MUG,0010,,,,,,,,,,,,,,,,,,,0.0306503052,0.0000001679,0.0159572309,0.0000001404,0.0007535001,0.0000008444
MUG,0001,,,,,,,,,,,,,,,,,,,0.0002840479,0.0000001579,0.0000918509,0.0000008348,0.0000464319,0.0000005888
MUG,1000,,,,,,,,,,,,,,,,,,,0.0000000172,0.0000000124,0.0000000238,0.9056539661,0.0000000622,0.6490047396
MUG,1010,,,,,,,,,,,,,,,,,,,0.0000000584,0.0000000089,0.0000000442,0.0506097637,0.0000000705,0.0601848181
MUG,1001,,,,,,,,,,,,,,,,,,,0.0000000238,0.0000000095,0.0000000362,0.0191529412,0.0000001026,0.0185989452


==> stadistics/tables/csv/mix-merge_models/less-CK.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.9999653770,0.9999955364,0.9999916959,0.0000000105,0.0052845716,0.0000000226
0010,0.9965679712,0.9999869235,0.9998154340,0.0000000241,0.0003065275,0.0000000257
0001,0.9216982520,0.9851043349,0.9818629195,0.0000002195,0.0004616758,0.0000000546
1000,0.9999999888,0.9999999925,0.9999999938,0.0514383861,0.7735635661,0.0125266788
1010,0.9999999929,0.9999999925,0.9999999953,0.3738388872,0.9584200899,0.3237804943
1001,0.9999999949,0.9999999949,0.9999999966,0.3738408281,0.9340834116,0.2065756760


==> stadistics/tables/csv/mix-merge_models/less-MMI.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.0083676767,0.9095469672,0.0053851060,0.0000000039,0.4153368481,0.0000000026
0010,0.1124440913,0.9936779066,0.0871574108,0.0000000086,0.7562357879,0.0000000028
0001,0.0010782192,0.9316396146,0.0029451658,0.0000000046,0.3695536228,0.0000000026
1000,0.9999991350,0.9999999946,0.9999969433,0.0000751063,0.9999999934,0.0000063555
1010,0.9999998211,0.9999999972,0.9999996321,0.0000336273,0.9999999870,0.0000103485
1001,0.9998016015,0.9999998905,0.9993897891,0.0000002088,0.9999897978,0.0000000336


==> stadistics/tables/csv/mix-merge_models/less-MUG.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.9942713314,0.9999999454,0.9964891619,0.0000004097,0.9998232121,0.0000008075
0010,0.9846748474,0.9999999161,0.9920213845,0.0000000702,0.9996232499,0.0000004222
0001,0.9998579761,0.9999999211,0.9999540745,0.0000004174,0.9999767840,0.0000002944
1000,0.9999999914,0.9999999938,0.9999999881,0.5471730169,0.9999999689,0.6754976302
1010,0.9999999708,0.9999999956,0.9999999779,0.0253048819,0.9999999647,0.0300924090
1001,0.9999999881,0.9999999953,0.9999999819,0.0095764706,0.9999999487,0.0092994726


==> stadistics/tables/csv/mix-merge_models/less-OULU.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.8983321161,0.9999994325,0.9794417477,0.0000003734,0.9995828671,0.0000000882
0010,0.8284210784,0.9999999914,0.9927584177,0.0000000622,0.9939890400,0.0000000071
0001,0.8594955325,0.9999977674,0.9880370430,0.0000010172,0.9959402209,0.0000000598
1000,0.9999999888,0.9999999961,0.9999999925,0.1200422334,0.9999999488,0.0539581549
1010,0.9999999679,0.9999999942,0.9999999813,0.2085889426,0.9999999851,0.0340924252
1001,0.9999999908,0.9999999972,0.9999999946,0.1337153628,0.9999999836,0.0609481754


==> stadistics/tables/csv/mix-merge_models/two-sided-CK.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.0000692459,0.0000089271,0.0000166082,0.0000000209,0.0105691432,0.0000000453
0010,0.0068640575,0.0000261529,0.0003691320,0.0000000483,0.0006130549,0.0000000514
0001,0.1566034961,0.0297913302,0.0362741609,0.0000004391,0.0009233517,0.0000001091
1000,0.0000000223,0.0000000151,0.0000000124,0.1028767722,0.4528728679,0.0250533576
1010,0.0000000141,0.0000000151,0.0000000095,0.7476777743,0.0831598202,0.6475609886
1001,0.0000000101,0.0000000101,0.0000000068,0.7476816562,0.1318331768,0.4131513520


==> stadistics/tables/csv/mix-merge_models/two-sided-MMI.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.0167353534,0.1809060655,0.0107702120,0.0000000077,0.8306736962,0.0000000052
0010,0.2248881826,0.0126441868,0.1743148217,0.0000000173,0.4875284241,0.0000000055
0001,0.0021564384,0.1367207707,0.0058903316,0.0000000093,0.7391072456,0.0000000052
1000,0.0000017300,0.0000000108,0.0000061134,0.0001502125,0.0000000131,0.0000127109
1010,0.0000003578,0.0000000055,0.0000007358,0.0000672546,0.0000000259,0.0000206970
1001,0.0003967970,0.0000002190,0.0012204217,0.0000004176,0.0000204045,0.0000000672


==> stadistics/tables/csv/mix-merge_models/two-sided-MUG.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.0114573373,0.0000001091,0.0070216761,0.0000008194,0.0003535758,0.0000016150
0010,0.0306503052,0.0000001679,0.0159572309,0.0000001404,0.0007535001,0.0000008444
0001,0.0002840479,0.0000001579,0.0000918509,0.0000008348,0.0000464319,0.0000005888
1000,0.0000000172,0.0000000124,0.0000000238,0.9056539661,0.0000000622,0.6490047396
1010,0.0000000584,0.0000000089,0.0000000442,0.0506097637,0.0000000705,0.0601848181
1001,0.0000000238,0.0000000095,0.0000000362,0.0191529412,0.0000001026,0.0185989452


==> stadistics/tables/csv/mix-merge_models/two-sided-OULU.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.2033357678,0.0000011349,0.0411165046,0.0000007467,0.0008342657,0.0000001763
0010,0.3431578432,0.0000000172,0.0144831646,0.0000001245,0.0120219201,0.0000000141
0001,0.2810089350,0.0000044652,0.0239259139,0.0000020345,0.0081195583,0.0000001197
1000,0.0000000223,0.0000000077,0.0000000151,0.2400844668,0.0000001024,0.1079163099
1010,0.0000000641,0.0000000116,0.0000000374,0.4171778852,0.0000000298,0.0681848503
1001,0.0000000183,0.0000000055,0.0000000108,0.2674307257,0.0000000329,0.1218963508


==> stadistics/tables/csv/mix-merge_models_and_datasets/greater.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.0012403028,0.0000000000,0.0000550377,1.0000000000,0.0143646031,1.0000000000
0010,0.0072726366,0.0000000000,0.0001246985,1.0000000000,0.0547300610,1.0000000000
0001,0.0335502598,0.0000000000,0.0015315702,1.0000000000,0.0584490742,1.0000000000
1000,0.0000000000,0.0000000000,0.0000000000,0.9998437640,0.0000000000,0.9999895584
1010,0.0000000000,0.0000000000,0.0000000000,0.9999067015,0.0000000000,0.9999940547
1001,0.0000000000,0.0000000000,0.0000000000,0.9999997999,0.0000000000,0.9999999887


==> stadistics/tables/csv/mix-merge_models_and_datasets/less.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.9987596972,1.0000000000,0.9999449623,0.0000000000,0.9856353969,0.0000000000
0010,0.9927273634,1.0000000000,0.9998753015,0.0000000000,0.9452699390,0.0000000000
0001,0.9664497402,1.0000000000,0.9984684298,0.0000000000,0.9415509258,0.0000000000
1000,1.0000000000,1.0000000000,1.0000000000,0.0001562360,1.0000000000,0.0000104416
1010,1.0000000000,1.0000000000,1.0000000000,0.0000932985,1.0000000000,0.0000059453
1001,1.0000000000,1.0000000000,1.0000000000,0.0000002001,1.0000000000,0.0000000113


==> stadistics/tables/csv/mix-merge_models_and_datasets/two-sided.csv <==
init,merge/0000,merge/0010,merge/0001,merge/1000,merge/1010,merge/1001
0000,0.0024806056,0.0000000000,0.0001100755,0.0000000000,0.0287292062,0.0000000000
0010,0.0145452733,0.0000000000,0.0002493971,0.0000000000,0.1094601219,0.0000000000
0001,0.0671005195,0.0000000000,0.0030631403,0.0000000000,0.1168981485,0.0000000000
1000,0.0000000000,0.0000000000,0.0000000000,0.0003124720,0.0000000000,0.0000208833
1010,0.0000000000,0.0000000000,0.0000000000,0.0001865970,0.0000000000,0.0000118906
1001,0.0000000000,0.0000000000,0.0000000000,0.0000004001,0.0000000000,0.0000000226


==> stadistics/tables/csv/mix/greater-CK.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.6570847828,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.5536307995,0.9279364826,0.1726155359,0.0398079007,0.0215572234,0.8273844641,0.8875420580,0.8273844641,0.2500921285,0.2500921285,0.1124579420,0.1726155359,0.0690053688,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0398079007,0.1726155359,0.2500921285,0.9601920993,0.8273844641,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.6570847828,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.4463692005,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.6570847828,0.9601920993
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1726155359,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1726155359,0.3429152172
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.5536307995,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.1124579420,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8273844641,0.9601920993
Inceptionv3-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.9309946312,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.2500921285,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0010,0.0690053688,0.0215572234,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.1726155359,0.4463692005,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.0398079007,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1124579420,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.5536307995,0.4463692005,0.9309946312,0.7499078715,0.9784427766,0.0398079007,0.0398079007,0.1124579420,0.8875420580,0.1726155359,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8273844641,0.9784427766,0.9309946312,0.5536307995,0.9784427766,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.8875420580,0.9309946312,0.9601920993,0.9601920993,0.9601920993,0.0690053688,0.0690053688,0.1124579420,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1124579420,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8273844641,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.6570847828,0.9601920993,0.5536307995,0.0690053688,0.1124579420,0.9601920993,0.9309946312,0.9601920993,0.4463692005,0.6570847828,0.0398079007,0.3429152172,0.4463692005,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766
Inceptionv3-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.6570847828,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.2500921285,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.6570847828,0.9601920993
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.1726155359,0.8875420580,0.0215572234,0.0215572234,0.0690053688,0.7499078715,0.7499078715,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8273844641,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.6570847828,0.8875420580,0.5536307995,0.1124579420,0.2500921285,0.8875420580,0.9309946312,0.8875420580,0.7499078715,0.6570847828,0.2500921285,0.6570847828,0.8875420580,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0215572234,0.0398079007,0.9784427766,0.4463692005,0.9784427766,0.5536307995,0.7499078715,0.5536307995,0.9601920993,0.8273844641,0.9784427766,0.0398079007,0.0398079007,0.0690053688,0.9601920993,0.1726155359,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0690053688,0.1124579420,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.1726155359,0.3429152172,0.9784427766,0.8273844641,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.1124579420,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.3429152172,0.9784427766,0.0690053688,0.1726155359,0.2500921285,0.9601920993,0.7499078715,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1726155359,0.9309946312,0.0398079007,0.0215572234,0.0690053688,0.7499078715,0.7499078715,0.8273844641,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8273844641,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.7499078715,0.9601920993,0.8273844641,0.1726155359,0.3429152172,0.9601920993,0.9784427766,0.9601920993,0.8273844641,0.6570847828,0.2500921285,0.7499078715,0.8273844641,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet18-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.8273844641,0.7499078715,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9309946312,0.1124579420,0.3429152172,0.9789159015,0.9784427766,0.9789159015,0.8875420580,0.6570847828,0.2500921285,0.6570847828,0.8875420580,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.9784427766
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9601920993,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0690053688,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.1726155359,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.3429152172,0.4463692005,0.0215572234,0.0398079007,0.0690053688,0.2500921285,0.2500921285,0.2500921285,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0690053688,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8875420580,0.9784427766
ResNet101-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.3429152172,0.3429152172,0.9601920993,0.7499078715,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9309946312,0.0398079007,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.0215572234,0.0720635174,0.9784427766,0.5536307995,0.9784427766,0.8273844641,0.6570847828,0.8273844641,0.9601920993,0.8273844641,0.9784427766,0.0398079007,0.0215572234,0.0690053688,0.9601920993,0.0690053688,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.1124579420,0.3575003273,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0690053688,0.2500921285,0.1726155359,0.9784427766,0.7499078715,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9309946312,0.0398079007,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.7499078715,0.9601920993,0.7499078715,0.0398079007,0.1726155359,0.9784427766,0.9784427766,0.9601920993,0.7499078715,0.6570847828,0.2500921285,0.6570847828,0.6570847828,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.2500921285,0.8875420580,0.0215572234,0.0398079007,0.0398079007,0.7499078715,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.7499078715,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.4463692005,0.8273844641,0.6570847828,0.1124579420,0.2500921285,0.7499078715,0.8273844641,0.7499078715,0.5536307995,0.5536307995,0.2500921285,0.4463692005,0.5536307995,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.7499078715,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0690053688,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1726155359,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.0398079007,0.0690053688,0.0398079007,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.9784427766
C3D,0000,0.9309946312,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.2500921285,0.7499078715,0.9784427766,0.2500921285,0.9784427766,0.5536307995,0.4463692005,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.0690053688,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.8273844641,0.3429152172,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
C3D,0001,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.5536307995,0.6570847828,0.0215572234,0.0398079007,0.0398079007,0.2500921285,0.1124579420,0.1726155359,0.0690053688,0.1726155359,0.0398079007,0.0398079007,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766
C3D,1010,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.1124579420,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.2500921285,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.5536307995,0.6570847828,0.1124579420,0.0398079007,0.0215572234,0.4463692005,0.4463692005,0.4463692005,0.1726155359,0.2500921285,0.0690053688,0.1124579420,0.0690053688,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.8875420580,0.9784427766
C3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.4463692005,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.5536307995,0.8633391609,0.0215572234,0.0398079007,0.0398079007,0.7499078715,0.6570847828,0.6570847828,0.0398079007,0.3429152172,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766
c3d-block-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.9309946312,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.1726155359,0.8875420580,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9309946312,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.9784427766,0.6570847828,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9309946312,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.3429152172,0.8273844641,0.9784427766,0.5536307995,0.9784427766,0.2500921285,0.4463692005,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.4463692005,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.7499078715,0.8273844641,0.1726155359,0.0398079007,0.0398079007,0.4463692005,0.8875420580,0.4463692005,0.1726155359,0.3429152172,0.0690053688,0.0690053688,0.0690053688,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766
c3d-block-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.6570847828,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.3429152172,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.4463692005,0.6570847828,0.1124579420,0.0398079007,0.0215572234,0.3429152172,0.4463692005,0.3429152172,0.1726155359,0.2500921285,0.0690053688,0.0690053688,0.0690053688,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.8875420580,0.9601920993
c3d-block-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.8875420580,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.1726155359,0.4463692005,0.0398079007,0.0398079007,0.0215572234,0.1124579420,0.2500921285,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9309946312,0.9784427766
I3D,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9309946312,0.0398079007,0.0690053688,0.0398079007,0.8273844641,0.7499078715,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.8273844641,0.1124579420,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.7499078715,0.4463692005,0.6570847828,0.6570847828,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
I3D,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.6570847828,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.5536307995,0.7499078715,0.2500921285,0.0398079007,0.0690053688,0.6570847828,0.5536307995,0.6570847828,0.2500921285,0.3429152172,0.0690053688,0.1124579420,0.2500921285,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766
I3D,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1726155359,0.8273844641,0.0215572234,0.0398079007,0.0215572234,0.8273844641,0.7499078715,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8875420580,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.6570847828,0.8273844641,0.4463692005,0.0690053688,0.1124579420,0.8273844641,0.9309946312,0.7499078715,0.3429152172,0.4463692005,0.2500921285,0.2500921285,0.2500921285,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8273844641,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1726155359,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.3429152172,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.0690053688,0.0398079007,0.0690053688,0.0398079007,0.0398079007,0.0398079007,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.7499078715,0.8875420580
I3D,1010,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.9309946312,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.6570847828,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.1124579420,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.2500921285,0.4463692005,0.0398079007,0.0398079007,0.0215572234,0.1726155359,0.1124579420,0.1124579420,0.0690053688,0.1124579420,0.0398079007,0.0398079007,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.8273844641,0.9601920993
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.2500921285,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.3429152172,0.6570847828,0.1124579420,0.0398079007,0.0398079007,0.3429152172,0.2500921285,0.3429152172,0.1124579420,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.2500921285,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.4463692005,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.8875420580,0.1124579420,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.8273844641,0.4463692005,0.8875420580,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.7499078715,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.5536307995,0.9279364826,0.0690053688,0.0398079007,0.0690053688,0.8273844641,0.7499078715,0.7499078715,0.0690053688,0.4463692005,0.0398079007,0.0215572234,0.0690053688,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766
ResNet3D-18,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0398079007,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9660554226,0.7499078715,0.0690053688,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.6570847828,0.1726155359,0.3429152172,0.7499078715,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.1726155359,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.6570847828,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.7499078715,0.8875420580,0.3429152172,0.0215572234,0.2500921285,0.8273844641,0.9309946312,0.7499078715,0.4463692005,0.4463692005,0.1726155359,0.3429152172,0.3429152172,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-18,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0690053688,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.3429152172,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.4463692005,0.8273844641,0.1726155359,0.0398079007,0.0690053688,0.7499078715,0.7499078715,0.7499078715,0.1726155359,0.3429152172,0.0690053688,0.0398079007,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.1124579420,0.0398079007,0.9309946312,0.7499078715,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0398079007,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.6570847828,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0215572234,0.2500921285,0.1124579420,0.9601920993,0.7499078715,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.9309946312,0.0215572234,0.0215572234,0.0690053688,0.7499078715,0.7499078715,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0398079007,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9309946312,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9601920993,0.8875420580,0.1124579420,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.7499078715,0.2500921285,0.8875420580,0.9309946312,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.6570847828,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.1124579420,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.5536307995,0.9601920993
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.7499078715,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0690053688,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.1726155359,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.5536307995,0.9601920993
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8273844641,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.6570847828,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.2500921285,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.2500921285,0.4463692005,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.1124579420,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.8875420580,0.9784427766


==> stadistics/tables/csv/mix/greater-MMI.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.8273844641,0.6570847828,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.5536307995,0.6570847828,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.2500921285,0.4463692005,0.9309946312,0.9784427766,0.5536307995,0.9784427766,0.3429152172,0.4463692005,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.8273844641,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.9309946312,0.8273844641,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.8273844641,0.8273844641,0.9601920993,0.1726155359,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.4463692005,0.8875420580,0.9784427766,0.6570847828,0.9784427766,0.4463692005,0.5536307995,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.8875420580,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8607414881,0.9784427766,0.9660554226,0.3273604230,0.9784427766,0.9784427766,0.8607414881,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.7673955908,0.7499078715,0.9784427766,0.9784427766,0.9455952850,0.9784427766,0.8875420580,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9122228486,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9296136133,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0210840985,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0210840985,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2903560811,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0339445774,0.1425247037,0.0215572234,0.0215572234,0.1124579420,0.8875420580,0.0210840985,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.7060316269,0.0215572234,0.8273844641
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9455952850,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0210840985,0.6570847828,0.0215572234,0.0215572234,0.0339445774,0.7499078715,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0210840985,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.3429152172,0.9279364826,0.0210840985,0.9309946312,0.0339445774,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.9279364826
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0339445774,0.8633391609,0.0215572234,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.8574752963,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9660554226,0.0215572234,0.0215572234,0.5536307995,0.9455952850,0.0215572234,0.9784427766,0.0339445774,0.0215572234,0.0215572234,0.0544047150,0.0215572234,0.2903560811,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993
Inceptionv3-lstm,0000,0.3429152172,0.2500921285,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.1726155359,0.4463692005,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.3429152172,0.5536307995,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.1124579420,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.3429152172,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.7499078715,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0010,0.5536307995,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.1726155359,0.7499078715,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.2500921285,0.5536307995,0.9784427766,0.5536307995,0.9784427766,0.2500921285,0.3429152172,0.1726155359,0.9784427766,0.9601920993,0.9784427766,0.2500921285,0.6570847828,0.4463692005,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.8273844641,0.6570847828,0.8875420580,0.9784427766,0.9601920993,0.9784427766
Inceptionv3-lstm,0001,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9660554226,0.9784427766,0.3422349105,0.0215572234,0.0210840985,0.9601920993,0.0215572234,0.9784427766,0.9309946312,0.0215572234,0.8875420580,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.0398079007,0.0690053688,0.9601920993,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.5000000000,0.9789159015,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.9789159015,0.0339445774,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.0720635174,0.9672001539,0.9784427766,0.0215572234,0.9789159015,0.1366608391,0.0339445774,0.3429152172,0.9789159015,0.8273844641,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.1124579420,0.0215572234,0.1124579420,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0398079007,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1124579420,0.9784427766,0.1726155359,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.1726155359,0.0215572234,0.1124579420,0.4463692005,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0690053688,0.9601920993
Inceptionv3-lstm,1010,0.0398079007,0.0398079007,0.0690053688,0.9784427766,0.8633391609,0.9784427766,0.2500921285,0.0215572234,0.0690053688,0.9784427766,0.0398079007,0.9789159015,0.8273844641,0.0215572234,0.6577650895,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.0690053688,0.1124579420,0.7499078715,0.0398079007,0.9601920993,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.0398079007,0.0690053688,0.0215572234,0.9784427766,0.8633391609,0.9784427766,0.9309946312,0.1124579420,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.8633391609,0.1124579420,0.7673955908,0.9309946312,0.0398079007,0.9660554226,0.0544047150,0.0520296173,0.2500921285,0.9784427766,0.5536307995,0.9784427766
Inceptionv3-lstm,1001,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.5000000000,0.9784427766,0.0720635174,0.0398079007,0.0398079007,0.8875420580,0.0215572234,0.9601920993,0.2326044092,0.0398079007,0.2500921285,0.9784427766,0.0215572234,0.9601920993,0.0339445774,0.0215572234,0.0215572234,0.7508875733,0.0215572234,0.7499078715,0.0215572234,0.0398079007,0.0398079007,0.9784427766,0.1726155359,0.9784427766,0.0215572234,0.0398079007,0.0398079007,0.9784427766,0.2326044092,0.9784427766,0.5000000000,0.0398079007,0.9660554226,0.9784427766,0.0339445774,0.9784427766,0.3575003273,0.0398079007,0.3575003273,0.7499078715,0.0215572234,0.9279364826,0.0690053688,0.0398079007,0.0720635174,0.9784427766,0.1366608391,0.9784427766
ResNet18-lstm,0000,0.6570847828,0.5536307995,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.3429152172,0.6424996727,0.9601920993,0.0544047150,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.3429152172,0.5000000000,0.6424996727,0.9784427766,0.6424996727,0.9784427766,0.2500921285,0.3429152172,0.3429152172,0.9784427766,0.9309946312,0.9784427766,0.3429152172,0.7499078715,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9789159015,0.1726155359,0.9784427766,0.9660554226,0.8273844641,0.9601920993,0.9660554226,0.1124579420,0.9784427766,0.7673955908,0.7499078715,0.9660554226,0.9784427766,0.9309946312,0.9789159015
ResNet18-lstm,0010,0.0398079007,0.0690053688,0.0398079007,0.9784427766,0.7060316269,0.9784427766,0.1726155359,0.0398079007,0.0215572234,0.9601920993,0.0215572234,0.9789159015,0.9279364826,0.0215572234,0.6577650895,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.1124579420,0.1124579420,0.9309946312,0.0398079007,0.9660554226,0.1124579420,0.0215572234,0.0398079007,0.9784427766,0.2326044092,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.0720635174,0.9660554226,0.9784427766,0.0339445774,0.9784427766,0.8875420580,0.0544047150,0.8273844641,0.9309946312,0.0215572234,0.9660554226,0.0210840985,0.0215572234,0.1726155359,0.9784427766,0.5536307995,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8633391609,0.9784427766,0.4463692005,0.0215572234,0.0398079007,0.9601920993,0.0215572234,0.9784427766,0.9309946312,0.0215572234,0.8574752963,0.9784427766,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.0215572234,0.9660554226,0.0339445774,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2071080891,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.9789159015,0.8273844641,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.0703863867,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.1124579420,0.0391240932,0.2326044092,0.9784427766,0.6424996727,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0398079007,0.0215572234,0.9601920993,0.2500921285,0.9660554226,0.0215572234,0.0339445774,0.0215572234,0.8875420580,0.0215572234,0.8284860863,0.0339445774,0.0215572234,0.0703863867,0.8875420580,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.0398079007,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.2500921285,0.9279364826,0.2964900490,0.0339445774,0.7499078715,0.8875420580,0.0215572234,0.9601920993,0.1726155359,0.0215572234,0.2326044092,0.5536307995,0.0215572234,0.7499078715,0.0210840985,0.0215572234,0.0720635174,0.9309946312,0.1726155359,0.9279364826
ResNet18-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2326044092,0.9660554226,0.0690053688,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9601920993,0.1726155359,0.0215572234,0.0398079007,0.9601920993,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9455952850,0.0339445774,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9455952850,0.5000000000,0.8875420580,0.3932285176,0.0215572234,0.7499078715,0.9309946312,0.0215572234,0.9784427766,0.2939683731,0.0339445774,0.2081828390,0.4463692005,0.0215572234,0.8273844641,0.0339445774,0.0215572234,0.0398079007,0.9784427766,0.2326044092,0.9660554226
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.9784427766,0.0339445774,0.0210840985,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.6570847828,0.0210840985,0.3429152172,0.9660554226,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0339445774,0.9789159015,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.5000000000,0.9784427766,0.9279364826,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.7692745061,0.0215572234,0.6570847828,0.9660554226,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.1366608391,0.9784427766,0.2326044092,0.9784427766
ResNet101-lstm,0000,0.3429152172,0.2500921285,0.1124579420,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.2500921285,0.3575003273,0.9601920993,0.0339445774,0.9784427766,0.9784427766,0.1366608391,0.9601920993,0.9784427766,0.0339445774,0.9789159015,0.0690053688,0.2081828390,0.4461252435,0.9601920993,0.2964900490,0.9784427766,0.3429152172,0.1124579420,0.2500921285,0.9784427766,0.8875420580,0.9784427766,0.1124579420,0.4463692005,0.1366608391,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.2964900490,0.9784427766,0.9784427766,0.8574752963,0.9660554226,0.9784427766,0.1114004956,0.9784427766,0.5000000000,0.5536307995,0.7499078715,0.9784427766,0.9660554226,0.9784427766
ResNet101-lstm,0010,0.1726155359,0.1726155359,0.0398079007,0.9784427766,0.9660554226,0.9784427766,0.7499078715,0.1124579420,0.1124579420,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.0690053688,0.8875420580,0.9784427766,0.0215572234,0.9789159015,0.0398079007,0.0720635174,0.1425247037,0.9660554226,0.0690053688,0.9784427766,0.1124579420,0.0690053688,0.1124579420,0.9784427766,0.7060316269,0.9784427766,0.1124579420,0.2500921285,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.9784427766,0.9784427766,0.0520296173,0.9784427766,0.9309946312,0.3575003273,0.8875420580,0.9601920993,0.0327998461,0.9784427766,0.2326044092,0.1366608391,0.5536307995,0.9784427766,0.8273844641,0.9784427766
ResNet101-lstm,0001,0.6570847828,0.3429152172,0.4463692005,0.9784427766,0.9789159015,0.9784427766,0.9660554226,0.5000000000,0.7673955908,0.9601920993,0.0339445774,0.9784427766,0.9784427766,0.4463692005,0.9660554226,0.9789159015,0.0398079007,0.9784427766,0.1425247037,0.3429152172,0.7673955908,0.9784427766,0.5536307995,0.9789159015,0.2500921285,0.4463692005,0.5536307995,0.9784427766,0.9660554226,0.9784427766,0.2500921285,0.8273844641,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9309946312,0.6424996727,0.9309946312,0.9784427766,0.9784427766,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0210840985,0.8875420580,0.1726155359,0.0215572234,0.1124579420,0.9309946312,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0210840985,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.2326044092,0.0215572234,0.8273844641,0.9784427766,0.0210840985,0.9784427766,0.1726155359,0.0215572234,0.1366608391,0.5536307995,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0339445774,0.9660554226,0.0215572234,0.9601920993
ResNet101-lstm,1010,0.0690053688,0.0398079007,0.0215572234,0.9455952850,0.3429152172,0.9784427766,0.0690053688,0.0544047150,0.0398079007,0.8607414881,0.0215572234,0.6570847828,0.2500921285,0.0339445774,0.2500921285,0.8875420580,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0210840985,0.7673955908,0.0215572234,0.0398079007,0.0215572234,0.8574752963,0.1124579420,0.6570847828,0.0215572234,0.0398079007,0.0327998461,0.8633391609,0.2326044092,0.9601920993,0.3429152172,0.0720635174,0.8875420580,0.9660554226,0.0215572234,0.9784427766,0.3429152172,0.0690053688,0.2500921285,0.5536307995,0.0215572234,0.6570847828,0.0398079007,0.0398079007,0.0720635174,0.7499078715,0.1366608391,0.9309946312
ResNet101-lstm,1001,0.2500921285,0.1726155359,0.2500921285,0.9784427766,0.8633391609,0.9784427766,0.2500921285,0.1726155359,0.1124579420,0.9122228486,0.0398079007,0.9660554226,0.6570847828,0.1726155359,0.7499078715,0.9784427766,0.0398079007,0.9784427766,0.1124579420,0.1726155359,0.2500921285,0.9601920993,0.1726155359,0.8273844641,0.0398079007,0.1726155359,0.1726155359,0.9660554226,0.3429152172,0.9784427766,0.1124579420,0.1726155359,0.1124579420,0.9784427766,0.7499078715,0.9784427766,0.8273844641,0.2500921285,0.9784427766,0.9789159015,0.0690053688,0.9784427766,0.6570847828,0.2500921285,0.7673955908,0.9601920993,0.0690053688,0.9660554226,0.3575003273,0.1124579420,0.2500921285,0.9784427766,0.3429152172,0.9789159015
C3D,0000,0.5536307995,0.4463692005,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.5536307995,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.1124579420,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.2500921285,0.7499078715,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.1726155359,0.2500921285,0.9784427766,0.9309946312,0.9784427766,0.1124579420,0.6570847828,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.7499078715,0.6570847828,0.8273844641,0.9784427766,0.9601920993,0.9784427766
C3D,0010,0.2500921285,0.0398079007,0.0398079007,0.9784427766,0.9660554226,0.9784427766,0.7673955908,0.0720635174,0.1726155359,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.0544047150,0.9660554226,0.9784427766,0.0215572234,0.9789159015,0.0398079007,0.0339445774,0.0703863867,0.9784427766,0.0898562474,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.9789159015,0.8875420580,0.9784427766,0.0215572234,0.0398079007,0.0898562474,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.0391240932,0.9784427766,0.5536307995,0.1124579420,0.8633391609,0.9784427766,0.8574752963,0.9784427766
C3D,0001,0.9601920993,0.8875420580,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.7499078715,0.9789159015,0.9660554226,0.5000000000,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.0703863867,0.9784427766,0.6570847828,0.6424996727,0.9479703827,0.9784427766,0.7673955908,0.9784427766,0.7499078715,0.8273844641,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9601920993,0.7673955908,0.9784427766,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.6067714824,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.7673955908,0.9789159015,0.9309946312,0.9660554226,0.9601920993,0.9789159015,0.9601920993,0.9784427766
C3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9309946312,0.2081828390,0.0215572234,0.1392585119,0.9309946312,0.0215572234,0.9309946312,0.0210840985,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.6067714824,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.1726155359,0.9784427766,0.2326044092,0.0210840985,0.8273844641,0.9784427766,0.0215572234,0.9784427766,0.1726155359,0.0210840985,0.0720635174,0.5000000000,0.0215572234,0.7499078715,0.0215572234,0.0210840985,0.0339445774,0.9784427766,0.0215572234,0.9660554226
C3D,1010,0.0398079007,0.0690053688,0.0398079007,0.9660554226,0.5538747565,0.9784427766,0.2500921285,0.0398079007,0.0690053688,0.8875420580,0.0398079007,0.9309946312,0.3932285176,0.0398079007,0.5000000000,0.9608759068,0.0215572234,0.9784427766,0.0339445774,0.0215572234,0.0398079007,0.8273844641,0.0690053688,0.8574752963,0.0398079007,0.0398079007,0.0398079007,0.9660554226,0.1366608391,0.9601920993,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.4463692005,0.9784427766,0.6570847828,0.0339445774,0.9279364826,0.9660554226,0.0398079007,0.9784427766,0.6424996727,0.0690053688,0.6570847828,0.9601920993,0.0398079007,0.8875420580,0.0690053688,0.1124579420,0.1726155359,0.9601920993,0.2500921285,0.9601920993
C3D,1001,0.4463692005,0.3429152172,0.1726155359,0.9784427766,0.8875420580,0.9784427766,0.6570847828,0.3429152172,0.3429152172,0.9601920993,0.1726155359,0.9601920993,0.8273844641,0.1726155359,0.8273844641,0.9601920993,0.1124579420,0.9784427766,0.2081828390,0.1425247037,0.4463692005,0.8875420580,0.2500921285,0.9601920993,0.4463692005,0.2500921285,0.2500921285,0.9784427766,0.7499078715,0.9784427766,0.3429152172,0.3429152172,0.2500921285,0.9784427766,0.8273844641,0.9784427766,0.9309946312,0.5000000000,0.9601920993,0.9789159015,0.2326044092,0.9784427766,0.9279364826,0.7673955908,0.9309946312,0.9660554226,0.1726155359,0.9601920993,0.6570847828,0.3429152172,0.7499078715,0.9784427766,0.9309946312,0.9672001539
c3d-block-lstm,0000,0.8875420580,0.7499078715,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.8273844641,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.3429152172,0.7499078715,0.9784427766,0.7499078715,0.9784427766,0.2500921285,0.4463692005,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.6570847828,0.5536307995,0.4463692005,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9309946312,0.7499078715,0.9309946312,0.9784427766,0.9309946312,0.9784427766
c3d-block-lstm,0010,0.8273844641,0.6570847828,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.8875420580,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.4463692005,0.4463692005,0.7499078715,0.9784427766,0.8273844641,0.9784427766,0.5536307995,0.7499078715,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.5536307995,0.6570847828,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.8273844641,0.9309946312,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9455952850,0.9784427766,0.9784427766,0.8885995044,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9455952850,0.8875420580,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9296136133,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1366608391,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.8875420580,0.2326044092,0.0210840985,0.1425247037,0.9279364826,0.0215572234,0.9309946312,0.0210840985,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0520296173,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.9672001539,0.1124579420,0.9784427766,0.2326044092,0.0210840985,0.8273844641,0.9601920993,0.0215572234,0.9784427766,0.1726155359,0.0210840985,0.1124579420,0.5536307995,0.0215572234,0.7499078715,0.0215572234,0.0210840985,0.0398079007,0.9601920993,0.0215572234,0.9601920993
c3d-block-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.1124579420,0.8875420580,0.0215572234,0.0215572234,0.6570847828,0.8875420580,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9309946312
c3d-block-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.1726155359,0.9660554226,0.0339445774,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.8885995044,0.0690053688,0.0215572234,0.1114004956,0.9601920993,0.0215572234,0.8633391609,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9455952850,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.2500921285,0.9309946312,0.0720635174,0.0215572234,0.8273844641,0.9279364826,0.0215572234,0.9784427766,0.0339445774,0.0215572234,0.0339445774,0.3575003273,0.0215572234,0.6570847828,0.0210840985,0.0215572234,0.0544047150,0.9601920993,0.0398079007,0.9279364826
I3D,0000,0.0690053688,0.0398079007,0.0398079007,0.9784427766,0.9309946312,0.9784427766,0.7508875733,0.0215572234,0.2491124267,0.9672001539,0.0339445774,0.9660554226,0.9309946312,0.0215572234,0.8633391609,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.0690053688,0.0877771514,0.9279364826,0.0339445774,0.9601920993,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.7673955908,0.9784427766,0.0398079007,0.0690053688,0.0215572234,0.9784427766,0.8875420580,0.9789159015,0.9789159015,0.2500921285,0.9784427766,0.9784427766,0.0877771514,0.9784427766,0.9784427766,0.1726155359,0.9296136133,0.9784427766,0.0339445774,0.9608759068,0.1124579420,0.1425247037,0.3575003273,0.9789159015,0.7673955908,0.9784427766
I3D,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6424996727,0.9784427766,0.0398079007,0.0215572234,0.0398079007,0.9309946312,0.0215572234,0.9309946312,0.3575003273,0.0215572234,0.3575003273,0.9601920993,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.0210840985,0.8574752963,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1366608391,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.7499078715,0.0690053688,0.9309946312,0.9784427766,0.0215572234,0.9784427766,0.5000000000,0.0398079007,0.5536307995,0.7673955908,0.0210840985,0.8273844641,0.0398079007,0.0339445774,0.0987330367,0.9784427766,0.1726155359,0.9660554226
I3D,0001,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.8875420580,0.9784427766,0.3575003273,0.0398079007,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9660554226,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.0339445774,0.0544047150,0.9784427766,0.0339445774,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3575003273,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0690053688,0.9309946312,0.9601920993,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.3429152172,0.9784427766,0.6424996727,0.9784427766
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0339445774,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7673955908,0.1124579420,0.0215572234,0.1124579420,0.8633391609,0.0215572234,0.9608759068,0.0215572234,0.0215572234,0.0210840985,0.4463692005,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9455952850,0.0398079007,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0544047150,0.9660554226,0.1726155359,0.0215572234,0.7499078715,0.9660554226,0.0215572234,0.9784427766,0.1726155359,0.0215572234,0.1124579420,0.2500921285,0.0210840985,0.6424996727,0.0215572234,0.0210840985,0.0215572234,0.9601920993,0.0339445774,0.9601920993
I3D,1010,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.0720635174,0.0215572234,0.0720635174,0.9279364826,0.0215572234,0.8284860863,0.0215572234,0.0215572234,0.0196797544,0.3429152172,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0339445774,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.9455952850,0.0690053688,0.9784427766,0.0720635174,0.0215572234,0.7673955908,0.9601920993,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.0398079007,0.1726155359,0.0210840985,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.9601920993
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9479703827,0.0215572234,0.9660554226,0.3429152172,0.0215572234,0.1366608391,0.9784427766,0.0215572234,0.9455952850,0.0215572234,0.0339445774,0.0339445774,0.5000000000,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.4463692005,0.9660554226,0.4463692005,0.0215572234,0.8875420580,0.9660554226,0.0215572234,0.9784427766,0.2326044092,0.0215572234,0.1726155359,0.6424996727,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0690053688,0.9784427766,0.2326044092,0.9784427766
ResNet3D-18,0000,0.0690053688,0.0215572234,0.0398079007,0.9784427766,0.9601920993,0.9789159015,0.6570847828,0.0398079007,0.0690053688,0.9601920993,0.0210840985,0.9784427766,0.8875420580,0.0398079007,0.7499078715,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.0398079007,0.0520296173,0.8875420580,0.0210840985,0.9601920993,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.5536307995,0.9784427766,0.0215572234,0.1124579420,0.0398079007,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.1366608391,0.9784427766,0.9784427766,0.0544047150,0.9784427766,0.9309946312,0.1366608391,0.9279364826,0.9601920993,0.0215572234,0.9784427766,0.1726155359,0.0690053688,0.3429152172,0.9784427766,0.8273844641,0.9784427766
ResNet3D-18,0010,0.2500921285,0.0690053688,0.1726155359,0.9784427766,0.9660554226,0.9784427766,0.5730383504,0.0398079007,0.0877771514,0.9601920993,0.0215572234,0.9784427766,0.8875420580,0.0398079007,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.0398079007,0.1425247037,0.2326044092,0.9660554226,0.0720635174,0.9784427766,0.0398079007,0.0690053688,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.0215572234,0.1124579420,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.6424996727,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.8875420580,0.5000000000,0.8273844641,0.9608759068,0.0215572234,0.9601920993,0.2500921285,0.0339445774,0.4463692005,0.9784427766,0.7499078715,0.9784427766
ResNet3D-18,0001,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.5730383504,0.0339445774,0.0877771514,0.9601920993,0.0210840985,0.9784427766,0.8875420580,0.0339445774,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0339445774,0.0339445774,0.9309946312,0.0210840985,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.5000000000,0.9784427766,0.0215572234,0.1124579420,0.0339445774,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.9455952850,0.1726155359,0.9601920993,0.9660554226,0.0215572234,0.9784427766,0.1726155359,0.0690053688,0.5000000000,0.9784427766,0.8633391609,0.9784427766
ResNet3D-18,1000,0.3429152172,0.2500921285,0.0690053688,0.9784427766,0.9309946312,0.9784427766,0.7035099510,0.1124579420,0.1726155359,0.9784427766,0.0398079007,0.9601920993,0.8574752963,0.0398079007,0.8633391609,0.9784427766,0.0215572234,0.9784427766,0.0544047150,0.1366608391,0.1366608391,0.8875420580,0.0720635174,0.9784427766,0.1124579420,0.0690053688,0.0398079007,0.9784427766,0.5536307995,0.9784427766,0.0690053688,0.1726155359,0.0398079007,0.9789159015,0.9309946312,0.9784427766,0.9455952850,0.3422349105,0.9660554226,0.9784427766,0.0720635174,0.9784427766,0.9279364826,0.2491124267,0.8875420580,0.9309946312,0.0398079007,0.9309946312,0.2326044092,0.2491124267,0.4463692005,0.9784427766,0.7499078715,0.9784427766
ResNet3D-18,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.0391240932,0.0215572234,0.0210840985,0.8875420580,0.0215572234,0.8875420580,0.1124579420,0.0215572234,0.0339445774,0.9601920993,0.0210840985,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.1366608391,0.9279364826,0.1715139137,0.0215572234,0.8273844641,0.9455952850,0.0215572234,0.9601920993,0.2326044092,0.0215572234,0.0327998461,0.5000000000,0.0215572234,0.8284860863,0.0215572234,0.0215572234,0.0215572234,0.9672001539,0.1124579420,0.9784427766
ResNet3D-18,1001,0.0215572234,0.0215572234,0.0398079007,0.9789159015,0.9455952850,0.9784427766,0.2326044092,0.0215572234,0.0339445774,0.9601920993,0.0215572234,0.9784427766,0.8885995044,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.0690053688,0.8633391609,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.0215572234,0.9789159015,0.4461252435,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.8607414881,0.9784427766,0.9601920993,0.0520296173,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.8875420580,0.0987330367,0.8273844641,0.9309946312,0.0215572234,0.9660554226,0.0544047150,0.0339445774,0.2500921285,0.9784427766,0.5000000000,0.9784427766
ResNet3D-101,0000,0.2500921285,0.2500921285,0.0690053688,0.9784427766,0.9672001539,0.9784427766,0.9309946312,0.1124579420,0.3429152172,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.9789159015,0.0339445774,0.9784427766,0.0215572234,0.0720635174,0.3575003273,0.9672001539,0.2326044092,0.9789159015,0.0690053688,0.0690053688,0.1124579420,0.9784427766,0.8273844641,0.9784427766,0.0690053688,0.2500921285,0.0544047150,0.9784427766,0.9122228486,0.9784427766,0.9784427766,0.3932285176,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.7928919109,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.6424996727,0.2326044092,0.7499078715,0.9784427766,0.9012669633,0.9784427766
ResNet3D-101,0010,0.3429152172,0.3429152172,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.1124579420,0.5000000000,0.9784427766,0.1124579420,0.9784427766,0.9601920993,0.0720635174,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.1392585119,0.2326044092,0.5000000000,0.9784427766,0.2964900490,0.9784427766,0.2500921285,0.2500921285,0.1726155359,0.9784427766,0.8875420580,0.9784427766,0.2500921285,0.2500921285,0.1366608391,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.7035099510,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.8633391609,0.3429152172,0.5536307995,0.9784427766,0.8875420580,0.9784427766
ResNet3D-101,0001,0.0215572234,0.0215572234,0.0398079007,0.9789159015,0.9455952850,0.9784427766,0.6424996727,0.0215572234,0.0544047150,0.9601920993,0.0215572234,0.9789159015,0.9608759068,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.0690053688,0.9279364826,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.0215572234,0.9789159015,0.6577650895,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.9122228486,0.9784427766,0.9784427766,0.0520296173,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.1786362795,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0898562474,0.0720635174,0.4463692005,0.9784427766,0.7918171610,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0339445774,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.6570847828,0.1124579420,0.0215572234,0.0690053688,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0210840985,0.0215572234,0.2500921285,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0398079007,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.9309946312,0.1124579420,0.0215572234,0.6570847828,0.9279364826,0.0215572234,0.9601920993,0.1124579420,0.0215572234,0.1124579420,0.2326044092,0.0215572234,0.4463692005,0.0339445774,0.0215572234,0.0210840985,0.8633391609,0.0215572234,0.9309946312
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.5000000000,0.0339445774,0.0215572234,0.0398079007,0.7673955908,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.7499078715,0.0339445774,0.0215572234,0.3429152172,0.8273844641,0.0215572234,0.9309946312,0.0398079007,0.0215572234,0.0339445774,0.1114004956,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.8875420580
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9479703827,0.0215572234,0.9660554226,0.3429152172,0.0215572234,0.1366608391,0.9784427766,0.0215572234,0.9279364826,0.0215572234,0.0339445774,0.0339445774,0.5000000000,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.2500921285,0.9660554226,0.3429152172,0.0215572234,0.8273844641,0.9660554226,0.0215572234,0.9784427766,0.2326044092,0.0215572234,0.1124579420,0.5000000000,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0690053688,0.9784427766,0.0720635174,0.9784427766


==> stadistics/tables/csv/mix/greater-MUG.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.8875420580,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0690053688,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0010,0.8875420580,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7499078715,0.6570847828,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.3429152172,0.6570847828,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,0001,0.1124579420,0.1124579420,0.1124579420,0.9784427766,0.6570847828,0.9784427766,0.5536307995,0.0690053688,0.3429152172,0.8273844641,0.0690053688,0.7499078715,0.6570847828,0.0690053688,0.5536307995,0.9660554226,0.0690053688,0.9660554226,0.3429152172,0.0544047150,0.4463692005,0.8875420580,0.0720635174,0.6570847828,0.1124579420,0.1124579420,0.1124579420,0.8273844641,0.2500921285,0.8875420580,0.0690053688,0.1124579420,0.0690053688,0.9601920993,0.1124579420,0.9455952850,0.8273844641,0.1124579420,0.7499078715,0.9601920993,0.0690053688,0.9601920993,0.7499078715,0.1124579420,0.7499078715,0.6570847828,0.1124579420,0.8875420580,0.2500921285,0.1124579420,0.4463692005,0.9601920993,0.4463692005,0.9601920993
VGG16-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.4463692005,0.1124579420,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.8875420580
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.0215572234,0.5536307995
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.9309946312,0.2500921285,0.0215572234,0.0690053688,0.8273844641,0.0215572234,0.8273844641,0.1726155359,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993
Inceptionv3-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.2500921285,0.0215572234,0.1124579420,0.8875420580,0.0215572234,0.9784427766,0.4463692005,0.0215572234,0.4463692005,0.9309946312,0.0215572234,0.9601920993,0.2500921285,0.0215572234,0.1726155359,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.2500921285,0.9784427766,0.2500921285,0.9784427766
Inceptionv3-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.0215572234,0.8875420580,0.9601920993,0.0215572234,0.9784427766,0.8875420580,0.0398079007,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.8875420580,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.6570847828,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.1124579420,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.8875420580,0.0215572234,0.8875420580,0.9784427766,0.8273844641,0.9784427766
Inceptionv3-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.0215572234,0.0690053688,0.7499078715,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.2500921285,0.9309946312,0.0215572234,0.9660554226,0.0398079007,0.0215572234,0.0690053688,0.9784427766,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.9601920993,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.0398079007,0.9784427766,0.1726155359,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0544047150,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.7499078715
Inceptionv3-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9660554226,0.4463692005,0.0215572234,0.0398079007,0.9660554226,0.0215572234,0.9660554226,0.2500921285,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.8273844641,0.6570847828,0.0215572234,0.1726155359,0.8875420580,0.0215572234,0.8875420580,0.6570847828,0.0215572234,0.3429152172,0.2500921285,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9309946312
ResNet18-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.1366608391,0.9601920993,0.0215572234,0.9601920993,0.0339445774,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
ResNet18-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.1124579420,0.9784427766,0.0215572234,0.9784427766,0.9309946312,0.0215572234,0.2326044092,0.7673955908,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.3429152172,0.0398079007,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.8273844641
ResNet18-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.8273844641,0.3429152172,0.0215572234,0.0690053688,0.8273844641,0.0215572234,0.8875420580,0.5536307995,0.0215572234,0.0720635174,0.1124579420,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.2964900490,0.0215572234,0.6424996727,0.0690053688,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.2500921285,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.7499078715
ResNet101-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.0215572234,0.0690053688,0.7499078715,0.0215572234,0.9784427766,0.4463692005,0.0215572234,0.3429152172,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.1726155359,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0690053688,0.9784427766,0.1726155359,0.9784427766
ResNet101-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.8273844641,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet101-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.0398079007,0.0215572234,0.0398079007,0.7499078715,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.3429152172,0.9601920993,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.7499078715,0.1124579420,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993
ResNet101-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.5536307995,0.0215572234,0.1124579420,0.9784427766,0.0215572234,0.9784427766,0.4463692005,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet101-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.1124579420,0.0215572234,0.0690053688,0.7499078715,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0398079007,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.6424996727,0.0215572234,0.5000000000,0.9784427766,0.0215572234,0.9784427766,0.8273844641,0.0215572234,0.6424996727,0.7673955908,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
C3D,0000,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.7035099510,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.7499078715,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.3429152172,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.0898562474,0.9784427766,0.6570847828,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0398079007,0.2500921285,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0001,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.8875420580,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.5536307995,0.8875420580,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.9784427766,0.8413447461,0.9784427766,0.9309946312,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1124579420,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1010,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.0544047150,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.1586552539,0.9784427766,0.8273844641,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.0398079007,0.3429152172,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1001,0.3429152172,0.2500921285,0.3429152172,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.2326044092,0.7499078715,0.9784427766,0.0690053688,0.9784427766,0.8875420580,0.3429152172,0.8875420580,0.9309946312,0.1124579420,0.9601920993,0.7499078715,0.0398079007,0.7499078715,0.9601920993,0.2326044092,0.8875420580,0.3429152172,0.2500921285,0.3429152172,0.9784427766,0.5536307995,0.9784427766,0.1124579420,0.0398079007,0.3429152172,0.9784427766,0.5536307995,0.9784427766,0.9601920993,0.3429152172,0.8875420580,0.9601920993,0.0690053688,0.9601920993,0.9601920993,0.3429152172,0.8875420580,0.9601920993,0.2500921285,0.9601920993,0.8273844641,0.3429152172,0.7499078715,0.9784427766,0.8875420580,0.9784427766
c3d-block-lstm,0000,0.9309946312,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.8273844641,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.3429152172,0.8273844641,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.7499078715,0.3429152172,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.5536307995,0.4463692005,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1726155359,0.4463692005,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.9784427766,0.8574752963,0.9784427766,0.9309946312,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1124579420,0.4463692005,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.6570847828,0.0398079007,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.6570847828,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9660554226
c3d-block-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.3429152172,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993
c3d-block-lstm,1001,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.0398079007,0.1726155359,0.9660554226,0.0398079007,0.7499078715,0.2500921285,0.0398079007,0.2500921285,0.8273844641,0.0398079007,0.8273844641,0.2500921285,0.0398079007,0.2500921285,0.6570847828,0.0398079007,0.5536307995,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.1124579420,0.9660554226,0.0215572234,0.0398079007,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.5536307995,0.0398079007,0.2500921285,0.9309946312,0.0398079007,0.9309946312,0.5536307995,0.0398079007,0.2500921285,0.4463692005,0.0398079007,0.8875420580,0.2500921285,0.0398079007,0.2500921285,0.9784427766,0.1726155359,0.9660554226
I3D,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.8875420580,0.0398079007,0.0215572234,0.0398079007,0.5000000000,0.0215572234,0.6424996727,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
I3D,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8273844641,0.0398079007,0.0215572234,0.0398079007,0.5000000000,0.0215572234,0.5000000000,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993
I3D,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.9660554226,0.0720635174,0.0215572234,0.0398079007,0.8875420580,0.0215572234,0.9279364826,0.0339445774,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0398079007,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.8273844641
I3D,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.8273844641
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.0690053688,0.0215572234,0.0690053688,0.6570847828,0.0215572234,0.6570847828,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9279364826
ResNet3D-18,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0398079007,0.5536307995,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet3D-18,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.7499078715,0.0215572234,0.1726155359,0.9309946312,0.0215572234,0.9309946312,0.7499078715,0.0215572234,0.0398079007,0.5000000000,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.9601920993
ResNet3D-18,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.1124579420,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet3D-18,1000,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.8273844641
ResNet3D-18,1010,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9309946312,0.3429152172,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9660554226,0.3429152172,0.0215572234,0.0339445774,0.1726155359,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet3D-18,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.9601920993,0.1124579420,0.0215572234,0.0398079007,0.6570847828,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet3D-101,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.7673955908,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
ResNet3D-101,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.1124579420,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.1124579420,0.2500921285,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet3D-101,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.0398079007,0.7499078715,0.0215572234,0.8875420580,0.0398079007,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.8875420580,0.0215572234,0.4463692005,0.9784427766,0.0215572234,0.9784427766,0.9309946312,0.0215572234,0.3575003273,0.9455952850,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.2326044092
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.6570847828,0.1124579420,0.0215572234,0.0720635174,0.4463692005,0.0215572234,0.4463692005,0.1124579420,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.8273844641
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9784427766


==> stadistics/tables/csv/mix/greater-OULU.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.0215572234,0.0210840985,0.0215572234,0.8273844641,0.0210840985,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.9012669633,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.9672001539,0.0215572234,0.2500921285,0.9789159015,0.0215572234,0.9784427766,0.0520296173,0.0215572234,0.0690053688,0.0987330367,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.9784427766
VGG16-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.1124579420,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.7060316269,0.0215572234,0.8273844641,0.9784427766,0.0215572234,0.9784427766,0.0877771514,0.0215572234,0.2326044092,0.7499078715,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0520296173,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.0398079007,0.9784427766,0.6570847828,0.9784427766
VGG16-lstm,0001,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
VGG16-lstm,1000,0.2500921285,0.3429152172,0.3429152172,0.8875420580,0.5536307995,0.9296136133,0.3429152172,0.1425247037,0.3429152172,0.9279364826,0.1726155359,0.8875420580,0.5536307995,0.3429152172,0.6570847828,0.8885995044,0.1124579420,0.8875420580,0.3429152172,0.2326044092,0.5536307995,0.7499078715,0.0898562474,0.7499078715,0.3429152172,0.2500921285,0.3429152172,0.8875420580,0.3422349105,0.8875420580,0.3429152172,0.3429152172,0.1726155359,0.8885995044,0.3429152172,0.8918162599,0.8875420580,0.3422349105,0.8875420580,0.8875420580,0.1726155359,0.8885995044,0.8885995044,0.3429152172,0.7499078715,0.8875420580,0.2326044092,0.8875420580,0.3429152172,0.3429152172,0.3422349105,0.9601920993,0.7499078715,0.9672001539
VGG16-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9479703827,0.0215572234,0.8875420580,0.0215572234,0.0210840985,0.0215572234,0.3429152172,0.0215572234,0.1425247037,0.0215572234,0.0210840985,0.0215572234,0.0720635174,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0210840985,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0520296173,0.0690053688,0.0215572234,0.0398079007,0.4461252435,0.0215572234,0.5546270995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.9803202456,0.0210840985,0.9279364826
VGG16-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.7060316269,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.2939683731,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0512352174,0.0215572234,0.0987330367,0.1726155359,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.4463692005,0.0398079007,0.0215572234,0.0398079007,0.0398079007,0.0210840985,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.9789159015,0.0210840985,0.8273844641
Inceptionv3-lstm,0000,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.7751541010,0.9660554226,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9296136133,0.9784427766,0.9789159015,0.8574752963,0.9784427766,0.9601920993,0.9101437526,0.9660554226,0.9660554226,0.7181485692,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9660554226,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9487647826,0.9793865833,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9479703827,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0010,0.4463692005,0.6570847828,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9309946312,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9601920993,0.3429152172,0.9601920993,0.9601920993,0.1124579420,0.9784427766,0.6570847828,0.4463692005,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.6570847828,0.1726155359,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766
Inceptionv3-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.1124579420,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.8875420580,0.0215572234,0.9279364826,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.2500921285,0.7499078715,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.0215572234,0.9784427766,0.0520296173,0.0215572234,0.0398079007,0.9784427766,0.6570847828,0.9784427766
Inceptionv3-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.0398079007,0.9309946312,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.4463692005,0.5536307995,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
Inceptionv3-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9601920993,0.9309946312,0.0215572234,0.5536307995,0.9784427766,0.0215572234,0.9784427766,0.2500921285,0.0215572234,0.1726155359,0.3429152172,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
Inceptionv3-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.8213637205,0.0215572234,0.7060316269,0.0215572234,0.0210840985,0.0215572234,0.1726155359,0.0215572234,0.0690053688,0.0210840985,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.1392585119,0.0215572234,0.0210840985,0.0215572234,0.0690053688,0.0210840985,0.0391240932,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0327998461,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.0215572234,0.0398079007,0.2326044092,0.0210840985,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.8607414881
ResNet18-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9279364826,0.9784427766,0.0720635174,0.0210840985,0.0215572234,0.9601920993,0.0210840985,0.9784427766,0.7673955908,0.0215572234,0.8875420580,0.9784427766,0.0215572234,0.9784427766,0.2326044092,0.0215572234,0.4463692005,0.7499078715,0.0210840985,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.9784427766,0.7499078715,0.9784427766
ResNet18-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.8273844641,0.0215572234,0.9784427766,0.2500921285,0.0215572234,0.2500921285,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.1124579420,0.5536307995,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0391240932,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.9789159015,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.0210840985,0.9784427766,0.4463692005,0.9784427766
ResNet18-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.0210840985,0.0215572234,0.0210840985,0.8875420580,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0681084349,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0720635174,0.3429152172,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9789159015,0.9789159015,0.0215572234,0.9660554226,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.0215572234,0.6424996727,0.9309946312,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.3575003273,0.9784427766
ResNet18-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7508875733,0.0215572234,0.7508875733,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.0215572234,0.1392585119,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.6577650895,0.0215572234,0.0215572234,0.0215572234,0.4269616496,0.0215572234,0.9122228486,0.7918171610,0.0215572234,0.2500921285,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
ResNet18-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.7499078715,0.0215572234,0.7918171610,0.0398079007,0.0215572234,0.0398079007,0.6570847828,0.0215572234,0.8875420580,0.0339445774,0.0215572234,0.0398079007,0.1726155359,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.8284860863,0.9309946312,0.0215572234,0.4463692005,0.9601920993,0.0215572234,0.9601920993,0.1726155359,0.0215572234,0.1124579420,0.0703863867,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766
ResNet18-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9279364826,0.0210840985,0.0215572234,0.0210840985,0.1715139137,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1392585119,0.0210840985,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.2081828390,0.0215572234,0.0215572234,0.0215572234,0.0681084349,0.0215572234,0.2491124267,0.2081828390,0.0215572234,0.0690053688,0.5536307995,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0206134167,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9601920993
ResNet101-lstm,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.6570847828,0.0215572234,0.8273844641,0.9660554226,0.0215572234,0.9784427766,0.1726155359,0.0215572234,0.3429152172,0.6570847828,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.1366608391,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9601920993,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0339445774,0.9784427766,0.7673955908,0.9784427766
ResNet101-lstm,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.1124579420,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9660554226,0.9784427766,0.0215572234,0.9784427766,0.2964900490,0.0215572234,0.5000000000,0.7499078715,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0690053688,0.9601920993,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.8273844641,0.9784427766
ResNet101-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.7499078715,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.0339445774,0.2500921285,0.0210840985,0.4461252435,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0210840985,0.7499078715,0.9784427766,0.0215572234,0.9784427766,0.6067714824,0.0215572234,0.3429152172,0.6598602263,0.0215572234,0.9672001539,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.9784427766
ResNet101-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9455952850,0.0215572234,0.9455952850,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.2081828390,0.0215572234,0.0210840985,0.0215572234,0.0398079007,0.0210840985,0.1366608391,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0703863867,0.0215572234,0.0391240932,0.2326044092,0.0215572234,0.2397500611,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9608759068,0.0215572234,0.9122228486
ResNet101-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.6570847828,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.4461252435,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0210840985,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.3401397737,0.0215572234,0.7060316269,0.0215572234,0.0215572234,0.0215572234,0.7096439189,0.0215572234,0.7499078715,0.8875420580,0.0215572234,0.2326044092,0.9784427766,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.0520296173,0.0690053688,0.0215572234,0.2491124267,0.0215572234,0.0215572234,0.0215572234,0.9803202456,0.0215572234,0.9789159015
ResNet101-lstm,1001,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1392585119,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1114004956,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.2081828390,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1726155359,0.1726155359,0.0215572234,0.0690053688,0.6570847828,0.0215572234,0.6424996727,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0210840985,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.8896643190
C3D,0000,0.6570847828,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9309946312,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9601920993,0.4463692005,0.9601920993,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.6570847828,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0010,0.0690053688,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.0215572234,0.9601920993,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,0001,0.8875420580,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9309946312,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766
C3D,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.8273844641,0.0215572234,0.0210840985,0.0215572234,0.8653529316,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.8318556048,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9346014691,0.0215572234,0.9660554226,0.9601920993,0.0215572234,0.3429152172,0.9784427766,0.0210840985,0.9789159015,0.0681084349,0.0215572234,0.0720635174,0.3422349105,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9789159015
C3D,1010,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6072526264,0.9660554226,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9296136133,0.9784427766,0.9784427766,0.8618485413,0.9784427766,0.9601920993,0.9101437526,0.9660554226,0.9660554226,0.5000000000,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9660554226,0.9789159015,0.9784427766,0.9803202456,0.9784427766,0.9789159015,0.9296136133,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9789159015,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766
C3D,1001,0.0215572234,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3429152172,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9309946312,0.0215572234,0.9601920993,0.9309946312,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0000,0.6570847828,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.6570847828,0.9601920993,0.9601920993,0.2500921285,0.9784427766,0.6570847828,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.4463692005,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0010,0.2500921285,0.4463692005,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.8273844641,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.9601920993,0.2500921285,0.9601920993,0.9601920993,0.0690053688,0.9784427766,0.2500921285,0.2500921285,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.2500921285,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,0001,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9601920993,0.9309946312,0.9601920993,0.9601920993,0.7499078715,0.9784427766,0.9309946312,0.8875420580,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9309946312,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766
c3d-block-lstm,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0206134167,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0339445774,0.2500921285,0.0210840985,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.9608759068,0.0215572234,0.9672001539,0.9601920993,0.0215572234,0.3401397737,0.9789159015,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.9784427766
c3d-block-lstm,1010,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.2307254939,0.0215572234,0.4461252435,0.2071080891,0.0215572234,0.0391240932,0.8918162599,0.0210840985,0.8885995044,0.0327998461,0.0215572234,0.0339445774,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9660554226
c3d-block-lstm,1001,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.0339445774,0.0398079007,0.9789159015,0.0398079007,0.9660554226,0.2500921285,0.0398079007,0.2500921285,0.8607414881,0.0215572234,0.9309946312,0.1124579420,0.0398079007,0.1726155359,0.4463692005,0.0339445774,0.7499078715,0.0398079007,0.0398079007,0.0398079007,0.9601920993,0.0690053688,0.9789159015,0.0398079007,0.0398079007,0.0215572234,0.9784427766,0.0690053688,0.9784427766,0.9660554226,0.0398079007,0.2500921285,0.9784427766,0.0398079007,0.9784427766,0.5536307995,0.1124579420,0.3429152172,0.5536307995,0.0398079007,0.7060316269,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.1726155359,0.9784427766
I3D,0000,0.0215572234,0.0215572234,0.0215572234,0.3932285176,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.2081828390,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0327998461,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.3429152172
I3D,0010,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.7508875733,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.7060316269,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.8633391609,0.8875420580,0.0215572234,0.1726155359,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0703863867,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766
I3D,0001,0.0215572234,0.0215572234,0.0215572234,0.9608759068,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.9608759068,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.6067714824,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.8273844641,0.9487647826,0.0215572234,0.2081828390,0.9309946312,0.0215572234,0.9309946312,0.0339445774,0.0215572234,0.0720635174,0.0690053688,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0339445774,0.9601920993
I3D,1000,0.0215572234,0.0215572234,0.0215572234,0.7918171610,0.0215572234,0.6577650895,0.0215572234,0.0215572234,0.0215572234,0.2081828390,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0877771514,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0391240932,0.0215572234,0.0398079007,0.0210840985,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9608759068,0.0215572234,0.7673955908
I3D,1010,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.1681443952,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.3429152172,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.0877771514,0.0215572234,0.0398079007,0.3429152172,0.0215572234,0.4269616496,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0210840985,0.9803202456
I3D,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.4463692005,0.0210840985,0.0215572234,0.0215572234,0.4463692005,0.0210840985,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.4453729005,0.5536307995,0.0215572234,0.1124579420,0.8875420580,0.0215572234,0.8875420580,0.0398079007,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0210840985,0.9789159015,0.0210840985,0.9608759068
ResNet3D-18,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0520296173,0.9784427766,0.0215572234,0.0210840985,0.0215572234,0.7499078715,0.0210840985,0.9784427766,0.0327998461,0.0215572234,0.0398079007,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.0210840985,0.0398079007,0.2500921285,0.0210840985,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.7673955908,0.9784427766,0.0215572234,0.9789159015,0.7499078715,0.0215572234,0.3932285176,0.8885995044,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.0398079007,0.9784427766
ResNet3D-18,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9789159015,0.0210840985,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9479703827,0.0215572234,0.0215572234,0.0339445774,0.9309946312,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0398079007,0.2500921285,0.0215572234,0.4461252435,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9672001539,0.0215572234,0.9789159015,0.9789159015,0.0215572234,0.6424996727,0.9784427766,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.2081828390,0.3575003273,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.9784427766
ResNet3D-18,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.0398079007,0.9601920993,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.9784427766,0.0215572234,0.9784427766,0.6067714824,0.0215572234,0.1726155359,0.6424996727,0.0210840985,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.9784427766
ResNet3D-18,1000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.8633391609,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9803202456,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.9784427766,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.0398079007,0.1124579420,0.0215572234,0.5000000000,0.0210840985,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9784427766
ResNet3D-18,1010,0.0215572234,0.0215572234,0.0215572234,0.9672001539,0.0215572234,0.8284860863,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1114004956,0.0215572234,0.0215572234,0.0215572234,0.0327998461,0.0215572234,0.0703863867,0.1124579420,0.0215572234,0.0391240932,0.5000000000,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0210840985,0.0215572234,0.9309946312,0.0215572234,0.9660554226
ResNet3D-18,1001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9789159015,0.0215572234,0.0210840985,0.0215572234,0.5536307995,0.0210840985,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0210840985,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.7060316269,0.7538965037,0.0215572234,0.1726155359,0.9479703827,0.0215572234,0.9601920993,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9601920993
ResNet3D-101,0000,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2939683731,0.9784427766,0.0210840985,0.0215572234,0.0210840985,0.8875420580,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0703863867,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0720635174,0.3429152172,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.9789159015,0.9784427766,0.0215572234,0.9279364826,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.0215572234,0.7499078715,0.9309946312,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.9784427766
ResNet3D-101,0010,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.9279364826,0.0206134167,0.0215572234,0.9601920993,0.0210840985,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.7918171610,0.0210840985,0.7499078715,0.8875420580,0.0196797544,0.9660554226,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.6424996727,0.9789159015,0.9784427766,0.0210840985,0.9789159015,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.6570847828,0.0215572234,0.8607414881,0.9789159015,0.9608759068,0.9793865833
ResNet3D-101,0001,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.9784427766,0.0544047150,0.0210840985,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.4463692005,0.0215572234,0.6570847828,0.9784427766,0.0215572234,0.9784427766,0.0520296173,0.0215572234,0.1726155359,0.7499078715,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9789159015,0.0339445774,0.9789159015,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.0398079007,0.7499078715,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.9784427766
ResNet3D-101,1000,0.0215572234,0.0215572234,0.0215572234,0.8213637205,0.0215572234,0.6424996727,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0210840985,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0398079007,0.0210840985,0.0398079007,0.0339445774,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.8273844641,0.0215572234,0.7112656688
ResNet3D-101,1010,0.0215572234,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.8885995044,0.0215572234,0.0215572234,0.0215572234,0.1786362795,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.2081828390,0.0215572234,0.0210840985,0.0215572234,0.1124579420,0.0210840985,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0210840985,0.0327998461,0.0215572234,0.0398079007,0.3401397737,0.0215572234,0.2481212372,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.9789159015
ResNet3D-101,1001,0.0215572234,0.0215572234,0.0215572234,0.9012669633,0.0215572234,0.8213637205,0.0215572234,0.0210840985,0.0215572234,0.3932285176,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0987330367,0.0215572234,0.2326044092,0.0210840985,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0520296173,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0391240932,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0339445774,0.0215572234,0.0398079007,0.2326044092,0.0210840985,0.3429152172,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0210840985,0.9601920993,0.0215572234,0.9601920993


==> stadistics/tables/csv/mix/less-CK.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.3429152172,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.4463692005,0.0720635174,0.8273844641,0.9601920993,0.9784427766,0.1726155359,0.1124579420,0.1726155359,0.7499078715,0.7499078715,0.8875420580,0.8273844641,0.9309946312,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9601920993,0.8273844641,0.7499078715,0.0398079007,0.1726155359,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.3429152172,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.5536307995,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.3429152172,0.0398079007
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8273844641,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8273844641,0.6570847828
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.4463692005,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.8875420580,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1726155359,0.0398079007
Inceptionv3-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.0690053688,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.7499078715,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0690053688,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0010,0.9309946312,0.9784427766,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.8273844641,0.5536307995,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.9601920993,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8875420580,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.4463692005,0.5536307995,0.0690053688,0.2500921285,0.0215572234,0.9601920993,0.9601920993,0.8875420580,0.1124579420,0.8273844641,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1726155359,0.0215572234,0.0690053688,0.4463692005,0.0215572234,0.0398079007,0.0398079007,0.0398079007,0.0398079007,0.1124579420,0.0690053688,0.0398079007,0.0398079007,0.0398079007,0.9309946312,0.9309946312,0.8875420580,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8875420580,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1726155359,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.3429152172,0.0398079007,0.4463692005,0.9309946312,0.8875420580,0.0398079007,0.0690053688,0.0398079007,0.5536307995,0.3429152172,0.9601920993,0.6570847828,0.5536307995,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234
Inceptionv3-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.3429152172,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.7499078715,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.3429152172,0.0398079007
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.8273844641,0.1124579420,0.9784427766,0.9784427766,0.9309946312,0.2500921285,0.2500921285,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1726155359,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.3429152172,0.1124579420,0.4463692005,0.8875420580,0.7499078715,0.1124579420,0.0690053688,0.1124579420,0.2500921285,0.3429152172,0.7499078715,0.3429152172,0.1124579420,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.9784427766,0.9601920993,0.0215572234,0.5536307995,0.0215572234,0.4463692005,0.2500921285,0.4463692005,0.0398079007,0.1726155359,0.0215572234,0.9601920993,0.9601920993,0.9309946312,0.0398079007,0.8273844641,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9309946312,0.8875420580,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.8273844641,0.6570847828,0.0215572234,0.1726155359,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.8875420580,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.6570847828,0.0215572234,0.9309946312,0.8273844641,0.7499078715,0.0398079007,0.2500921285,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8273844641,0.0690053688,0.9601920993,0.9784427766,0.9309946312,0.2500921285,0.2500921285,0.1726155359,0.9784427766,0.9784427766,0.9601920993,0.3429152172,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1726155359,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.2500921285,0.0398079007,0.1726155359,0.8273844641,0.6570847828,0.0398079007,0.0215572234,0.0398079007,0.1726155359,0.3429152172,0.7499078715,0.2500921285,0.1726155359,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet18-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.1726155359,0.2500921285,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0690053688,0.8875420580,0.6570847828,0.0210840985,0.0215572234,0.0210840985,0.1124579420,0.3429152172,0.7499078715,0.3429152172,0.1124579420,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.0215572234
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.0398079007,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9309946312,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.8273844641,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.6570847828,0.5536307995,0.9784427766,0.9601920993,0.9309946312,0.7499078715,0.7499078715,0.7499078715,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9309946312,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1124579420,0.0215572234
ResNet101-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.6570847828,0.6570847828,0.0398079007,0.2500921285,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0690053688,0.9601920993,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.3429152172,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.9784427766,0.9279364826,0.0215572234,0.4463692005,0.0215572234,0.1726155359,0.3429152172,0.1726155359,0.0398079007,0.1726155359,0.0215572234,0.9601920993,0.9784427766,0.9309946312,0.0398079007,0.9309946312,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.8875420580,0.6424996727,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9309946312,0.7499078715,0.8273844641,0.0215572234,0.2500921285,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0690053688,0.9601920993,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.2500921285,0.0398079007,0.2500921285,0.9601920993,0.8273844641,0.0215572234,0.0215572234,0.0398079007,0.2500921285,0.3429152172,0.7499078715,0.3429152172,0.3429152172,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.7499078715,0.1124579420,0.9784427766,0.9601920993,0.9601920993,0.2500921285,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.2500921285,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.5536307995,0.1726155359,0.3429152172,0.8875420580,0.7499078715,0.2500921285,0.1726155359,0.2500921285,0.4463692005,0.4463692005,0.7499078715,0.5536307995,0.4463692005,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.2500921285,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9309946312,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8273844641,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.9601920993,0.9309946312,0.9601920993,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.0215572234
C3D,0000,0.0690053688,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0398079007,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.7499078715,0.2500921285,0.0215572234,0.7499078715,0.0215572234,0.4463692005,0.5536307995,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.9309946312,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.1726155359,0.6570847828,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
C3D,0001,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.4463692005,0.3429152172,0.9784427766,0.9601920993,0.9601920993,0.7499078715,0.8875420580,0.8273844641,0.9309946312,0.8273844641,0.9601920993,0.9601920993,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234
C3D,1010,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.8875420580,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.7499078715,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.4463692005,0.3429152172,0.8875420580,0.9601920993,0.9784427766,0.5536307995,0.5536307995,0.5536307995,0.8273844641,0.7499078715,0.9309946312,0.8875420580,0.9309946312,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.1124579420,0.0215572234
C3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.5536307995,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.4463692005,0.1366608391,0.9784427766,0.9601920993,0.9601920993,0.2500921285,0.3429152172,0.3429152172,0.9601920993,0.6570847828,0.9601920993,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234
c3d-block-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.0690053688,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.8273844641,0.1124579420,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0690053688,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.0215572234,0.3429152172,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0690053688,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.1726155359,0.6570847828,0.1726155359,0.0215572234,0.4463692005,0.0215572234,0.7499078715,0.5536307995,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.5536307995,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.2500921285,0.1726155359,0.8273844641,0.9601920993,0.9601920993,0.5536307995,0.1124579420,0.5536307995,0.8273844641,0.6570847828,0.9309946312,0.9309946312,0.9309946312,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234
c3d-block-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.3429152172,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.6570847828,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.5536307995,0.3429152172,0.8875420580,0.9601920993,0.9784427766,0.6570847828,0.5536307995,0.6570847828,0.8273844641,0.7499078715,0.9309946312,0.9309946312,0.9309946312,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.1124579420,0.0398079007
c3d-block-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.1124579420,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8875420580,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.8273844641,0.5536307995,0.9601920993,0.9601920993,0.9784427766,0.8875420580,0.7499078715,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0690053688,0.0215572234
I3D,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0690053688,0.9601920993,0.9309946312,0.9601920993,0.1726155359,0.2500921285,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.1726155359,0.8875420580,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.2500921285,0.5536307995,0.3429152172,0.3429152172,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
I3D,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.8875420580,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.3429152172,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.4463692005,0.2500921285,0.7499078715,0.9601920993,0.9309946312,0.3429152172,0.4463692005,0.3429152172,0.7499078715,0.6570847828,0.9309946312,0.8875420580,0.7499078715,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234
I3D,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8273844641,0.1726155359,0.9784427766,0.9601920993,0.9784427766,0.1726155359,0.2500921285,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1124579420,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.3429152172,0.1726155359,0.5536307995,0.9309946312,0.8875420580,0.1726155359,0.0690053688,0.2500921285,0.6570847828,0.5536307995,0.7499078715,0.7499078715,0.7499078715,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.1726155359,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.8273844641,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.6570847828,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.8875420580,0.9601920993,0.9309946312,0.9601920993,0.9309946312,0.9601920993,0.9601920993,0.9601920993,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.2500921285,0.1124579420
I3D,1010,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.0690053688,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.3429152172,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.8875420580,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.7499078715,0.5536307995,0.9601920993,0.9601920993,0.9784427766,0.8273844641,0.8875420580,0.8875420580,0.9309946312,0.8875420580,0.9601920993,0.9601920993,0.9601920993,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.1726155359,0.0398079007
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.7499078715,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.6570847828,0.3429152172,0.8875420580,0.9601920993,0.9601920993,0.6570847828,0.7499078715,0.6570847828,0.8875420580,0.8875420580,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.7499078715,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.5536307995,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.0398079007,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.1124579420,0.8875420580,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.1726155359,0.5536307995,0.1124579420,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.2500921285,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.4463692005,0.0720635174,0.9309946312,0.9601920993,0.9309946312,0.1726155359,0.2500921285,0.2500921285,0.9309946312,0.5536307995,0.9601920993,0.9784427766,0.9309946312,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234
ResNet3D-18,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9601920993,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0339445774,0.2500921285,0.9309946312,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.3429152172,0.8273844641,0.6570847828,0.2500921285,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.8273844641,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.3429152172,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.1124579420,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.2500921285,0.1124579420,0.6570847828,0.9784427766,0.7499078715,0.1726155359,0.0690053688,0.2500921285,0.5536307995,0.5536307995,0.8273844641,0.6570847828,0.6570847828,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-18,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9309946312,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9601920993,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.6570847828,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.5536307995,0.1726155359,0.8273844641,0.9601920993,0.9309946312,0.2500921285,0.2500921285,0.2500921285,0.8273844641,0.6570847828,0.9309946312,0.9601920993,0.9601920993,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.8875420580,0.9601920993,0.0690053688,0.2500921285,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9601920993,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.3429152172,0.0398079007,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9784427766,0.7499078715,0.8875420580,0.0398079007,0.2500921285,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9601920993,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.0690053688,0.9784427766,0.9784427766,0.9309946312,0.2500921285,0.2500921285,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9601920993,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0690053688,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0398079007,0.1124579420,0.8875420580,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.2500921285,0.7499078715,0.1124579420,0.0690053688,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.3429152172,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9309946312,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.8875420580,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.4463692005,0.0398079007
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.2500921285,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.5536307995,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9309946312,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.8273844641,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.4463692005,0.0398079007
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.1726155359,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.3429152172,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.7499078715,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.7499078715,0.5536307995,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.8875420580,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.1124579420,0.0215572234


==> stadistics/tables/csv/mix/less-MMI.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.1726155359,0.3429152172,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.4463692005,0.3429152172,0.0398079007,0.7499078715,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.7499078715,0.5536307995,0.0690053688,0.0215572234,0.4463692005,0.0215572234,0.6570847828,0.5536307995,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.1726155359,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.0690053688,0.1726155359,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.1726155359,0.1726155359,0.0398079007,0.8273844641,0.0215572234,0.0398079007,0.4463692005,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.5536307995,0.1124579420,0.0215572234,0.3429152172,0.0215572234,0.5536307995,0.4463692005,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.1124579420,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.1124579420,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1392585119,0.0215572234,0.0339445774,0.6726395770,0.0215572234,0.0215572234,0.1392585119,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.2326044092,0.2500921285,0.0215572234,0.0215572234,0.0544047150,0.0215572234,0.1124579420,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0877771514,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0703863867,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1366608391,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9789159015,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9789159015,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7096439189,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9660554226,0.8574752963,0.9784427766,0.9784427766,0.8875420580,0.1124579420,0.9789159015,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.2939683731,0.9784427766,0.1726155359
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0544047150,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9789159015,0.3429152172,0.9784427766,0.9784427766,0.9660554226,0.2500921285,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9789159015,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.6570847828,0.0720635174,0.9789159015,0.0690053688,0.9660554226,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.0720635174
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9660554226,0.1366608391,0.9784427766,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.1425247037,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0339445774,0.9784427766,0.9784427766,0.4463692005,0.0544047150,0.9784427766,0.0215572234,0.9660554226,0.9784427766,0.9784427766,0.9455952850,0.9784427766,0.7096439189,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007
Inceptionv3-lstm,0000,0.6570847828,0.7499078715,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.8273844641,0.5536307995,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.6570847828,0.4463692005,0.0215572234,0.6570847828,0.0215572234,0.8875420580,0.8875420580,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.9784427766,0.6570847828,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.2500921285,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0010,0.4463692005,0.7499078715,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.8273844641,0.2500921285,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.7499078715,0.4463692005,0.0215572234,0.4463692005,0.0215572234,0.7499078715,0.6570847828,0.8273844641,0.0215572234,0.0398079007,0.0215572234,0.7499078715,0.3429152172,0.5536307995,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.1726155359,0.3429152172,0.1124579420,0.0215572234,0.0398079007,0.0215572234
Inceptionv3-lstm,0001,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0339445774,0.0215572234,0.6577650895,0.9784427766,0.9789159015,0.0398079007,0.9784427766,0.0215572234,0.0690053688,0.9784427766,0.1124579420,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.9601920993,0.9309946312,0.0398079007,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.5000000000,0.0210840985,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.0210840985,0.9660554226,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.9279364826,0.0327998461,0.0215572234,0.9784427766,0.0210840985,0.8633391609,0.9660554226,0.6570847828,0.0210840985,0.1726155359,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.8875420580,0.9784427766,0.8875420580,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9601920993,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8875420580,0.0215572234,0.8273844641,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.8273844641,0.9784427766,0.8875420580,0.5536307995,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9309946312,0.0398079007
Inceptionv3-lstm,1010,0.9601920993,0.9601920993,0.9309946312,0.0215572234,0.1366608391,0.0215572234,0.7499078715,0.9784427766,0.9309946312,0.0215572234,0.9601920993,0.0210840985,0.1726155359,0.9784427766,0.3422349105,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.9309946312,0.8875420580,0.2500921285,0.9601920993,0.0398079007,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.9601920993,0.9309946312,0.9784427766,0.0215572234,0.1366608391,0.0215572234,0.0690053688,0.8875420580,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.1366608391,0.8875420580,0.2326044092,0.0690053688,0.9601920993,0.0339445774,0.9455952850,0.9479703827,0.7499078715,0.0215572234,0.4463692005,0.0215572234
Inceptionv3-lstm,1001,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.5000000000,0.0215572234,0.9279364826,0.9601920993,0.9601920993,0.1124579420,0.9784427766,0.0398079007,0.7673955908,0.9601920993,0.7499078715,0.0215572234,0.9784427766,0.0398079007,0.9660554226,0.9784427766,0.9784427766,0.2491124267,0.9784427766,0.2500921285,0.9784427766,0.9601920993,0.9601920993,0.0215572234,0.8273844641,0.0215572234,0.9784427766,0.9601920993,0.9601920993,0.0215572234,0.7673955908,0.0215572234,0.5000000000,0.9601920993,0.0339445774,0.0215572234,0.9660554226,0.0215572234,0.6424996727,0.9601920993,0.6424996727,0.2500921285,0.9784427766,0.0720635174,0.9309946312,0.9601920993,0.9279364826,0.0215572234,0.8633391609,0.0215572234
ResNet18-lstm,0000,0.3429152172,0.4463692005,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.6570847828,0.3575003273,0.0398079007,0.9455952850,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.6570847828,0.5000000000,0.3575003273,0.0215572234,0.3575003273,0.0215572234,0.7499078715,0.6570847828,0.6570847828,0.0215572234,0.0690053688,0.0215572234,0.6570847828,0.2500921285,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0210840985,0.8273844641,0.0215572234,0.0339445774,0.1726155359,0.0398079007,0.0339445774,0.8875420580,0.0215572234,0.2326044092,0.2500921285,0.0339445774,0.0215572234,0.0690053688,0.0210840985
ResNet18-lstm,0010,0.9601920993,0.9309946312,0.9601920993,0.0215572234,0.2939683731,0.0215572234,0.8273844641,0.9601920993,0.9784427766,0.0398079007,0.9784427766,0.0210840985,0.0720635174,0.9784427766,0.3422349105,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.8875420580,0.8875420580,0.0690053688,0.9601920993,0.0339445774,0.8875420580,0.9784427766,0.9601920993,0.0215572234,0.7673955908,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.9279364826,0.0339445774,0.0215572234,0.9660554226,0.0215572234,0.1124579420,0.9455952850,0.1726155359,0.0690053688,0.9784427766,0.0339445774,0.9789159015,0.9784427766,0.8273844641,0.0215572234,0.4463692005,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1366608391,0.0215572234,0.5536307995,0.9784427766,0.9601920993,0.0398079007,0.9784427766,0.0215572234,0.0690053688,0.9784427766,0.1425247037,0.0215572234,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.9784427766,0.0339445774,0.9660554226,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7928919109,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.0210840985,0.1726155359,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.9296136133,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.8875420580,0.9608759068,0.7673955908,0.0215572234,0.3575003273,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9601920993,0.9784427766,0.0398079007,0.7499078715,0.0339445774,0.9784427766,0.9660554226,0.9784427766,0.1124579420,0.9784427766,0.1715139137,0.9660554226,0.9784427766,0.9296136133,0.1124579420,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.9601920993,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.7499078715,0.0720635174,0.7035099510,0.9660554226,0.2500921285,0.1124579420,0.9784427766,0.0398079007,0.8273844641,0.9784427766,0.7673955908,0.4463692005,0.9784427766,0.2500921285,0.9789159015,0.9784427766,0.9279364826,0.0690053688,0.8273844641,0.0720635174
ResNet18-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7673955908,0.0339445774,0.9309946312,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0398079007,0.8273844641,0.9784427766,0.9601920993,0.0398079007,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0544047150,0.9660554226,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0544047150,0.5000000000,0.1124579420,0.6067714824,0.9784427766,0.2500921285,0.0690053688,0.9784427766,0.0215572234,0.7060316269,0.9660554226,0.7918171610,0.5536307995,0.9784427766,0.1726155359,0.9660554226,0.9784427766,0.9601920993,0.0215572234,0.7673955908,0.0339445774
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.0215572234,0.9660554226,0.9789159015,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.3429152172,0.9789159015,0.6570847828,0.0339445774,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9660554226,0.0210840985,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.5000000000,0.0215572234,0.0720635174,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.2307254939,0.9784427766,0.3429152172,0.0339445774,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.8633391609,0.0215572234,0.7673955908,0.0215572234
ResNet101-lstm,0000,0.6570847828,0.7499078715,0.8875420580,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.7499078715,0.6424996727,0.0398079007,0.9660554226,0.0215572234,0.0215572234,0.8633391609,0.0398079007,0.0215572234,0.9660554226,0.0210840985,0.9309946312,0.7918171610,0.5538747565,0.0398079007,0.7035099510,0.0215572234,0.6570847828,0.8875420580,0.7499078715,0.0215572234,0.1124579420,0.0215572234,0.8875420580,0.5536307995,0.8633391609,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.7035099510,0.0215572234,0.0215572234,0.1425247037,0.0339445774,0.0215572234,0.8885995044,0.0215572234,0.5000000000,0.4463692005,0.2500921285,0.0215572234,0.0339445774,0.0215572234
ResNet101-lstm,0010,0.8273844641,0.8273844641,0.9601920993,0.0215572234,0.0339445774,0.0215572234,0.2500921285,0.8875420580,0.8875420580,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.9309946312,0.1124579420,0.0215572234,0.9784427766,0.0210840985,0.9601920993,0.9279364826,0.8574752963,0.0339445774,0.9309946312,0.0215572234,0.8875420580,0.9309946312,0.8875420580,0.0215572234,0.2939683731,0.0215572234,0.8875420580,0.7499078715,0.9309946312,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.6570847828,0.0215572234,0.0215572234,0.9479703827,0.0215572234,0.0690053688,0.6424996727,0.1124579420,0.0398079007,0.9672001539,0.0215572234,0.7673955908,0.8633391609,0.4463692005,0.0215572234,0.1726155359,0.0215572234
ResNet101-lstm,0001,0.3429152172,0.6570847828,0.5536307995,0.0215572234,0.0210840985,0.0215572234,0.0339445774,0.5000000000,0.2326044092,0.0398079007,0.9660554226,0.0215572234,0.0215572234,0.5536307995,0.0339445774,0.0210840985,0.9601920993,0.0215572234,0.8574752963,0.6570847828,0.2326044092,0.0215572234,0.4463692005,0.0210840985,0.7499078715,0.5536307995,0.4463692005,0.0215572234,0.0339445774,0.0215572234,0.7499078715,0.1726155359,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0690053688,0.3575003273,0.0690053688,0.0215572234,0.0215572234,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9789159015,0.1124579420,0.8273844641,0.9784427766,0.8875420580,0.0690053688,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9789159015,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.7673955908,0.9784427766,0.1726155359,0.0215572234,0.9789159015,0.0215572234,0.8273844641,0.9784427766,0.8633391609,0.4463692005,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9660554226,0.0339445774,0.9784427766,0.0398079007
ResNet101-lstm,1010,0.9309946312,0.9601920993,0.9784427766,0.0544047150,0.6570847828,0.0215572234,0.9309946312,0.9455952850,0.9601920993,0.1392585119,0.9784427766,0.3429152172,0.7499078715,0.9660554226,0.7499078715,0.1124579420,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9789159015,0.2326044092,0.9784427766,0.9601920993,0.9784427766,0.1425247037,0.8875420580,0.3429152172,0.9784427766,0.9601920993,0.9672001539,0.1366608391,0.7673955908,0.0398079007,0.6570847828,0.9279364826,0.1124579420,0.0339445774,0.9784427766,0.0215572234,0.6570847828,0.9309946312,0.7499078715,0.4463692005,0.9784427766,0.3429152172,0.9601920993,0.9601920993,0.9279364826,0.2500921285,0.8633391609,0.0690053688
ResNet101-lstm,1001,0.7499078715,0.8273844641,0.7499078715,0.0215572234,0.1366608391,0.0215572234,0.7499078715,0.8273844641,0.8875420580,0.0877771514,0.9601920993,0.0339445774,0.3429152172,0.8273844641,0.2500921285,0.0215572234,0.9601920993,0.0215572234,0.8875420580,0.8273844641,0.7499078715,0.0398079007,0.8273844641,0.1726155359,0.9601920993,0.8273844641,0.8273844641,0.0339445774,0.6570847828,0.0215572234,0.8875420580,0.8273844641,0.8875420580,0.0215572234,0.2500921285,0.0215572234,0.1726155359,0.7499078715,0.0215572234,0.0210840985,0.9309946312,0.0215572234,0.3429152172,0.7499078715,0.2326044092,0.0398079007,0.9309946312,0.0339445774,0.6424996727,0.8875420580,0.7499078715,0.0215572234,0.6570847828,0.0210840985
C3D,0000,0.4463692005,0.5536307995,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.4463692005,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.8875420580,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.7499078715,0.2500921285,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.8273844641,0.7499078715,0.0215572234,0.0690053688,0.0215572234,0.8875420580,0.3429152172,0.8875420580,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.2500921285,0.3429152172,0.1726155359,0.0215572234,0.0398079007,0.0215572234
C3D,0010,0.7499078715,0.9601920993,0.9601920993,0.0215572234,0.0339445774,0.0215572234,0.2326044092,0.9279364826,0.8273844641,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.9455952850,0.0339445774,0.0215572234,0.9784427766,0.0210840985,0.9601920993,0.9660554226,0.9296136133,0.0215572234,0.9101437526,0.0215572234,0.9784427766,0.8875420580,0.9784427766,0.0210840985,0.1124579420,0.0215572234,0.9784427766,0.9601920993,0.9101437526,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.0215572234,0.9608759068,0.0215572234,0.4463692005,0.8875420580,0.1366608391,0.0215572234,0.1425247037,0.0215572234
C3D,0001,0.0398079007,0.1124579420,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.2500921285,0.0210840985,0.0339445774,0.5000000000,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.9296136133,0.0215572234,0.3429152172,0.3575003273,0.0520296173,0.0215572234,0.2326044092,0.0215572234,0.2500921285,0.1726155359,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0398079007,0.2326044092,0.0215572234,0.0398079007,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.3932285176,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.2326044092,0.0210840985,0.0690053688,0.0339445774,0.0398079007,0.0210840985,0.0398079007,0.0215572234
C3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0690053688,0.7918171610,0.9784427766,0.8607414881,0.0690053688,0.9784427766,0.0690053688,0.9789159015,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.3932285176,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.8273844641,0.0215572234,0.7673955908,0.9789159015,0.1726155359,0.0215572234,0.9784427766,0.0215572234,0.8273844641,0.9789159015,0.9279364826,0.5000000000,0.9784427766,0.2500921285,0.9784427766,0.9789159015,0.9660554226,0.0215572234,0.9784427766,0.0339445774
C3D,1010,0.9601920993,0.9309946312,0.9601920993,0.0339445774,0.4461252435,0.0215572234,0.7499078715,0.9601920993,0.9309946312,0.1124579420,0.9601920993,0.0690053688,0.6067714824,0.9601920993,0.5000000000,0.0391240932,0.9784427766,0.0215572234,0.9660554226,0.9784427766,0.9601920993,0.1726155359,0.9309946312,0.1425247037,0.9601920993,0.9601920993,0.9601920993,0.0339445774,0.8633391609,0.0398079007,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.5536307995,0.0215572234,0.3429152172,0.9660554226,0.0720635174,0.0339445774,0.9601920993,0.0215572234,0.3575003273,0.9309946312,0.3429152172,0.0398079007,0.9601920993,0.1124579420,0.9309946312,0.8875420580,0.8273844641,0.0398079007,0.7499078715,0.0398079007
C3D,1001,0.5536307995,0.6570847828,0.8273844641,0.0215572234,0.1124579420,0.0215572234,0.3429152172,0.6570847828,0.6570847828,0.0398079007,0.8273844641,0.0398079007,0.1726155359,0.8273844641,0.1726155359,0.0398079007,0.8875420580,0.0215572234,0.7918171610,0.8574752963,0.5536307995,0.1124579420,0.7499078715,0.0398079007,0.5536307995,0.7499078715,0.7499078715,0.0215572234,0.2500921285,0.0215572234,0.6570847828,0.6570847828,0.7499078715,0.0215572234,0.1726155359,0.0215572234,0.0690053688,0.5000000000,0.0398079007,0.0210840985,0.7673955908,0.0215572234,0.0720635174,0.2326044092,0.0690053688,0.0339445774,0.8273844641,0.0398079007,0.3429152172,0.6570847828,0.2500921285,0.0215572234,0.0690053688,0.0327998461
c3d-block-lstm,0000,0.1124579420,0.2500921285,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.7499078715,0.1726155359,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.6570847828,0.2500921285,0.0215572234,0.2500921285,0.0215572234,0.7499078715,0.5536307995,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.3429152172,0.4463692005,0.5536307995,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0690053688,0.2500921285,0.0690053688,0.0215572234,0.0690053688,0.0215572234
c3d-block-lstm,0010,0.1726155359,0.3429152172,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.1124579420,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.5536307995,0.5536307995,0.2500921285,0.0215572234,0.1726155359,0.0215572234,0.4463692005,0.2500921285,0.2500921285,0.0215572234,0.0398079007,0.0215572234,0.4463692005,0.3429152172,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.1726155359,0.0690053688,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0544047150,0.0215572234,0.0215572234,0.1114004956,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0544047150,0.1124579420,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0703863867,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8633391609,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.1124579420,0.7673955908,0.9789159015,0.8574752963,0.0720635174,0.9784427766,0.0690053688,0.9789159015,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9479703827,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.0327998461,0.8875420580,0.0215572234,0.7673955908,0.9789159015,0.1726155359,0.0398079007,0.9784427766,0.0215572234,0.8273844641,0.9789159015,0.8875420580,0.4463692005,0.9784427766,0.2500921285,0.9784427766,0.9789159015,0.9601920993,0.0398079007,0.9784427766,0.0398079007
c3d-block-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.8875420580,0.1124579420,0.9784427766,0.9784427766,0.3429152172,0.1124579420,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0690053688
c3d-block-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.8273844641,0.0339445774,0.9660554226,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.1114004956,0.9309946312,0.9784427766,0.8885995044,0.0398079007,0.9784427766,0.1366608391,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0544047150,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.7499078715,0.0690053688,0.9279364826,0.9784427766,0.1726155359,0.0720635174,0.9784427766,0.0215572234,0.9660554226,0.9784427766,0.9660554226,0.6424996727,0.9784427766,0.3429152172,0.9789159015,0.9784427766,0.9455952850,0.0398079007,0.9601920993,0.0720635174
I3D,0000,0.9309946312,0.9601920993,0.9601920993,0.0215572234,0.0690053688,0.0215572234,0.2491124267,0.9784427766,0.7508875733,0.0327998461,0.9660554226,0.0339445774,0.0690053688,0.9784427766,0.1366608391,0.0215572234,0.9789159015,0.0215572234,0.9784427766,0.9309946312,0.9122228486,0.0720635174,0.9660554226,0.0398079007,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.2326044092,0.0215572234,0.9601920993,0.9309946312,0.9784427766,0.0215572234,0.1124579420,0.0210840985,0.0210840985,0.7499078715,0.0215572234,0.0215572234,0.9122228486,0.0215572234,0.0215572234,0.8273844641,0.0703863867,0.0215572234,0.9660554226,0.0391240932,0.8875420580,0.8574752963,0.6424996727,0.0210840985,0.2326044092,0.0215572234
I3D,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.3575003273,0.0215572234,0.9601920993,0.9784427766,0.9601920993,0.0690053688,0.9784427766,0.0690053688,0.6424996727,0.9784427766,0.6424996727,0.0398079007,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.9789159015,0.1425247037,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8633391609,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.2500921285,0.9309946312,0.0690053688,0.0215572234,0.9784427766,0.0215572234,0.5000000000,0.9601920993,0.4463692005,0.2326044092,0.9789159015,0.1726155359,0.9601920993,0.9660554226,0.9012669633,0.0215572234,0.8273844641,0.0339445774
I3D,0001,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.1124579420,0.0215572234,0.6424996727,0.9601920993,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0339445774,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.9660554226,0.9455952850,0.0215572234,0.9660554226,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6424996727,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9309946312,0.0690053688,0.0398079007,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.6570847828,0.0215572234,0.3575003273,0.0215572234
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9660554226,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2326044092,0.8875420580,0.9784427766,0.8875420580,0.1366608391,0.9784427766,0.0391240932,0.9784427766,0.9784427766,0.9789159015,0.5536307995,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0544047150,0.9601920993,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9455952850,0.0339445774,0.8273844641,0.9784427766,0.2500921285,0.0339445774,0.9784427766,0.0215572234,0.8273844641,0.9784427766,0.8875420580,0.7499078715,0.9789159015,0.3575003273,0.9784427766,0.9789159015,0.9784427766,0.0398079007,0.9660554226,0.0398079007
I3D,1010,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.9279364826,0.9784427766,0.9279364826,0.0720635174,0.9784427766,0.1715139137,0.9784427766,0.9784427766,0.9803202456,0.6570847828,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9660554226,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.0544047150,0.9309946312,0.0215572234,0.9279364826,0.9784427766,0.2326044092,0.0398079007,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.9601920993,0.8273844641,0.9789159015,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.0398079007
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0520296173,0.9784427766,0.0339445774,0.6570847828,0.9784427766,0.8633391609,0.0215572234,0.9784427766,0.0544047150,0.9784427766,0.9660554226,0.9660554226,0.5000000000,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.5536307995,0.0339445774,0.5536307995,0.9784427766,0.1124579420,0.0339445774,0.9784427766,0.0215572234,0.7673955908,0.9784427766,0.8273844641,0.3575003273,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9309946312,0.0215572234,0.7673955908,0.0215572234
ResNet3D-18,0000,0.9309946312,0.9784427766,0.9601920993,0.0215572234,0.0398079007,0.0210840985,0.3429152172,0.9601920993,0.9309946312,0.0398079007,0.9789159015,0.0215572234,0.1124579420,0.9601920993,0.2500921285,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.9601920993,0.9479703827,0.1124579420,0.9789159015,0.0398079007,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.4463692005,0.0215572234,0.9784427766,0.8875420580,0.9601920993,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.8633391609,0.0215572234,0.0215572234,0.9455952850,0.0215572234,0.0690053688,0.8633391609,0.0720635174,0.0398079007,0.9784427766,0.0215572234,0.8273844641,0.9309946312,0.6570847828,0.0215572234,0.1726155359,0.0215572234
ResNet3D-18,0010,0.7499078715,0.9309946312,0.8273844641,0.0215572234,0.0339445774,0.0215572234,0.4269616496,0.9601920993,0.9122228486,0.0398079007,0.9784427766,0.0215572234,0.1124579420,0.9601920993,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.9601920993,0.8574752963,0.7673955908,0.0339445774,0.9279364826,0.0215572234,0.9601920993,0.9309946312,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.9784427766,0.8875420580,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.0398079007,0.3575003273,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.1124579420,0.5000000000,0.1726155359,0.0391240932,0.9784427766,0.0398079007,0.7499078715,0.9660554226,0.5536307995,0.0215572234,0.2500921285,0.0215572234
ResNet3D-18,0001,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.4269616496,0.9660554226,0.9122228486,0.0398079007,0.9789159015,0.0215572234,0.1124579420,0.9660554226,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9660554226,0.9660554226,0.0690053688,0.9789159015,0.0398079007,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.5000000000,0.0215572234,0.9784427766,0.8875420580,0.9660554226,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9789159015,0.0215572234,0.0544047150,0.8273844641,0.0398079007,0.0339445774,0.9784427766,0.0215572234,0.8273844641,0.9309946312,0.5000000000,0.0215572234,0.1366608391,0.0215572234
ResNet3D-18,1000,0.6570847828,0.7499078715,0.9309946312,0.0215572234,0.0690053688,0.0215572234,0.2964900490,0.8875420580,0.8273844641,0.0215572234,0.9601920993,0.0398079007,0.1425247037,0.9601920993,0.1366608391,0.0215572234,0.9784427766,0.0215572234,0.9455952850,0.8633391609,0.8633391609,0.1124579420,0.9279364826,0.0215572234,0.8875420580,0.9309946312,0.9601920993,0.0215572234,0.4463692005,0.0215572234,0.9309946312,0.8273844641,0.9601920993,0.0210840985,0.0690053688,0.0215572234,0.0544047150,0.6577650895,0.0339445774,0.0215572234,0.9279364826,0.0215572234,0.0720635174,0.7508875733,0.1124579420,0.0690053688,0.9601920993,0.0690053688,0.7673955908,0.7508875733,0.5536307995,0.0215572234,0.2500921285,0.0215572234
ResNet3D-18,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.9608759068,0.9784427766,0.9789159015,0.1124579420,0.9784427766,0.1124579420,0.8875420580,0.9784427766,0.9660554226,0.0398079007,0.9789159015,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.8633391609,0.0720635174,0.8284860863,0.9784427766,0.1726155359,0.0544047150,0.9784427766,0.0398079007,0.7673955908,0.9784427766,0.9672001539,0.5000000000,0.9784427766,0.1715139137,0.9784427766,0.9784427766,0.9784427766,0.0327998461,0.8875420580,0.0215572234
ResNet3D-18,1001,0.9784427766,0.9784427766,0.9601920993,0.0210840985,0.0544047150,0.0215572234,0.7673955908,0.9784427766,0.9660554226,0.0398079007,0.9784427766,0.0215572234,0.1114004956,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.9309946312,0.1366608391,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.9784427766,0.0210840985,0.5538747565,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.1392585119,0.0215572234,0.0398079007,0.9479703827,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.1124579420,0.9012669633,0.1726155359,0.0690053688,0.9784427766,0.0339445774,0.9455952850,0.9660554226,0.7499078715,0.0215572234,0.5000000000,0.0215572234
ResNet3D-101,0000,0.7499078715,0.7499078715,0.9309946312,0.0215572234,0.0327998461,0.0215572234,0.0690053688,0.8875420580,0.6570847828,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.0210840985,0.9660554226,0.0215572234,0.9784427766,0.9279364826,0.6424996727,0.0327998461,0.7673955908,0.0210840985,0.9309946312,0.9309946312,0.8875420580,0.0215572234,0.1726155359,0.0215572234,0.9309946312,0.7499078715,0.9455952850,0.0215572234,0.0877771514,0.0215572234,0.0215572234,0.6067714824,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.2071080891,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.3575003273,0.7673955908,0.2500921285,0.0215572234,0.0987330367,0.0215572234
ResNet3D-101,0010,0.6570847828,0.6570847828,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0544047150,0.8875420580,0.5000000000,0.0215572234,0.8875420580,0.0215572234,0.0398079007,0.9279364826,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.8607414881,0.7673955908,0.5000000000,0.0215572234,0.7035099510,0.0215572234,0.7499078715,0.7499078715,0.8273844641,0.0215572234,0.1124579420,0.0215572234,0.7499078715,0.7499078715,0.8633391609,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.2964900490,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.1366608391,0.6570847828,0.4463692005,0.0215572234,0.1124579420,0.0215572234
ResNet3D-101,0001,0.9784427766,0.9784427766,0.9601920993,0.0210840985,0.0544047150,0.0215572234,0.3575003273,0.9784427766,0.9455952850,0.0398079007,0.9784427766,0.0210840985,0.0391240932,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9601920993,0.9309946312,0.0720635174,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.9784427766,0.0210840985,0.3422349105,0.0215572234,0.9784427766,0.9309946312,0.9784427766,0.0215572234,0.0877771514,0.0215572234,0.0215572234,0.9479703827,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.8213637205,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.9101437526,0.9279364826,0.5536307995,0.0215572234,0.2081828390,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9660554226,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.3429152172,0.8875420580,0.9784427766,0.9309946312,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9789159015,0.9784427766,0.7499078715,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9601920993,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.0690053688,0.8875420580,0.9784427766,0.3429152172,0.0720635174,0.9784427766,0.0398079007,0.8875420580,0.9784427766,0.8875420580,0.7673955908,0.9784427766,0.5536307995,0.9660554226,0.9784427766,0.9789159015,0.1366608391,0.9784427766,0.0690053688
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.5000000000,0.9660554226,0.9784427766,0.9601920993,0.2326044092,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.2500921285,0.9660554226,0.9784427766,0.6570847828,0.1726155359,0.9784427766,0.0690053688,0.9601920993,0.9784427766,0.9660554226,0.8885995044,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.1124579420
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0520296173,0.9784427766,0.0339445774,0.6570847828,0.9784427766,0.8633391609,0.0215572234,0.9784427766,0.0720635174,0.9784427766,0.9660554226,0.9660554226,0.5000000000,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9601920993,0.0215572234,0.9784427766,0.9601920993,0.9784427766,0.0215572234,0.7499078715,0.0339445774,0.6570847828,0.9784427766,0.1726155359,0.0339445774,0.9784427766,0.0215572234,0.7673955908,0.9784427766,0.8875420580,0.5000000000,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9309946312,0.0215572234,0.9279364826,0.0215572234


==> stadistics/tables/csv/mix/less-MUG.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.1124579420,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9309946312,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0010,0.1124579420,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.2500921285,0.3429152172,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.6570847828,0.6570847828,0.3429152172,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,0001,0.8875420580,0.8875420580,0.8875420580,0.0215572234,0.3429152172,0.0215572234,0.4463692005,0.9309946312,0.6570847828,0.1726155359,0.9309946312,0.2500921285,0.3429152172,0.9309946312,0.4463692005,0.0339445774,0.9309946312,0.0339445774,0.6570847828,0.9455952850,0.5536307995,0.1124579420,0.9279364826,0.3429152172,0.8875420580,0.8875420580,0.8875420580,0.1726155359,0.7499078715,0.1124579420,0.9309946312,0.8875420580,0.9309946312,0.0398079007,0.8875420580,0.0544047150,0.1726155359,0.8875420580,0.2500921285,0.0398079007,0.9309946312,0.0398079007,0.2500921285,0.8875420580,0.2500921285,0.3429152172,0.8875420580,0.1124579420,0.7499078715,0.8875420580,0.5536307995,0.0398079007,0.5536307995,0.0398079007
VGG16-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.5536307995,0.8875420580,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.1124579420
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.9784427766,0.4463692005
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.0690053688,0.7499078715,0.9784427766,0.9309946312,0.1726155359,0.9784427766,0.1726155359,0.8273844641,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007
Inceptionv3-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.7499078715,0.9784427766,0.8875420580,0.1124579420,0.9784427766,0.0215572234,0.5536307995,0.9784427766,0.5536307995,0.0690053688,0.9784427766,0.0398079007,0.7499078715,0.9784427766,0.8273844641,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.7499078715,0.0215572234,0.7499078715,0.0215572234
Inceptionv3-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0690053688,0.9784427766,0.1124579420,0.0398079007,0.9784427766,0.0215572234,0.1124579420,0.9601920993,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.1124579420,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.3429152172,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.8875420580,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.1124579420,0.9784427766,0.1124579420,0.0215572234,0.1726155359,0.0215572234
Inceptionv3-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.9784427766,0.9309946312,0.2500921285,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.7499078715,0.0690053688,0.9784427766,0.0339445774,0.9601920993,0.9784427766,0.9309946312,0.0215572234,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.0398079007,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.9601920993,0.0215572234,0.8273844641,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9455952850,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.2500921285
Inceptionv3-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0339445774,0.5536307995,0.9784427766,0.9601920993,0.0339445774,0.9784427766,0.0339445774,0.7499078715,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.1726155359,0.3429152172,0.9784427766,0.8273844641,0.1124579420,0.9784427766,0.1124579420,0.3429152172,0.9784427766,0.6570847828,0.7499078715,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0690053688
ResNet18-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.8633391609,0.0398079007,0.9784427766,0.0398079007,0.9660554226,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
ResNet18-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.2500921285,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.8875420580,0.0215572234,0.9784427766,0.0215572234,0.0690053688,0.9784427766,0.7673955908,0.2326044092,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.6570847828,0.9601920993,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.7499078715,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.1726155359
ResNet18-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.1726155359,0.6570847828,0.9784427766,0.9309946312,0.1726155359,0.9784427766,0.1124579420,0.4463692005,0.9784427766,0.9279364826,0.8875420580,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.7035099510,0.9784427766,0.3575003273,0.9309946312,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.7499078715,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.2500921285
ResNet101-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.9784427766,0.9784427766,0.9309946312,0.2500921285,0.9784427766,0.0215572234,0.5536307995,0.9784427766,0.6570847828,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.8273844641,0.0215572234,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9309946312,0.0215572234,0.8273844641,0.0215572234
ResNet101-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.1726155359,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet101-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.9601920993,0.9784427766,0.9601920993,0.2500921285,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.6570847828,0.0398079007,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.2500921285,0.8875420580,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007
ResNet101-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0720635174,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.4463692005,0.9784427766,0.8875420580,0.0215572234,0.9784427766,0.0215572234,0.5536307995,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet101-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.8875420580,0.9784427766,0.9309946312,0.2500921285,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9601920993,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.3575003273,0.9784427766,0.5000000000,0.0215572234,0.9784427766,0.0215572234,0.1726155359,0.9784427766,0.3575003273,0.2326044092,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
C3D,0000,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.2964900490,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.5000000000,0.0215572234,0.2500921285,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.9601920993,0.6570847828,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.9660554226,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.9101437526,0.0215572234,0.3429152172,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9601920993,0.7499078715,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0001,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.1124579420,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.4463692005,0.1124579420,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.9279364826,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.0215572234,0.1586552539,0.0215572234,0.0690053688,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.8875420580,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1010,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.9455952850,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.8413447461,0.0215572234,0.1726155359,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.9601920993,0.6570847828,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3575003273,0.0215572234,0.0215572234,0.0720635174,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1001,0.6570847828,0.7499078715,0.6570847828,0.0215572234,0.1124579420,0.0215572234,0.1124579420,0.7673955908,0.2500921285,0.0215572234,0.9309946312,0.0215572234,0.1124579420,0.6570847828,0.1124579420,0.0690053688,0.8875420580,0.0398079007,0.2500921285,0.9601920993,0.2500921285,0.0398079007,0.7673955908,0.1124579420,0.6570847828,0.7499078715,0.6570847828,0.0215572234,0.4463692005,0.0215572234,0.8875420580,0.9601920993,0.6570847828,0.0215572234,0.4463692005,0.0215572234,0.0398079007,0.6570847828,0.1124579420,0.0398079007,0.9309946312,0.0398079007,0.0398079007,0.6570847828,0.1124579420,0.0398079007,0.7499078715,0.0398079007,0.1726155359,0.6570847828,0.2500921285,0.0215572234,0.1124579420,0.0215572234
c3d-block-lstm,0000,0.0690053688,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.1726155359,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.6570847828,0.1726155359,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.2500921285,0.6570847828,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.4463692005,0.5536307995,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.8273844641,0.5536307995,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.7673955908,0.0215572234,0.0215572234,0.6424996727,0.0215572234,0.0215572234,0.1425247037,0.0215572234,0.0690053688,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.8875420580,0.5536307995,0.0215572234,0.0339445774,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.2326044092,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.3429152172,0.9601920993,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.3429152172,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0339445774
c3d-block-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.6570847828,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007
c3d-block-lstm,1001,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.7499078715,0.0215572234,0.7499078715,0.9601920993,0.8273844641,0.0339445774,0.9601920993,0.2500921285,0.7499078715,0.9601920993,0.7499078715,0.1726155359,0.9601920993,0.1726155359,0.7499078715,0.9601920993,0.7499078715,0.3429152172,0.9601920993,0.4463692005,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.8875420580,0.0339445774,0.9784427766,0.9601920993,0.9601920993,0.0215572234,0.9601920993,0.0215572234,0.4463692005,0.9601920993,0.7499078715,0.0690053688,0.9601920993,0.0690053688,0.4463692005,0.9601920993,0.7499078715,0.5536307995,0.9601920993,0.1124579420,0.7499078715,0.9601920993,0.7499078715,0.0215572234,0.8273844641,0.0339445774
I3D,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.1124579420,0.9601920993,0.9784427766,0.9601920993,0.5000000000,0.9784427766,0.3575003273,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
I3D,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1726155359,0.9601920993,0.9784427766,0.9601920993,0.5000000000,0.9784427766,0.5000000000,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007
I3D,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.0339445774,0.9279364826,0.9784427766,0.9601920993,0.1124579420,0.9784427766,0.0720635174,0.9660554226,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9601920993,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.1726155359
I3D,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.1726155359
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.9309946312,0.9784427766,0.9309946312,0.3429152172,0.9784427766,0.3429152172,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0720635174
ResNet3D-18,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9601920993,0.4463692005,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet3D-18,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.2500921285,0.9784427766,0.8273844641,0.0690053688,0.9784427766,0.0690053688,0.2500921285,0.9784427766,0.9601920993,0.5000000000,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9601920993,0.0398079007
ResNet3D-18,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.8875420580,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet3D-18,1000,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.1726155359
ResNet3D-18,1010,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0690053688,0.6570847828,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0339445774,0.6570847828,0.9784427766,0.9660554226,0.8273844641,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet3D-18,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.0398079007,0.8875420580,0.9784427766,0.9601920993,0.3429152172,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet3D-101,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.2326044092,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
ResNet3D-101,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.8875420580,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.8875420580,0.7499078715,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet3D-101,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.9601920993,0.2500921285,0.9784427766,0.1124579420,0.9601920993,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.1124579420,0.9784427766,0.5536307995,0.0215572234,0.9784427766,0.0215572234,0.0690053688,0.9784427766,0.6424996727,0.0544047150,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.3575003273,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.9455952850,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.7673955908
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.3429152172,0.8875420580,0.9784427766,0.9279364826,0.5536307995,0.9784427766,0.5536307995,0.8875420580,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.1726155359
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.7673955908,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.6424996727,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0215572234


==> stadistics/tables/csv/mix/less-OULU.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1124579420,0.9784427766,0.9789159015,0.9784427766,0.1726155359,0.9789159015,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.0987330367,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.0327998461,0.9784427766,0.7499078715,0.0210840985,0.9784427766,0.0215572234,0.9479703827,0.9784427766,0.9309946312,0.9012669633,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9789159015,0.0215572234
VGG16-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.8875420580,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0215572234,0.2939683731,0.9784427766,0.1726155359,0.0215572234,0.9784427766,0.0215572234,0.9122228486,0.9784427766,0.7673955908,0.2500921285,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9479703827,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.9601920993,0.0215572234,0.3429152172,0.0215572234
VGG16-lstm,0001,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
VGG16-lstm,1000,0.7499078715,0.6570847828,0.6570847828,0.1124579420,0.4463692005,0.0703863867,0.6570847828,0.8574752963,0.6570847828,0.0720635174,0.8273844641,0.1124579420,0.4463692005,0.6570847828,0.3429152172,0.1114004956,0.8875420580,0.1124579420,0.6570847828,0.7673955908,0.4463692005,0.2500921285,0.9101437526,0.2500921285,0.6570847828,0.7499078715,0.6570847828,0.1124579420,0.6577650895,0.1124579420,0.6570847828,0.6570847828,0.8273844641,0.1114004956,0.6570847828,0.1081837401,0.1124579420,0.6577650895,0.1124579420,0.1124579420,0.8273844641,0.1114004956,0.1114004956,0.6570847828,0.2500921285,0.1124579420,0.7673955908,0.1124579420,0.6570847828,0.6570847828,0.6577650895,0.0398079007,0.2500921285,0.0327998461
VGG16-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0520296173,0.9784427766,0.1124579420,0.9784427766,0.9789159015,0.9784427766,0.6570847828,0.9784427766,0.8574752963,0.9784427766,0.9789159015,0.9784427766,0.9279364826,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9789159015,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9479703827,0.9309946312,0.9784427766,0.9601920993,0.5538747565,0.9784427766,0.4453729005,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.0196797544,0.9789159015,0.0720635174
VGG16-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.2939683731,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.7060316269,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9487647826,0.9784427766,0.9012669633,0.8273844641,0.9784427766,0.9601920993,0.5536307995,0.9784427766,0.5536307995,0.9601920993,0.9784427766,0.9601920993,0.9601920993,0.9789159015,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.0210840985,0.9789159015,0.1726155359
Inceptionv3-lstm,0000,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.2248458990,0.0339445774,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0703863867,0.0215572234,0.0210840985,0.1425247037,0.0215572234,0.0398079007,0.0898562474,0.0339445774,0.0339445774,0.2818514308,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0210840985,0.0215572234,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0339445774,0.0210840985,0.0215572234,0.0210840985,0.0215572234,0.0215572234,0.0512352174,0.0206134167,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0520296173,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0010,0.5536307995,0.3429152172,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.8875420580,0.0690053688,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0398079007,0.6570847828,0.0398079007,0.0398079007,0.8875420580,0.0215572234,0.3429152172,0.5536307995,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.3429152172,0.8273844641,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234
Inceptionv3-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.8875420580,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.1124579420,0.9784427766,0.0720635174,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.7499078715,0.2500921285,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0690053688,0.0215572234,0.9784427766,0.0215572234,0.9479703827,0.9784427766,0.9601920993,0.0215572234,0.3429152172,0.0215572234
Inceptionv3-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.9601920993,0.9784427766,0.9601920993,0.0690053688,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.5536307995,0.4463692005,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
Inceptionv3-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.1124579420,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0398079007,0.0690053688,0.9784427766,0.4463692005,0.0215572234,0.9784427766,0.0215572234,0.7499078715,0.9784427766,0.8273844641,0.6570847828,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
Inceptionv3-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.1786362795,0.9784427766,0.2939683731,0.9784427766,0.9789159015,0.9784427766,0.8273844641,0.9784427766,0.9309946312,0.9789159015,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.8607414881,0.9784427766,0.9789159015,0.9784427766,0.9309946312,0.9789159015,0.9608759068,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9672001539,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.9784427766,0.9601920993,0.7673955908,0.9789159015,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.1392585119
ResNet18-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0720635174,0.0215572234,0.9279364826,0.9789159015,0.9784427766,0.0398079007,0.9789159015,0.0215572234,0.2326044092,0.9784427766,0.1124579420,0.0215572234,0.9784427766,0.0215572234,0.7673955908,0.9784427766,0.5536307995,0.2500921285,0.9789159015,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.0215572234,0.2500921285,0.0215572234
ResNet18-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.1726155359,0.9784427766,0.0215572234,0.7499078715,0.9784427766,0.7499078715,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.8875420580,0.4463692005,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9608759068,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.0210840985,0.9784427766,0.0215572234,0.9601920993,0.9784427766,0.9789159015,0.0215572234,0.5536307995,0.0215572234
ResNet18-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6570847828,0.0215572234,0.9789159015,0.9784427766,0.9789159015,0.1124579420,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9318915651,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9279364826,0.6570847828,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0210840985,0.0210840985,0.9784427766,0.0339445774,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.9784427766,0.3575003273,0.0690053688,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.6424996727,0.0215572234
ResNet18-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2491124267,0.9784427766,0.2491124267,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.2326044092,0.9784427766,0.9784427766,0.9784427766,0.8607414881,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.7673955908,0.9784427766,0.3422349105,0.9784427766,0.9784427766,0.9784427766,0.5730383504,0.9784427766,0.0877771514,0.2081828390,0.9784427766,0.7499078715,0.0215572234,0.9784427766,0.0215572234,0.9660554226,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
ResNet18-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9789159015,0.2500921285,0.9784427766,0.2081828390,0.9601920993,0.9784427766,0.9601920993,0.3429152172,0.9784427766,0.1124579420,0.9660554226,0.9784427766,0.9601920993,0.8273844641,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.5536307995,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.1715139137,0.0690053688,0.9784427766,0.5536307995,0.0398079007,0.9784427766,0.0398079007,0.8273844641,0.9784427766,0.8875420580,0.9296136133,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234
ResNet18-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0720635174,0.9789159015,0.9784427766,0.9789159015,0.8284860863,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8273844641,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8607414881,0.9789159015,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.7918171610,0.9784427766,0.9784427766,0.9784427766,0.9318915651,0.9784427766,0.7508875733,0.7918171610,0.9784427766,0.9309946312,0.4463692005,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9793865833,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0398079007
ResNet101-lstm,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1124579420,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.3429152172,0.9784427766,0.1726155359,0.0339445774,0.9784427766,0.0215572234,0.8273844641,0.9784427766,0.6570847828,0.3429152172,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.8633391609,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0398079007,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9660554226,0.0215572234,0.2326044092,0.0215572234
ResNet101-lstm,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.8875420580,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0339445774,0.0215572234,0.9784427766,0.0215572234,0.7035099510,0.9784427766,0.5000000000,0.2500921285,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9309946312,0.0398079007,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.1726155359,0.0215572234
ResNet101-lstm,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.2500921285,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.9660554226,0.7499078715,0.9789159015,0.5538747565,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9789159015,0.2500921285,0.0215572234,0.9784427766,0.0215572234,0.3932285176,0.9784427766,0.6570847828,0.3401397737,0.9784427766,0.0327998461,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.0215572234
ResNet101-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0544047150,0.9784427766,0.0544047150,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.7918171610,0.9784427766,0.9789159015,0.9784427766,0.9601920993,0.9789159015,0.8633391609,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9296136133,0.9784427766,0.9608759068,0.7673955908,0.9784427766,0.7602499389,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0391240932,0.9784427766,0.0877771514
ResNet101-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.3429152172,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.5538747565,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9789159015,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.6598602263,0.9784427766,0.2939683731,0.9784427766,0.9784427766,0.9784427766,0.2903560811,0.9784427766,0.2500921285,0.1124579420,0.9784427766,0.7673955908,0.0215572234,0.9784427766,0.0215572234,0.9309946312,0.9784427766,0.9479703827,0.9309946312,0.9784427766,0.7508875733,0.9784427766,0.9784427766,0.9784427766,0.0196797544,0.9784427766,0.0210840985
ResNet101-lstm,1001,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8607414881,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8885995044,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.7918171610,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8273844641,0.8273844641,0.9784427766,0.9309946312,0.3429152172,0.9784427766,0.3575003273,0.9601920993,0.9784427766,0.9601920993,0.9784427766,0.9789159015,0.9309946312,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.1103356810
C3D,0000,0.3429152172,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.0690053688,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0398079007,0.5536307995,0.0398079007,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.3429152172,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0010,0.9309946312,0.8875420580,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.5536307995,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0398079007,0.9784427766,0.0398079007,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0215572234,0.9601920993,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.7499078715,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,0001,0.1124579420,0.1124579420,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0398079007,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0690053688,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234
C3D,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.1726155359,0.9784427766,0.9789159015,0.9784427766,0.1346470684,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.1681443952,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0653985309,0.9784427766,0.0339445774,0.0398079007,0.9784427766,0.6570847828,0.0215572234,0.9789159015,0.0210840985,0.9318915651,0.9784427766,0.9279364826,0.6577650895,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0210840985
C3D,1010,0.2500921285,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3927473736,0.0339445774,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0703863867,0.0215572234,0.0215572234,0.1381514587,0.0215572234,0.0398079007,0.0898562474,0.0339445774,0.0339445774,0.5000000000,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.1124579420,0.0215572234,0.0339445774,0.0210840985,0.0215572234,0.0196797544,0.0215572234,0.0210840985,0.0703863867,0.0210840985,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0720635174,0.0210840985,0.0215572234,0.0210840985,0.0210840985,0.0215572234,0.0215572234,0.0215572234
C3D,1001,0.9784427766,0.9601920993,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.6570847828,0.0398079007,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0690053688,0.9784427766,0.0398079007,0.0690053688,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.5536307995,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.9309946312,0.0215572234,0.0215572234,0.9601920993,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0000,0.3429152172,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.7499078715,0.0398079007,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0215572234,0.2500921285,0.0215572234,0.0398079007,0.3429152172,0.0398079007,0.0398079007,0.7499078715,0.0215572234,0.3429152172,0.4463692005,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.2500921285,0.1124579420,0.5536307995,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0010,0.7499078715,0.5536307995,0.3429152172,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.9309946312,0.1726155359,0.0215572234,0.8273844641,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.8875420580,0.0215572234,0.0398079007,0.7499078715,0.0398079007,0.0398079007,0.9309946312,0.0215572234,0.7499078715,0.7499078715,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.5536307995,0.7499078715,0.9601920993,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.6570847828,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.4463692005,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,0001,0.0398079007,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0215572234,0.1124579420,0.0215572234,0.0215572234,0.0690053688,0.0215572234,0.0215572234,0.1726155359,0.0215572234,0.0398079007,0.0690053688,0.0398079007,0.0398079007,0.2500921285,0.0215572234,0.0690053688,0.1124579420,0.0690053688,0.0215572234,0.0215572234,0.0215572234,0.0690053688,0.0690053688,0.1726155359,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0215572234,0.0398079007,0.0215572234,0.0215572234,0.0215572234,0.0215572234
c3d-block-lstm,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9793865833,0.9784427766,0.2500921285,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.2326044092,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9660554226,0.7499078715,0.9789159015,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.0391240932,0.9784427766,0.0327998461,0.0398079007,0.9784427766,0.6598602263,0.0210840985,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.0215572234
c3d-block-lstm,1010,0.9784427766,0.9784427766,0.9784427766,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.7692745061,0.9784427766,0.5538747565,0.7928919109,0.9784427766,0.9608759068,0.1081837401,0.9789159015,0.1114004956,0.9672001539,0.9784427766,0.9660554226,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0339445774
c3d-block-lstm,1001,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.7499078715,0.0215572234,0.8875420580,0.9660554226,0.9601920993,0.0210840985,0.9601920993,0.0339445774,0.7499078715,0.9601920993,0.7499078715,0.1392585119,0.9784427766,0.0690053688,0.8875420580,0.9601920993,0.8273844641,0.5536307995,0.9660554226,0.2500921285,0.9601920993,0.9601920993,0.9601920993,0.0398079007,0.9309946312,0.0210840985,0.9601920993,0.9601920993,0.9784427766,0.0215572234,0.9309946312,0.0215572234,0.0339445774,0.9601920993,0.7499078715,0.0215572234,0.9601920993,0.0215572234,0.4463692005,0.8875420580,0.6570847828,0.4463692005,0.9601920993,0.2939683731,0.9601920993,0.9601920993,0.9601920993,0.0215572234,0.8273844641,0.0215572234
I3D,0000,0.9784427766,0.9784427766,0.9784427766,0.6067714824,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.7918171610,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9672001539,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.6570847828
I3D,0010,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.2491124267,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.5000000000,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.2939683731,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.1366608391,0.1124579420,0.9784427766,0.8273844641,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9296136133,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234
I3D,0001,0.9784427766,0.9784427766,0.9784427766,0.0391240932,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.3429152172,0.9784427766,0.0391240932,0.9784427766,0.9784427766,0.9784427766,0.8633391609,0.9784427766,0.7499078715,0.9784427766,0.9784427766,0.9784427766,0.3932285176,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.1726155359,0.9784427766,0.1726155359,0.0512352174,0.9784427766,0.7918171610,0.0690053688,0.9784427766,0.0690053688,0.9660554226,0.9784427766,0.9279364826,0.9309946312,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9660554226,0.0398079007
I3D,1000,0.9784427766,0.9784427766,0.9784427766,0.2081828390,0.9784427766,0.3422349105,0.9784427766,0.9784427766,0.9784427766,0.7918171610,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9122228486,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9608759068,0.9784427766,0.9601920993,0.9789159015,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0391240932,0.9784427766,0.2326044092
I3D,1010,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.1726155359,0.9784427766,0.9784427766,0.9784427766,0.8318556048,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.6570847828,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.9122228486,0.9784427766,0.9601920993,0.6570847828,0.9784427766,0.5730383504,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9789159015,0.0196797544
I3D,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.4463692005,0.9784427766,0.5536307995,0.9789159015,0.9784427766,0.9784427766,0.5536307995,0.9789159015,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.8273844641,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.5546270995,0.4463692005,0.9784427766,0.8875420580,0.1124579420,0.9784427766,0.1124579420,0.9601920993,0.9784427766,0.9601920993,0.9601920993,0.9784427766,0.9309946312,0.9784427766,0.9784427766,0.9789159015,0.0210840985,0.9789159015,0.0391240932
ResNet3D-18,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9479703827,0.0215572234,0.9784427766,0.9789159015,0.9784427766,0.2500921285,0.9789159015,0.0215572234,0.9672001539,0.9784427766,0.9601920993,0.0398079007,0.9784427766,0.0398079007,0.9784427766,0.9789159015,0.9601920993,0.7499078715,0.9789159015,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.0210840985,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.2326044092,0.0215572234,0.9784427766,0.0210840985,0.2500921285,0.9784427766,0.6067714824,0.1114004956,0.9784427766,0.0339445774,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.9601920993,0.0215572234
ResNet3D-18,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0210840985,0.9789159015,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0520296173,0.9784427766,0.9784427766,0.9660554226,0.0690053688,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9601920993,0.7499078715,0.9784427766,0.5538747565,0.9784427766,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0327998461,0.9784427766,0.0210840985,0.0210840985,0.9784427766,0.3575003273,0.0215572234,0.9784427766,0.0215572234,0.6570847828,0.9784427766,0.7918171610,0.6424996727,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9789159015,0.0215572234,0.9784427766,0.0215572234
ResNet3D-18,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9601920993,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0215572234,0.9789159015,0.9784427766,0.9601920993,0.0398079007,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.5536307995,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.2500921285,0.0215572234,0.9784427766,0.0215572234,0.3932285176,0.9784427766,0.8273844641,0.3575003273,0.9789159015,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9309946312,0.0215572234
ResNet3D-18,1000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.2500921285,0.9784427766,0.0690053688,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.1366608391,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9784427766,0.0196797544,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.7499078715,0.0215572234,0.9784427766,0.0215572234,0.8875420580,0.9784427766,0.9601920993,0.8875420580,0.9784427766,0.5000000000,0.9789159015,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0215572234
ResNet3D-18,1010,0.9784427766,0.9784427766,0.9784427766,0.0327998461,0.9784427766,0.1715139137,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.6570847828,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8885995044,0.9784427766,0.9784427766,0.9784427766,0.9672001539,0.9784427766,0.9296136133,0.8875420580,0.9784427766,0.9608759068,0.5000000000,0.9784427766,0.5000000000,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.9789159015,0.9784427766,0.0690053688,0.9784427766,0.0339445774
ResNet3D-18,1001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0210840985,0.9784427766,0.9789159015,0.9784427766,0.4463692005,0.9789159015,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.6570847828,0.9784427766,0.1124579420,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9789159015,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.7499078715,0.9784427766,0.3429152172,0.9784427766,0.9784427766,0.9784427766,0.6424996727,0.9784427766,0.2939683731,0.2461034963,0.9784427766,0.8273844641,0.0520296173,0.9784427766,0.0398079007,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0398079007
ResNet3D-101,0000,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7060316269,0.0215572234,0.9789159015,0.9784427766,0.9789159015,0.1124579420,0.9784427766,0.0398079007,0.9784427766,0.9784427766,0.9296136133,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9279364826,0.6570847828,0.9784427766,0.2500921285,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9784427766,0.0210840985,0.0215572234,0.9784427766,0.0720635174,0.0215572234,0.9784427766,0.0215572234,0.0210840985,0.9784427766,0.2500921285,0.0690053688,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.7499078715,0.0215572234
ResNet3D-101,0010,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.0215572234,0.0210840985,0.0720635174,0.9793865833,0.9784427766,0.0398079007,0.9789159015,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9784427766,0.0215572234,0.2081828390,0.9789159015,0.2500921285,0.1124579420,0.9803202456,0.0339445774,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.3575003273,0.0210840985,0.0215572234,0.9789159015,0.0210840985,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.8875420580,0.0215572234,0.0215572234,0.9784427766,0.0210840985,0.3429152172,0.9784427766,0.1392585119,0.0210840985,0.0391240932,0.0206134167
ResNet3D-101,0001,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.4463692005,0.0215572234,0.9455952850,0.9789159015,0.9784427766,0.0690053688,0.9784427766,0.0215572234,0.5536307995,0.9784427766,0.3429152172,0.0215572234,0.9784427766,0.0215572234,0.9479703827,0.9784427766,0.8273844641,0.2500921285,0.9784427766,0.0720635174,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0210840985,0.9660554226,0.0210840985,0.0215572234,0.9784427766,0.0210840985,0.0215572234,0.9784427766,0.0215572234,0.0215572234,0.9601920993,0.2500921285,0.0215572234,0.9784427766,0.0215572234,0.9784427766,0.9784427766,0.9784427766,0.0215572234,0.2500921285,0.0215572234
ResNet3D-101,1000,0.9784427766,0.9784427766,0.9784427766,0.1786362795,0.9784427766,0.3575003273,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.8875420580,0.9789159015,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9601920993,0.9789159015,0.9601920993,0.9660554226,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.1726155359,0.9784427766,0.2887343312
ResNet3D-101,1010,0.9784427766,0.9784427766,0.9784427766,0.0339445774,0.9784427766,0.1114004956,0.9784427766,0.9784427766,0.9784427766,0.8213637205,0.9784427766,0.9660554226,0.9784427766,0.9784427766,0.9784427766,0.9660554226,0.9784427766,0.7918171610,0.9784427766,0.9789159015,0.9784427766,0.8875420580,0.9789159015,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9601920993,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9789159015,0.9672001539,0.9784427766,0.9601920993,0.6598602263,0.9784427766,0.7518787628,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9784427766,0.9784427766,0.0690053688,0.9784427766,0.0210840985
ResNet3D-101,1001,0.9784427766,0.9784427766,0.9784427766,0.0987330367,0.9784427766,0.1786362795,0.9784427766,0.9789159015,0.9784427766,0.6067714824,0.9784427766,0.9279364826,0.9784427766,0.9784427766,0.9784427766,0.9012669633,0.9784427766,0.7673955908,0.9789159015,0.9784427766,0.9784427766,0.8875420580,0.9784427766,0.9479703827,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9608759068,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9784427766,0.9789159015,0.9660554226,0.9784427766,0.9601920993,0.7673955908,0.9789159015,0.6570847828,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.9789159015,0.9784427766,0.9784427766,0.9789159015,0.0398079007,0.9784427766,0.0398079007


==> stadistics/tables/csv/mix/two-sided-CK.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.8927384009,0.1441270348,0.3452310718,0.0796158015,0.0431144468,0.3452310718,0.2249158840,0.3452310718,0.5001842571,0.5001842571,0.2249158840,0.3452310718,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.3452310718,0.5001842571,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.6858304345,0.0796158015
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.3452310718,0.6858304345
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.0796158015
Inceptionv3-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0010,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.3452310718,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.8927384009,0.8927384009,0.1380107376,0.5001842571,0.0431144468,0.0796158015,0.0796158015,0.2249158840,0.2249158840,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.8927384009,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.2249158840,0.1380107376,0.0796158015,0.0796158015,0.0796158015,0.1380107376,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0796158015,0.8927384009,0.1380107376,0.2249158840,0.0796158015,0.1380107376,0.0796158015,0.8927384009,0.6858304345,0.0796158015,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
Inceptionv3-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.0796158015
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.2249158840,0.8927384009,0.2249158840,0.5001842571,0.2249158840,0.1380107376,0.2249158840,0.5001842571,0.6858304345,0.5001842571,0.6858304345,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.5001842571,0.8927384009,0.0796158015,0.3452310718,0.0431144468,0.0796158015,0.0796158015,0.1380107376,0.0796158015,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.3452310718,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.1380107376,0.3452310718,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.1380107376,0.0796158015,0.0431144468,0.1380107376,0.5001842571,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0796158015,0.3452310718,0.3452310718,0.6858304345,0.0796158015,0.0431144468,0.0796158015,0.3452310718,0.6858304345,0.5001842571,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.2249158840,0.6858304345,0.0421681971,0.0431144468,0.0421681971,0.2249158840,0.6858304345,0.5001842571,0.6858304345,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.8927384009,0.0431144468,0.0796158015,0.1380107376,0.5001842571,0.5001842571,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.0431144468
ResNet101-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.6858304345,0.6858304345,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1441270348,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.6858304345,0.3452310718,0.0796158015,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0796158015,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.7150006547,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1380107376,0.5001842571,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0796158015,0.5001842571,0.0796158015,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.6858304345,0.5001842571,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.2249158840,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.3452310718,0.6858304345,0.2249158840,0.5001842571,0.5001842571,0.3452310718,0.5001842571,0.8927384009,0.8927384009,0.5001842571,0.8927384009,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.3452310718,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0796158015,0.1380107376,0.0796158015,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468
C3D,0000,0.1380107376,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.5001842571,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.6858304345,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.2249158840,0.3452310718,0.1380107376,0.3452310718,0.0796158015,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
C3D,1010,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.6858304345,0.2249158840,0.0796158015,0.0431144468,0.8927384009,0.8927384009,0.8927384009,0.3452310718,0.5001842571,0.1380107376,0.2249158840,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468
C3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.2733216783,0.0431144468,0.0796158015,0.0796158015,0.5001842571,0.6858304345,0.6858304345,0.0796158015,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
c3d-block-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.3452310718,0.2249158840,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.6858304345,0.3452310718,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.3452310718,0.3452310718,0.0796158015,0.0796158015,0.8927384009,0.2249158840,0.8927384009,0.3452310718,0.6858304345,0.1380107376,0.1380107376,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
c3d-block-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.6858304345,0.2249158840,0.0796158015,0.0431144468,0.6858304345,0.8927384009,0.6858304345,0.3452310718,0.5001842571,0.1380107376,0.1380107376,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0796158015
c3d-block-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.3452310718,0.8927384009,0.0796158015,0.0796158015,0.0431144468,0.2249158840,0.5001842571,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0431144468
I3D,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.0796158015,0.1380107376,0.0796158015,0.3452310718,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.8927384009,0.6858304345,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.5001842571,0.5001842571,0.0796158015,0.1380107376,0.6858304345,0.8927384009,0.6858304345,0.5001842571,0.6858304345,0.1380107376,0.2249158840,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
I3D,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.3452310718,0.8927384009,0.1380107376,0.2249158840,0.3452310718,0.1380107376,0.5001842571,0.6858304345,0.8927384009,0.5001842571,0.5001842571,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.3452310718,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.6858304345,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.1380107376,0.0796158015,0.1380107376,0.0796158015,0.0796158015,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.2249158840
I3D,1010,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.8927384009,0.0796158015,0.0796158015,0.0431144468,0.3452310718,0.2249158840,0.2249158840,0.1380107376,0.2249158840,0.0796158015,0.0796158015,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0796158015
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.6858304345,0.6858304345,0.2249158840,0.0796158015,0.0796158015,0.6858304345,0.5001842571,0.6858304345,0.2249158840,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.3452310718,0.8927384009,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.1441270348,0.1380107376,0.0796158015,0.1380107376,0.3452310718,0.5001842571,0.5001842571,0.1380107376,0.8927384009,0.0796158015,0.0431144468,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.5001842571,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.3452310718,0.6858304345,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.2249158840,0.6858304345,0.0431144468,0.5001842571,0.3452310718,0.1380107376,0.5001842571,0.8927384009,0.8927384009,0.3452310718,0.6858304345,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.3452310718,0.3452310718,0.0796158015,0.1380107376,0.5001842571,0.5001842571,0.5001842571,0.3452310718,0.6858304345,0.1380107376,0.0796158015,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.2249158840,0.2249158840,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.5001842571,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.8927384009,0.0796158015
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.8927384009,0.0796158015
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.2249158840,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468


==> stadistics/tables/csv/mix/two-sided-MMI.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.3452310718,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.6858304345,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.8927384009,0.1380107376,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.8927384009,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.1380107376,0.3452310718,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.3452310718,0.0796158015,0.3452310718,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2785170238,0.0431144468,0.0678891549,0.6547208460,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.4652088185,0.5001842571,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.2249158840,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1755543028,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0421681971,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5807121622,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0678891549,0.2850494074,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5879367462,0.0431144468,0.3452310718
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0421681971,0.6858304345,0.0431144468,0.0431144468,0.0678891549,0.5001842571,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.6858304345,0.1441270348,0.0421681971,0.1380107376,0.0678891549,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.1441270348
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0678891549,0.2733216783,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.2850494074,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.8927384009,0.1088094300,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.5807121622,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015
Inceptionv3-lstm,0000,0.6858304345,0.5001842571,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.6858304345,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.2249158840,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0010,0.8927384009,0.5001842571,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.6858304345,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.5001842571,0.6858304345,0.8927384009,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.6858304345,0.2249158840,0.0431144468,0.0796158015,0.0431144468
Inceptionv3-lstm,0001,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.6844698210,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.1441270348,0.0655996921,0.0431144468,0.0431144468,0.0421681971,0.2733216783,0.0678891549,0.6858304345,0.0421681971,0.3452310718,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.2249158840,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.0796158015
Inceptionv3-lstm,1010,0.0796158015,0.0796158015,0.1380107376,0.0431144468,0.2733216783,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0421681971,0.3452310718,0.0431144468,0.6844698210,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.1380107376,0.2249158840,0.5001842571,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2733216783,0.2249158840,0.4652088185,0.1380107376,0.0796158015,0.0678891549,0.1088094300,0.1040592345,0.5001842571,0.0431144468,0.8927384009,0.0431144468
Inceptionv3-lstm,1001,0.0796158015,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.1441270348,0.0796158015,0.0796158015,0.2249158840,0.0431144468,0.0796158015,0.4652088185,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.4982248534,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.4652088185,0.0431144468,1.0000000000,0.0796158015,0.0678891549,0.0431144468,0.0678891549,0.0431144468,0.7150006547,0.0796158015,0.7150006547,0.5001842571,0.0431144468,0.1441270348,0.1380107376,0.0796158015,0.1441270348,0.0431144468,0.2733216783,0.0431144468
ResNet18-lstm,0000,0.6858304345,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.6858304345,0.7150006547,0.0796158015,0.1088094300,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.6858304345,1.0000000000,0.7150006547,0.0431144468,0.7150006547,0.0431144468,0.5001842571,0.6858304345,0.6858304345,0.0431144468,0.1380107376,0.0431144468,0.6858304345,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0421681971,0.3452310718,0.0431144468,0.0678891549,0.3452310718,0.0796158015,0.0678891549,0.2249158840,0.0431144468,0.4652088185,0.5001842571,0.0678891549,0.0431144468,0.1380107376,0.0421681971
ResNet18-lstm,0010,0.0796158015,0.1380107376,0.0796158015,0.0431144468,0.5879367462,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.1441270348,0.0431144468,0.6844698210,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.1380107376,0.0796158015,0.0678891549,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.1441270348,0.0678891549,0.0431144468,0.0678891549,0.0431144468,0.2249158840,0.1088094300,0.3452310718,0.1380107376,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.3452310718,0.0431144468,0.8927384009,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.8927384009,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2850494074,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4142161782,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0421681971,0.3452310718,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0782481864,0.4652088185,0.0431144468,0.7150006547,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.5001842571,0.0678891549,0.0431144468,0.0678891549,0.0431144468,0.2249158840,0.0431144468,0.3430278273,0.0678891549,0.0431144468,0.1407727734,0.2249158840,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.5001842571,0.1441270348,0.5929800980,0.0678891549,0.5001842571,0.2249158840,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.4652088185,0.8927384009,0.0431144468,0.5001842571,0.0421681971,0.0431144468,0.1441270348,0.1380107376,0.3452310718,0.1441270348
ResNet18-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0678891549,0.1380107376,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1088094300,1.0000000000,0.2249158840,0.7864570351,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.5879367462,0.0678891549,0.4163656779,0.8927384009,0.0431144468,0.3452310718,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.4652088185,0.0678891549
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.6858304345,0.0421681971,0.6858304345,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,1.0000000000,0.0431144468,0.1441270348,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4614509878,0.0431144468,0.6858304345,0.0678891549,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.4652088185,0.0431144468
ResNet101-lstm,0000,0.6858304345,0.5001842571,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.5001842571,0.7150006547,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.2733216783,0.0796158015,0.0431144468,0.0678891549,0.0421681971,0.1380107376,0.4163656779,0.8922504869,0.0796158015,0.5929800980,0.0431144468,0.6858304345,0.2249158840,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.8927384009,0.2733216783,0.0431144468,0.0678891549,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.5929800980,0.0431144468,0.0431144468,0.2850494074,0.0678891549,0.0431144468,0.2228009912,0.0431144468,1.0000000000,0.8927384009,0.5001842571,0.0431144468,0.0678891549,0.0431144468
ResNet101-lstm,0010,0.3452310718,0.3452310718,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.5001842571,0.2249158840,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.1441270348,0.2850494074,0.0678891549,0.1380107376,0.0431144468,0.2249158840,0.1380107376,0.2249158840,0.0431144468,0.5879367462,0.0431144468,0.2249158840,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.1380107376,0.7150006547,0.2249158840,0.0796158015,0.0655996921,0.0431144468,0.4652088185,0.2733216783,0.8927384009,0.0431144468,0.3452310718,0.0431144468
ResNet101-lstm,0001,0.6858304345,0.6858304345,0.8927384009,0.0431144468,0.0421681971,0.0431144468,0.0678891549,1.0000000000,0.4652088185,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.8927384009,0.0678891549,0.0421681971,0.0796158015,0.0431144468,0.2850494074,0.6858304345,0.4652088185,0.0431144468,0.8927384009,0.0421681971,0.5001842571,0.8927384009,0.8927384009,0.0431144468,0.0678891549,0.0431144468,0.5001842571,0.3452310718,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.7150006547,0.1380107376,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0421681971,0.2249158840,0.3452310718,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0421681971,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.4652088185,0.0431144468,0.3452310718,0.0431144468,0.0421681971,0.0431144468,0.3452310718,0.0431144468,0.2733216783,0.8927384009,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.0431144468,0.0796158015
ResNet101-lstm,1010,0.1380107376,0.0796158015,0.0431144468,0.1088094300,0.6858304345,0.0431144468,0.1380107376,0.1088094300,0.0796158015,0.2785170238,0.0431144468,0.6858304345,0.5001842571,0.0678891549,0.5001842571,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0421681971,0.4652088185,0.0431144468,0.0796158015,0.0431144468,0.2850494074,0.2249158840,0.6858304345,0.0431144468,0.0796158015,0.0655996921,0.2733216783,0.4652088185,0.0796158015,0.6858304345,0.1441270348,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.6858304345,0.1380107376,0.5001842571,0.8927384009,0.0431144468,0.6858304345,0.0796158015,0.0796158015,0.1441270348,0.5001842571,0.2733216783,0.1380107376
ResNet101-lstm,1001,0.5001842571,0.3452310718,0.5001842571,0.0431144468,0.2733216783,0.0431144468,0.5001842571,0.3452310718,0.2249158840,0.1755543028,0.0796158015,0.0678891549,0.6858304345,0.3452310718,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.3452310718,0.5001842571,0.0796158015,0.3452310718,0.3452310718,0.0796158015,0.3452310718,0.3452310718,0.0678891549,0.6858304345,0.0431144468,0.2249158840,0.3452310718,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.5001842571,0.0431144468,0.0421681971,0.1380107376,0.0431144468,0.6858304345,0.5001842571,0.4652088185,0.0796158015,0.1380107376,0.0678891549,0.7150006547,0.2249158840,0.5001842571,0.0431144468,0.6858304345,0.0421681971
C3D,0000,0.8927384009,0.8927384009,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.5001842571,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.3452310718,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.6858304345,0.3452310718,0.0431144468,0.0796158015,0.0431144468
C3D,0010,0.5001842571,0.0796158015,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.4652088185,0.1441270348,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.1088094300,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0678891549,0.1407727734,0.0431144468,0.1797124949,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.1797124949,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.8927384009,0.2249158840,0.2733216783,0.0431144468,0.2850494074,0.0431144468
C3D,0001,0.0796158015,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.5001842571,0.0421681971,0.0678891549,1.0000000000,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.6858304345,0.7150006547,0.1040592345,0.0431144468,0.4652088185,0.0431144468,0.5001842571,0.3452310718,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0796158015,0.4652088185,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.4652088185,0.0421681971,0.1380107376,0.0678891549,0.0796158015,0.0421681971,0.0796158015,0.0431144468
C3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.4163656779,0.0431144468,0.2785170238,0.1380107376,0.0431144468,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.3452310718,0.0431144468,0.4652088185,0.0421681971,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0421681971,0.1441270348,1.0000000000,0.0431144468,0.5001842571,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0678891549
C3D,1010,0.0796158015,0.1380107376,0.0796158015,0.0678891549,0.8922504869,0.0431144468,0.5001842571,0.0796158015,0.1380107376,0.2249158840,0.0796158015,0.1380107376,0.7864570351,0.0796158015,1.0000000000,0.0782481864,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0796158015,0.3452310718,0.1380107376,0.2850494074,0.0796158015,0.0796158015,0.0796158015,0.0678891549,0.2733216783,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0678891549,0.1441270348,0.0678891549,0.0796158015,0.0431144468,0.7150006547,0.1380107376,0.6858304345,0.0796158015,0.0796158015,0.2249158840,0.1380107376,0.2249158840,0.3452310718,0.0796158015,0.5001842571,0.0796158015
C3D,1001,0.8927384009,0.6858304345,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.6858304345,0.6858304345,0.0796158015,0.3452310718,0.0796158015,0.3452310718,0.3452310718,0.3452310718,0.0796158015,0.2249158840,0.0431144468,0.4163656779,0.2850494074,0.8927384009,0.2249158840,0.5001842571,0.0796158015,0.8927384009,0.5001842571,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.1380107376,1.0000000000,0.0796158015,0.0421681971,0.4652088185,0.0431144468,0.1441270348,0.4652088185,0.1380107376,0.0678891549,0.3452310718,0.0796158015,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.1380107376,0.0655996921
c3d-block-lstm,0000,0.2249158840,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.8927384009,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.8927384009,0.8927384009,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.1380107376,0.5001842571,0.1380107376,0.0431144468,0.1380107376,0.0431144468
c3d-block-lstm,0010,0.3452310718,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.8927384009,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.8927384009,0.5001842571,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1088094300,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.4652088185,0.0421681971,0.2850494074,0.1441270348,0.0431144468,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1040592345,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.2249158840,0.0431144468,0.4652088185,0.0421681971,0.3452310718,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.0421681971,0.2249158840,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0421681971,0.0796158015,0.0796158015,0.0431144468,0.0796158015
c3d-block-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376
c3d-block-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.3452310718,0.0678891549,0.0678891549,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2228009912,0.1380107376,0.0431144468,0.2228009912,0.0796158015,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.5001842571,0.1380107376,0.1441270348,0.0431144468,0.3452310718,0.1441270348,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0678891549,0.7150006547,0.0431144468,0.6858304345,0.0421681971,0.0431144468,0.1088094300,0.0796158015,0.0796158015,0.1441270348
I3D,0000,0.1380107376,0.0796158015,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.4982248534,0.0431144468,0.4982248534,0.0655996921,0.0678891549,0.0678891549,0.1380107376,0.0431144468,0.2733216783,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.1380107376,0.1755543028,0.1441270348,0.0678891549,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.0421681971,0.5001842571,0.0431144468,0.0431144468,0.1755543028,0.0431144468,0.0431144468,0.3452310718,0.1407727734,0.0431144468,0.0678891549,0.0782481864,0.2249158840,0.2850494074,0.7150006547,0.0421681971,0.4652088185,0.0431144468
I3D,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.1380107376,0.7150006547,0.0431144468,0.7150006547,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.2850494074,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0796158015,0.8927384009,0.4652088185,0.0421681971,0.3452310718,0.0796158015,0.0678891549,0.1974660734,0.0431144468,0.3452310718,0.0678891549
I3D,0001,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.7150006547,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.1088094300,0.0431144468,0.0678891549,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.7150006547,0.0431144468
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.4652088185,0.2249158840,0.0431144468,0.2249158840,0.2733216783,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.0421681971,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0796158015,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0678891549,0.3452310718,0.0431144468,0.5001842571,0.0678891549,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.5001842571,0.0421681971,0.7150006547,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0678891549,0.0796158015
I3D,1010,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.1441270348,0.0431144468,0.1441270348,0.1441270348,0.0431144468,0.3430278273,0.0431144468,0.0431144468,0.0393595089,0.6858304345,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0678891549,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.1380107376,0.0431144468,0.1441270348,0.0431144468,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.3452310718,0.0421681971,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0796158015
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0678891549,0.6858304345,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0678891549,0.0678891549,1.0000000000,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0678891549,0.8927384009,0.0431144468,0.2249158840,0.0678891549,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.3452310718,0.7150006547,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.4652088185,0.0431144468
ResNet3D-18,0000,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0421681971,0.6858304345,0.0796158015,0.1380107376,0.0796158015,0.0421681971,0.0431144468,0.2249158840,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.1040592345,0.2249158840,0.0421681971,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.1380107376,0.2733216783,0.1441270348,0.0796158015,0.0431144468,0.0431144468,0.3452310718,0.1380107376,0.6858304345,0.0431144468,0.3452310718,0.0431144468
ResNet3D-18,0010,0.5001842571,0.1380107376,0.3452310718,0.0431144468,0.0678891549,0.0431144468,0.8539232993,0.0796158015,0.1755543028,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2850494074,0.4652088185,0.0678891549,0.1441270348,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.7150006547,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.2249158840,1.0000000000,0.3452310718,0.0782481864,0.0431144468,0.0796158015,0.5001842571,0.0678891549,0.8927384009,0.0431144468,0.5001842571,0.0431144468
ResNet3D-18,0001,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.8539232993,0.0678891549,0.1755543028,0.0796158015,0.0421681971,0.0431144468,0.2249158840,0.0678891549,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0678891549,0.1380107376,0.0421681971,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.2249158840,0.0678891549,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.1088094300,0.3452310718,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.3452310718,0.1380107376,1.0000000000,0.0431144468,0.2733216783,0.0431144468
ResNet3D-18,1000,0.6858304345,0.5001842571,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.5929800980,0.2249158840,0.3452310718,0.0431144468,0.0796158015,0.0796158015,0.2850494074,0.0796158015,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.2733216783,0.2733216783,0.2249158840,0.1441270348,0.0431144468,0.2249158840,0.1380107376,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.1380107376,0.3452310718,0.0796158015,0.0421681971,0.1380107376,0.0431144468,0.1088094300,0.6844698210,0.0678891549,0.0431144468,0.1441270348,0.0431144468,0.1441270348,0.4982248534,0.2249158840,0.1380107376,0.0796158015,0.1380107376,0.4652088185,0.4982248534,0.8927384009,0.0431144468,0.5001842571,0.0431144468
ResNet3D-18,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0782481864,0.0431144468,0.0421681971,0.2249158840,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0678891549,0.0796158015,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.2733216783,0.1441270348,0.3430278273,0.0431144468,0.3452310718,0.1088094300,0.0431144468,0.0796158015,0.4652088185,0.0431144468,0.0655996921,1.0000000000,0.0431144468,0.3430278273,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.2249158840,0.0431144468
ResNet3D-18,1001,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.1088094300,0.0431144468,0.4652088185,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.2733216783,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0421681971,0.8922504869,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.0796158015,0.1040592345,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.1974660734,0.3452310718,0.1380107376,0.0431144468,0.0678891549,0.1088094300,0.0678891549,0.5001842571,0.0431144468,1.0000000000,0.0431144468
ResNet3D-101,0000,0.5001842571,0.5001842571,0.1380107376,0.0431144468,0.0655996921,0.0431144468,0.1380107376,0.2249158840,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.1441270348,0.7150006547,0.0655996921,0.4652088185,0.0421681971,0.1380107376,0.1380107376,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.5001842571,0.1088094300,0.0431144468,0.1755543028,0.0431144468,0.0431144468,0.7864570351,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.4142161782,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.7150006547,0.4652088185,0.5001842571,0.0431144468,0.1974660734,0.0431144468
ResNet3D-101,0010,0.6858304345,0.6858304345,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.2249158840,1.0000000000,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.1441270348,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.2785170238,0.4652088185,1.0000000000,0.0431144468,0.5929800980,0.0431144468,0.5001842571,0.5001842571,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.5001842571,0.2733216783,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5929800980,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.2733216783,0.6858304345,0.8927384009,0.0431144468,0.2249158840,0.0431144468
ResNet3D-101,0001,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.1088094300,0.0431144468,0.7150006547,0.0431144468,0.1088094300,0.0796158015,0.0431144468,0.0421681971,0.0782481864,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.1441270348,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0421681971,0.6844698210,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1755543028,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.3572725590,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.1797124949,0.1441270348,0.8927384009,0.0431144468,0.4163656779,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0796158015,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.1380107376,0.2249158840,0.0431144468,0.6858304345,0.1441270348,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.2249158840,0.4652088185,0.0431144468,0.8927384009,0.0678891549,0.0431144468,0.0421681971,0.2733216783,0.0431144468,0.1380107376
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,1.0000000000,0.0678891549,0.0431144468,0.0796158015,0.4652088185,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.5001842571,0.0678891549,0.0431144468,0.6858304345,0.3452310718,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0678891549,0.2228009912,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0678891549,0.6858304345,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0678891549,0.0678891549,1.0000000000,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0678891549,0.6858304345,0.0431144468,0.3452310718,0.0678891549,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.2249158840,1.0000000000,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1441270348,0.0431144468


==> stadistics/tables/csv/mix/two-sided-MUG.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0010,0.2249158840,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.6858304345,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,0001,0.2249158840,0.2249158840,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.1380107376,0.6858304345,0.3452310718,0.1380107376,0.5001842571,0.6858304345,0.1380107376,0.8927384009,0.0678891549,0.1380107376,0.0678891549,0.6858304345,0.1088094300,0.8927384009,0.2249158840,0.1441270348,0.6858304345,0.2249158840,0.2249158840,0.2249158840,0.3452310718,0.5001842571,0.2249158840,0.1380107376,0.2249158840,0.1380107376,0.0796158015,0.2249158840,0.1088094300,0.3452310718,0.2249158840,0.5001842571,0.0796158015,0.1380107376,0.0796158015,0.5001842571,0.2249158840,0.5001842571,0.6858304345,0.2249158840,0.2249158840,0.5001842571,0.2249158840,0.8927384009,0.0796158015,0.8927384009,0.0796158015
VGG16-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.8927384009,0.2249158840,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.2249158840
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.8927384009
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.1380107376,0.3452310718,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015
Inceptionv3-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.1380107376,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468
Inceptionv3-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.0431144468
Inceptionv3-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.5001842571
Inceptionv3-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0678891549,0.8927384009,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0678891549,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.6858304345,0.0431144468,0.3452310718,0.2249158840,0.0431144468,0.2249158840,0.6858304345,0.0431144468,0.6858304345,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376
ResNet18-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2733216783,0.0796158015,0.0431144468,0.0796158015,0.0678891549,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet18-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.4652088185,0.4652088185,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718
ResNet18-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.6858304345,0.0431144468,0.1380107376,0.3452310718,0.0431144468,0.2249158840,0.8927384009,0.0431144468,0.1441270348,0.2249158840,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.0431144468,0.7150006547,0.1380107376,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571
ResNet101-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.3452310718,0.0431144468
ResNet101-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.2249158840,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015
ResNet101-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.7150006547,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.7150006547,0.4652088185,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
C3D,0000,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.5929800980,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.6858304345,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.1797124949,0.0431144468,0.6858304345,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.5001842571,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0001,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.8927384009,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.3173105079,0.0431144468,0.1380107376,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.2249158840,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1010,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.3173105079,0.0431144468,0.3452310718,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.6858304345,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1001,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.4652088185,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.6858304345,0.2249158840,0.1380107376,0.2249158840,0.0796158015,0.5001842571,0.0796158015,0.5001842571,0.0796158015,0.4652088185,0.2249158840,0.6858304345,0.5001842571,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.0796158015,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0796158015,0.6858304345,0.2249158840,0.0796158015,0.1380107376,0.0796158015,0.0796158015,0.6858304345,0.2249158840,0.0796158015,0.5001842571,0.0796158015,0.3452310718,0.6858304345,0.5001842571,0.0431144468,0.2249158840,0.0431144468
c3d-block-lstm,0000,0.1380107376,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.5001842571,0.6858304345,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.8927384009,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.2850494074,0.0431144468,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.2249158840,0.8927384009,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549
c3d-block-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015
c3d-block-lstm,1001,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0796158015,0.3452310718,0.0678891549,0.0796158015,0.5001842571,0.5001842571,0.0796158015,0.5001842571,0.3452310718,0.0796158015,0.3452310718,0.5001842571,0.0796158015,0.5001842571,0.6858304345,0.0796158015,0.8927384009,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.2249158840,0.0678891549,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.0796158015,0.5001842571,0.1380107376,0.0796158015,0.1380107376,0.8927384009,0.0796158015,0.5001842571,0.8927384009,0.0796158015,0.2249158840,0.5001842571,0.0796158015,0.5001842571,0.0431144468,0.3452310718,0.0678891549
I3D,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0796158015,1.0000000000,0.0431144468,0.7150006547,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0796158015,0.0431144468,0.0796158015,1.0000000000,0.0431144468,1.0000000000,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015
I3D,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0678891549,0.1441270348,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.1441270348,0.0678891549,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718
I3D,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.1380107376,0.0431144468,0.1380107376,0.6858304345,0.0431144468,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1441270348
ResNet3D-18,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.5001842571,0.0431144468,0.3452310718,0.1380107376,0.0431144468,0.1380107376,0.5001842571,0.0431144468,0.0796158015,1.0000000000,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0796158015
ResNet3D-18,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,1000,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.3452310718
ResNet3D-18,1010,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.6858304345,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0678891549,0.6858304345,0.0431144468,0.0678891549,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0796158015,0.2249158840,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-101,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet3D-101,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.7150006547,0.1088094300,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.4652088185
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.6858304345,0.2249158840,0.0431144468,0.1441270348,0.8927384009,0.0431144468,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.3452310718
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468


==> stadistics/tables/csv/mix/two-sided-OULU.csv <==
models,init,merge/VGG16-lstm/0000,merge/VGG16-lstm/0010,merge/VGG16-lstm/0001,merge/VGG16-lstm/1000,merge/VGG16-lstm/1010,merge/VGG16-lstm/1001,merge/Inceptionv3-lstm/0000,merge/Inceptionv3-lstm/0010,merge/Inceptionv3-lstm/0001,merge/Inceptionv3-lstm/1000,merge/Inceptionv3-lstm/1010,merge/Inceptionv3-lstm/1001,merge/ResNet18-lstm/0000,merge/ResNet18-lstm/0010,merge/ResNet18-lstm/0001,merge/ResNet18-lstm/1000,merge/ResNet18-lstm/1010,merge/ResNet18-lstm/1001,merge/ResNet101-lstm/0000,merge/ResNet101-lstm/0010,merge/ResNet101-lstm/0001,merge/ResNet101-lstm/1000,merge/ResNet101-lstm/1010,merge/ResNet101-lstm/1001,merge/C3D/0000,merge/C3D/0010,merge/C3D/0001,merge/C3D/1000,merge/C3D/1010,merge/C3D/1001,merge/c3d-block-lstm/0000,merge/c3d-block-lstm/0010,merge/c3d-block-lstm/0001,merge/c3d-block-lstm/1000,merge/c3d-block-lstm/1010,merge/c3d-block-lstm/1001,merge/I3D/0000,merge/I3D/0010,merge/I3D/0001,merge/I3D/1000,merge/I3D/1010,merge/I3D/1001,merge/ResNet3D-18/0000,merge/ResNet3D-18/0010,merge/ResNet3D-18/0001,merge/ResNet3D-18/1000,merge/ResNet3D-18/1010,merge/ResNet3D-18/1001,merge/ResNet3D-101/0000,merge/ResNet3D-101/0010,merge/ResNet3D-101/0001,merge/ResNet3D-101/1000,merge/ResNet3D-101/1010,merge/ResNet3D-101/1001
VGG16-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.3452310718,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.1974660734,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.5001842571,0.0421681971,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.1380107376,0.1974660734,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468
VGG16-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.5879367462,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.1755543028,0.0431144468,0.4652088185,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468
VGG16-lstm,0001,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
VGG16-lstm,1000,0.5001842571,0.6858304345,0.6858304345,0.2249158840,0.8927384009,0.1407727734,0.6858304345,0.2850494074,0.6858304345,0.1441270348,0.3452310718,0.2249158840,0.8927384009,0.6858304345,0.6858304345,0.2228009912,0.2249158840,0.2249158840,0.6858304345,0.4652088185,0.8927384009,0.5001842571,0.1797124949,0.5001842571,0.6858304345,0.5001842571,0.6858304345,0.2249158840,0.6844698210,0.2249158840,0.6858304345,0.6858304345,0.3452310718,0.2228009912,0.6858304345,0.2163674803,0.2249158840,0.6844698210,0.2249158840,0.2249158840,0.3452310718,0.2228009912,0.2228009912,0.6858304345,0.5001842571,0.2249158840,0.4652088185,0.2249158840,0.6858304345,0.6858304345,0.6844698210,0.0796158015,0.5001842571,0.0655996921
VGG16-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.2249158840,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.0431144468,0.2850494074,0.0431144468,0.0421681971,0.0431144468,0.1441270348,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.1040592345,0.1380107376,0.0431144468,0.0796158015,0.8922504869,0.0431144468,0.8907458009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0393595089,0.0421681971,0.1441270348
VGG16-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1024704349,0.0431144468,0.1974660734,0.3452310718,0.0431144468,0.0796158015,0.8927384009,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0421681971,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.3452310718
Inceptionv3-lstm,0000,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.4496917980,0.0678891549,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0421681971,0.2850494074,0.0431144468,0.0796158015,0.1797124949,0.0678891549,0.0678891549,0.5637028617,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.1024704349,0.0412268333,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0010,0.8927384009,0.6858304345,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.1380107376,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0796158015,0.6858304345,0.0796158015,0.0796158015,0.2249158840,0.0431144468,0.6858304345,0.8927384009,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.6858304345,0.3452310718,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.5001842571,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0796158015,0.0431144468,0.6858304345,0.0431144468
Inceptionv3-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.8927384009,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
Inceptionv3-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.3452310718,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
Inceptionv3-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.3572725590,0.0431144468,0.5879367462,0.0431144468,0.0421681971,0.0431144468,0.3452310718,0.0431144468,0.1380107376,0.0421681971,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2785170238,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.0421681971,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0796158015,0.4652088185,0.0421681971,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2785170238
ResNet18-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.1441270348,0.0421681971,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.4652088185,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.8927384009,0.5001842571,0.0421681971,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.0431144468
ResNet18-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.2249158840,0.8927384009,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0421681971,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.8927384009,0.0431144468
ResNet18-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1362168698,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.7150006547,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468
ResNet18-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4982248534,0.0431144468,0.4982248534,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.2785170238,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.6844698210,0.0431144468,0.0431144468,0.0431144468,0.8539232993,0.0431144468,0.1755543028,0.4163656779,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
ResNet18-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.5001842571,0.0431144468,0.4163656779,0.0796158015,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.2249158840,0.0678891549,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3430278273,0.1380107376,0.0431144468,0.8927384009,0.0796158015,0.0431144468,0.0796158015,0.3452310718,0.0431144468,0.2249158840,0.1407727734,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468
ResNet18-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0421681971,0.0431144468,0.0421681971,0.3430278273,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2785170238,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0431144468,0.1362168698,0.0431144468,0.4982248534,0.4163656779,0.0431144468,0.1380107376,0.8927384009,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0412268333,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015
ResNet101-lstm,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0678891549,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.4652088185,0.0431144468
ResNet101-lstm,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.5929800980,0.0431144468,1.0000000000,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468
ResNet101-lstm,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.5001842571,0.0421681971,0.8922504869,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0431144468,0.6858304345,0.6802795473,0.0431144468,0.0655996921,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468
ResNet101-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.1088094300,0.0431144468,0.1088094300,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.4163656779,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0421681971,0.2733216783,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0782481864,0.4652088185,0.0431144468,0.4795001222,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.1755543028
ResNet101-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8922504869,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.6802795473,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.5807121622,0.0431144468,0.5001842571,0.2249158840,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.1040592345,0.1380107376,0.0431144468,0.4982248534,0.0431144468,0.0431144468,0.0431144468,0.0393595089,0.0431144468,0.0421681971
ResNet101-lstm,1001,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2785170238,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.4163656779,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.3452310718,0.0431144468,0.1380107376,0.6858304345,0.0431144468,0.7150006547,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.2206713619
C3D,0000,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.8927384009,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0010,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,0001,0.2249158840,0.2249158840,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
C3D,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.3452310718,0.0431144468,0.0421681971,0.0431144468,0.2692941367,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3362887904,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.1307970618,0.0431144468,0.0678891549,0.0796158015,0.0431144468,0.6858304345,0.0431144468,0.0421681971,0.0421681971,0.1362168698,0.0431144468,0.1441270348,0.6844698210,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971
C3D,1010,0.5001842571,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.7854947471,0.0678891549,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0431144468,0.2763029173,0.0431144468,0.0796158015,0.1797124949,0.0678891549,0.0678891549,1.0000000000,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.2249158840,0.0431144468,0.0678891549,0.0421681971,0.0431144468,0.0393595089,0.0431144468,0.0421681971,0.1407727734,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468
C3D,1001,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0796158015,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0000,0.6858304345,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0796158015,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.6858304345,0.0796158015,0.0796158015,0.5001842571,0.0431144468,0.6858304345,0.8927384009,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.2249158840,0.8927384009,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0010,0.5001842571,0.8927384009,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.3452310718,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.5001842571,0.0796158015,0.0796158015,0.1380107376,0.0431144468,0.5001842571,0.5001842571,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.5001842571,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,0001,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.0796158015,0.1380107376,0.0796158015,0.0796158015,0.5001842571,0.0431144468,0.1380107376,0.2249158840,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.1380107376,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0412268333,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0678891549,0.5001842571,0.0421681971,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.0655996921,0.0796158015,0.0431144468,0.6802795473,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468
c3d-block-lstm,1010,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.4614509878,0.0431144468,0.8922504869,0.4142161782,0.0431144468,0.0782481864,0.2163674803,0.0421681971,0.2228009912,0.0655996921,0.0431144468,0.0678891549,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549
c3d-block-lstm,1001,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.5001842571,0.0431144468,0.2249158840,0.0678891549,0.0796158015,0.0421681971,0.0796158015,0.0678891549,0.5001842571,0.0796158015,0.5001842571,0.2785170238,0.0431144468,0.1380107376,0.2249158840,0.0796158015,0.3452310718,0.8927384009,0.0678891549,0.5001842571,0.0796158015,0.0796158015,0.0796158015,0.0796158015,0.1380107376,0.0421681971,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0678891549,0.0796158015,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.8927384009,0.2249158840,0.6858304345,0.8927384009,0.0796158015,0.5879367462,0.0796158015,0.0796158015,0.0796158015,0.0431144468,0.3452310718,0.0431144468
I3D,0000,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0655996921,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.6858304345
I3D,0010,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.4982248534,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,1.0000000000,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.5879367462,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.2733216783,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468
I3D,0001,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.3452310718,0.0431144468,0.3452310718,0.1024704349,0.0431144468,0.4163656779,0.1380107376,0.0431144468,0.1380107376,0.0678891549,0.0431144468,0.1441270348,0.1380107376,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0796158015
I3D,1000,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.6844698210,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1755543028,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0782481864,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.4652088185
I3D,1010,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.3362887904,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.6858304345,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.1755543028,0.0431144468,0.0796158015,0.6858304345,0.0431144468,0.8539232993,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0421681971,0.0393595089
I3D,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.8927384009,0.0421681971,0.0431144468,0.0431144468,0.8927384009,0.0421681971,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.3452310718,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8907458009,0.8927384009,0.0431144468,0.2249158840,0.2249158840,0.0431144468,0.2249158840,0.0796158015,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0421681971,0.0782481864
ResNet3D-18,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.0421681971,0.0431144468,0.0655996921,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0796158015,0.5001842571,0.0421681971,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4652088185,0.0431144468,0.0431144468,0.0421681971,0.5001842571,0.0431144468,0.7864570351,0.2228009912,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0431144468
ResNet3D-18,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0678891549,0.1380107376,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.8922504869,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.4163656779,0.7150006547,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468
ResNet3D-18,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0796158015,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.8927384009,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.7864570351,0.0431144468,0.3452310718,0.7150006547,0.0421681971,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1380107376,0.0431144468
ResNet3D-18,1000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2733216783,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0393595089,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0796158015,0.2249158840,0.0431144468,1.0000000000,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468
ResNet3D-18,1010,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.3430278273,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.0655996921,0.0431144468,0.1407727734,0.2249158840,0.0431144468,0.0782481864,1.0000000000,0.0431144468,1.0000000000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0678891549
ResNet3D-18,1001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.8927384009,0.0421681971,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.6858304345,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.7150006547,0.0431144468,0.5879367462,0.4922069927,0.0431144468,0.3452310718,0.1040592345,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015
ResNet3D-101,0000,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5879367462,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.2249158840,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.1407727734,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.6858304345,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.5001842571,0.1380107376,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468
ResNet3D-101,0010,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.1441270348,0.0412268333,0.0431144468,0.0796158015,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.4163656779,0.0421681971,0.5001842571,0.2249158840,0.0393595089,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.7150006547,0.0421681971,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.6858304345,0.0431144468,0.2785170238,0.0421681971,0.0782481864,0.0412268333
ResNet3D-101,0001,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.1088094300,0.0421681971,0.0431144468,0.1380107376,0.0431144468,0.0431144468,0.8927384009,0.0431144468,0.6858304345,0.0431144468,0.0431144468,0.0431144468,0.1040592345,0.0431144468,0.3452310718,0.5001842571,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.5001842571,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.5001842571,0.0431144468
ResNet3D-101,1000,0.0431144468,0.0431144468,0.0431144468,0.3572725590,0.0431144468,0.7150006547,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.2249158840,0.0421681971,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0796158015,0.0421681971,0.0796158015,0.0678891549,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.3452310718,0.0431144468,0.5774686624
ResNet3D-101,1010,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.2228009912,0.0431144468,0.0431144468,0.0431144468,0.3572725590,0.0431144468,0.0678891549,0.0431144468,0.0431144468,0.0431144468,0.0678891549,0.0431144468,0.4163656779,0.0431144468,0.0421681971,0.0431144468,0.2249158840,0.0421681971,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0796158015,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0421681971,0.0655996921,0.0431144468,0.0796158015,0.6802795473,0.0431144468,0.4962424744,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0431144468,0.0431144468,0.1380107376,0.0431144468,0.0421681971
ResNet3D-101,1001,0.0431144468,0.0431144468,0.0431144468,0.1974660734,0.0431144468,0.3572725590,0.0431144468,0.0421681971,0.0431144468,0.7864570351,0.0431144468,0.1441270348,0.0431144468,0.0431144468,0.0431144468,0.1974660734,0.0431144468,0.4652088185,0.0421681971,0.0431144468,0.0431144468,0.2249158840,0.0431144468,0.1040592345,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0782481864,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0431144468,0.0421681971,0.0678891549,0.0431144468,0.0796158015,0.4652088185,0.0421681971,0.6858304345,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0421681971,0.0431144468,0.0431144468,0.0421681971,0.0796158015,0.0431144468,0.0796158015


==> tablesv2/auto_ablation/AFEW/0000.csv <==
ac1
0.1884817
0.16753926701570682
0.1675393
0.1832460732984293
0.1649
0.24084
0.185864
0.206806
0.201571


==> tablesv2/auto_ablation/AFEW/0001.csv <==
ac1
0.1649214659685864
0.16230366492146597
0.19109947643979058
0.17277486910994763
0.1649214659685864
0.1649214659685864
0.22134324
0.213231
0.18848167539267016


==> tablesv2/auto_ablation/AFEW/0010.csv <==
ac1
0.1989529
0.16230366492146597
0.15445029999999998
0.0017277500000000001
0.23559999999999998
0.1649214659685864
0.201571
0.162304
0.17277


==> tablesv2/auto_ablation/AFEW/1000.csv <==
ac1
0.2696335078534031
0.21727748691099477
0.24083770000000002
0.17277486910994763
0.16492
0.1832460732984293
0.2827225
0.18848199999999998
0.219895


==> tablesv2/auto_ablation/AFEW/1001.csv <==
ac1
0.2617801047120419
0.26439790575916233
0.2094240837696335
0.1806282722513089
0.23036649214659685
0.24869109947643978
0.4013725
0.23298429319371727
0.3298429319371728


==> tablesv2/auto_ablation/AFEW/1010.csv <==
ac1
0.2251309
0.1518324607329843
0.2198953
0.185864
0.16492
0.232984
0.3534031
0.206806
0.30366499999999996


==> tablesv2/auto_ablation/CK/0000.csv <==
ac1,ac2,ac3,ac4,ac5
0.8333333333333333,0.8484848484848484,0.9384615384615383,0.8153846153846154,0.8
0.7314332643,0.7337060208,0.7311323964,0.7341438213000001,0.7306344972
0.3939393939393939,0.5757575757575758,0.6615384615384616,0.5846153846153846,0.5846153846153846
0.5951800173,0.6939617683999999,0.6494100505999999,0.6721253323,0.6070428315
0.2369393194,0.253812928,0.2609810301,0.2366870303,0.2810446922
0.696969696969697,0.6515151515151516,0.7384615384615384,0.7384615384615384,0.7384615384615384
0.8181818181818181,0.7575757575757575,0.6461538461538461,0.8307692307692308,0.7846153846153847
0.696969696969697,0.7424242424242425,0.8,0.8153846153846154,0.7230769230769231
0.7272727272727273,0.6212121212121212,0.8153846153846154,0.7076923076923077,0.6923076923076923


==> tablesv2/auto_ablation/CK/0001.csv <==
ac1,ac2,ac3,ac4,ac5
0.25757575757575757,0.06060606060606061,0.07692307692307693,0.23076923076923075,0.07692307692307693
0.33333333333333337,0.5757575757575758,0.8769230769230769,0.6307692307692307,0.6923076923076923
0.6666666666666667,0.7272727272727273,0.8,0.4615384615384615,0.6923076923076923
0.6212121212121212,0.7121212121212122,0.676923076923077,0.7230769230769231,0.5384615384615384
0.2305087562,0.0969277521,0.11538600040000001,0.12285989900000001,0.2059544286
0.2121212121212121,0.2121212121212121,0.07692307692307693,0.04615384615384615,0.2
0.803030303030303,0.6363636363636364,0.9076923076923077,0.8461538461538461,0.8461538461538461
0.8484848484848484,0.9090909090909091,0.8307692307692308,0.8923076923076922,0.8
0.6515151515151516,0.8484848484848484,0.8,0.7538461538461538,0.8153846153846154


==> tablesv2/auto_ablation/CK/0010.csv <==
ac1,ac2,ac3,ac4,ac5
0.696969696969697,0.5151515151515151,0.7692307692307692,0.7076923076923077,0.5846153846153846
0.3596458438,0.28591272560000003,0.2386387409,0.3787308874,0.3441368023
0.6363636363636364,0.46969696969696967,0.7692307692307692,0.7076923076923077,0.5538461538461539
0.5757575757575758,0.33333333333333337,0.6307692307692307,0.5692307692307692,0.6
0.7575757575757575,0.7575757575757575,0.8153846153846154,0.7692307692307692,0.7384615384615384
0.25757575757575757,0.22727272727272727,0.26153846153846155,0.27692307692307694,0.24615384615384617
0.8333333333333333,0.8636363636363636,0.7692307692307692,0.8923076923076922,0.8923076923076922
0.7121212121212122,0.7575757575757575,0.8615384615384616,0.7384615384615384,0.7692307692307692
0.696969696969697,0.5757575757575758,0.7846153846153847,0.6153846153846154,0.6153846153846154


==> tablesv2/auto_ablation/CK/1000.csv <==
ac1,ac2,ac3,ac4,ac5
0.8939393939393939,0.9090909090909091,0.9846153846153847,0.9076923076923077,0.8615384615384616
0.7575757575757575,0.8939393939393939,0.8,0.8769230769230769,0.7692307692307692
0.6060606060606061,0.8333333333333333,0.8307692307692308,0.8,0.8461538461538461
0.7897554236000001,0.8090483930000001,0.7981117001,0.8011709319000001,0.8287185514
0.8484848484848484,0.8787878787878788,0.8923076923076922,0.9076923076923077,0.8615384615384616
0.8333333333333333,0.8181818181818181,0.8769230769230769,0.8923076923076922,0.8461538461538461
0.8939393939393939,0.8484848484848484,0.9692307692307692,0.9538461538461539,0.8923076923076922
0.7727272727272727,0.803030303030303,0.8153846153846154,0.8307692307692308,0.8
0.8939393939393939,0.9545454545454546,0.9692307692307692,0.8923076923076922,0.8923076923076922


==> tablesv2/auto_ablation/CK/1001.csv <==
ac1,ac2,ac3,ac4,ac5
0.9090909090909091,0.9393939393939393,0.9384615384615383,0.9538461538461539,0.8615384615384616
0.696969696969697,0.7727272727272727,0.9384615384615383,0.7076923076923077,0.8461538461538461
0.803030303030303,0.9393939393939393,0.8461538461538461,0.9384615384615383,0.9076923076923077
0.8484848484848484,0.9090909090909091,0.9384615384615383,0.9076923076923077,0.8923076923076922
0.803030303030303,0.8939393939393939,0.8923076923076922,0.9076923076923077,0.8
0.8333333333333333,0.9242424242424242,0.9384615384615383,0.8769230769230769,0.8769230769230769
0.8333333333333333,0.9090909090909091,0.9076923076923077,0.8461538461538461,0.8923076923076922
0.803030303030303,0.8787878787878788,0.8615384615384616,0.8461538461538461,0.9076923076923077
0.8636363636363636,0.9545454545454546,0.8615384615384616,0.8923076923076922,0.9076923076923077


==> tablesv2/auto_ablation/CK/1010.csv <==
ac1,ac2,ac3,ac4,ac5
0.9242424242424242,0.9848484848484849,0.9846153846153847,0.9692307692307692,0.9076923076923077
0.9242424242424242,0.9242424242424242,0.923076923076923,0.9538461538461539,0.8923076923076922
0.7121212121212122,0.7121212121212122,0.8307692307692308,0.8307692307692308,0.7692307692307692
0.6515151515151516,0.6363636363636364,0.9384615384615383,0.8307692307692308,0.923076923076923
0.803030303030303,0.803030303030303,0.9538461538461539,0.9384615384615383,0.8461538461538461
0.803030303030303,0.7878787878787878,0.9692307692307692,0.923076923076923,0.8769230769230769
0.8484848484848484,0.8333333333333333,0.9692307692307692,0.923076923076923,0.9076923076923077
0.8787878787878788,0.803030303030303,0.7846153846153847,0.8461538461538461,0.8461538461538461
0.8939393939393939,0.9848484848484849,0.923076923076923,0.8923076923076922,0.8615384615384616


==> tablesv2/auto_ablation/MMI/0000.csv <==
ac1,ac2,ac3,ac4,ac5
0.26423559399999996,0.047960681000000005,0.25907062150000004,0.22542017909999998,0.215171044
0.241125319,0.2383243716,0.24233314239999998,0.2416010034,0.24276616359999997
0.15151515151515152,0.36111111111111116,0.28125,0.15625,0.17142857142857143
0.3939393939393939,0.2777777777777778,0.25,0.15625,0.17142857142857143
0.3036127465,0.2791584481,0.1954236273,0.17158508990000002,0.22330608819999997
0.18852033859999998,0.2242301935,0.0962431724,0.3295837389,0.1985325566
0.45454545454545453,0.33333333333333337,0.1875,0.28125,0.3142857142857143
0.3939393939393939,0.41666666666666663,0.25,0.21875,0.34285714285714286
0.36363636363636365,0.2777777777777778,0.28125,0.28125,0.14285714285714288


==> tablesv2/auto_ablation/MMI/0001.csv <==
ac1,ac2,ac3,ac4,ac5
0.15151515151515152,0.16666666666666669,0.1875,0.15625,0.11428571428571428
0.33333333333333337,0.33333333333333337,0.25,0.34375,0.34285714285714286
0.33333333333333337,0.2777777777777778,0.34375,0.40625,0.3142857142857143
0.30303030303030304,0.2222222222222222,0.21875,0.21875,0.08571428571428572
0.15151515151515152,0.027777777777777776,0.1875,0.28125,0.14285714285714288
0.18181818181818182,0.1388888888888889,0.09375,0.0625,0.11428571428571428
0.30303030303030304,0.38888888888888884,0.3125,0.46880000000000005,0.2571428571428572
0.33333333333333337,0.36111111111111116,0.28125,0.25,0.37142857142857144
0.36363636363636365,0.3055555555555556,0.21875,0.34375,0.34285714285714286


==> tablesv2/auto_ablation/MMI/0010.csv <==
ac1,ac2,ac3,ac4,ac5
0.17717027519999998,0.0906216978,0.21530348230000002,0.2240566913,0.26222230339999997
0.248350797,0.25545098759999996,0.2565845864,0.2535193619,0.147804267
0.4242424242424242,0.4722222222222222,0.25,0.4375,0.22857142857142856
0.36363636363636365,0.4722222222222222,0.28125,0.1875,0.2
0.2727272727272727,0.2777777777777778,0.34375,0.25,0.2571428571428572
0.28146768699999997,0.2685983155,0.0592148732,0.2128392767,0.1465216975
0.5454545454545454,0.5277777777777778,0.375,0.28125,0.3142857142857143
0.24242424242424243,0.5277777777777778,0.25,0.28125,0.2571428571428572
0.2727272727272727,0.3055555555555556,0.0625,0.3125,0.2571428571428572


==> tablesv2/auto_ablation/MMI/1000.csv <==
ac1,ac2,ac3,ac4,ac5
0.6363636363636364,0.5833333333333334,0.59375,0.5625,0.6857142857142857
0.5607860383,0.48495522100000005,0.5566290510999999,0.3726186788,0.4022610108
0.6666666666666667,0.4444444444444444,0.40625,0.59375,0.28571428571428575
0.5757575757575758,0.5,0.40625,0.375,0.5428571428571428
0.5454545454545454,0.38888888888888884,0.40625,0.46875,0.5714285714285715
0.6363636363636364,0.4444444444444444,0.34375,0.40625,0.6
0.6060606060606061,0.5833333333333334,0.46875,0.375,0.5142857142857143
0.48484848484848486,0.4444444444444444,0.15625,0.21875,0.2571428571428572
0.6363636363636364,0.6388888888888888,0.5,0.34375,0.5714285714285715


==> tablesv2/auto_ablation/MMI/1001.csv <==
ac1,ac2,ac3,ac4,ac5
0.6060606060606061,0.5,0.5,0.53125,0.6
0.48484848484848486,0.5,0.40625,0.21875,0.5142857142857143
0.5151515151515151,0.36111111111111116,0.3125,0.46875,0.4
0.0,0.38888888888888884,0.46875,0.34375,0.42857142857142855
0.5454545454545454,0.027777777777777776,0.25,0.125,0.37142857142857144
0.6060606060606061,0.36111111111111116,0.40625,0.59375,0.4857142857142857
0.45454545454545453,0.4722222222222222,0.28125,0.53125,0.4857142857142857
0.36363636363636365,0.5,0.21875,0.34375,0.34285714285714286
0.45454545454545453,0.4722222222222222,0.28125,0.53125,0.5714285714285715


==> tablesv2/auto_ablation/MMI/1010.csv <==
ac1,ac2,ac3,ac4,ac5
0.5757575757575758,0.6666666666666667,0.5625,0.53125,0.5714285714285715
0.3939393939393939,0.5,0.15625,0.34375,0.37142857142857144
0.36363636363636365,0.6111111111111112,0.3125,0.59375,0.4857142857142857
0.6060606060606061,0.6111111111111112,0.5625,0.25,0.28571428571428575
0.6060606060606061,0.1388888888888889,0.4375,0.4375,0.37142857142857144
0.500018312,0.46216603149999996,0.5500376184,0.6447438715,0.5891541666
0.6363636363636364,0.4444444444444444,0.53125,0.4375,0.6
0.3939393939393939,0.6388888888888888,0.4375,0.53125,0.45714285714285713
0.6363636363636364,0.7222222222222223,0.46875,0.5,0.6


==> tablesv2/auto_ablation/MUG/0000.csv <==
ac1,ac2,ac3,ac4,ac5
0.1833358373,0.1981926244,0.1861294916,0.18235950460000003,0.1811960422
0.5159574468085106,0.7894736842105263,0.4022346368715084,0.5674157303370787,0.7485714285714287
0.6117021276595744,0.695906432748538,0.6927374301675978,0.6404494382022472,0.7942857142857143
0.5465486136,0.7101490827000001,0.6229205942,0.6757569465000001,0.560684763
0.18085106382978722,0.18128654970760233,0.1899441340782123,0.1910112359550562,0.19428571428571428
0.147700617,0.15781374010000002,0.1865761609,0.22615688039999998,0.1393741016
0.8404255319148937,0.8654970760233919,0.8324022346368715,0.8370786516853933,0.88
0.8297872340425532,0.8362573099415205,0.8547486033519553,0.8314606741573034,0.8857142857142857
0.6808510638297872,0.7543859649122807,0.8044692737430168,0.6797752808988764,0.7657142857142857


==> tablesv2/auto_ablation/MUG/0001.csv <==
ac1,ac2,ac3,ac4,ac5
0.8138297872340425,0.8947368421052632,0.8100558659217877,0.1292134831460674,0.19428571428571428
0.3670212765957446,0.7602339181286549,0.8268156424581005,0.5561797752808989,0.7257142857142856
0.7180851063829787,0.8245614035087719,0.8044692737430168,0.7640449438202248,0.7428571428571429
0.5478723404255319,0.7543859649122807,0.6759776536312849,0.601123595505618,0.64
0.1276595744680851,0.1929824561403509,0.1340782122905028,0.1910112359550562,0.13142857142857142
0.18085106382978722,0.18128654970760233,0.1340782122905028,0.1910112359550562,0.19428571428571428
0.7872340425531915,0.8479532163742689,0.8659217877094971,0.8258426966292134,0.8571428571428571
0.802224828,0.8013729783,0.8045743685,0.801437607,0.8009402183000001
0.6595744680851063,0.8245614035087719,0.6815642458100558,0.7134831460674157,0.8285714285714286


==> tablesv2/auto_ablation/MUG/0010.csv <==
ac1,ac2,ac3,ac4,ac5
0.1692595185,0.1175095436,0.1953437592,0.25587886569999996,0.138221463
0.24468085106382978,0.7251461988304093,0.29608938547486036,0.33146067415730335,0.45142857142857146
0.648936170212766,0.7309941520467836,0.7318435754189945,0.651685393258427,0.6
0.7210817871,0.7224855343000001,0.7197690882000001,0.7223945586,0.7189640319
0.18085106382978722,0.1929824561403509,0.1899441340782123,0.1910112359550562,0.19428571428571428
0.1850965102,0.2602896636,0.16635777310000002,0.2107734296,0.1400687734
0.8244680851063829,0.8771929824561404,0.8324022346368715,0.8595505617977528,0.8628571428571429
0.6595744680851063,0.8947368421052632,0.7988826815642459,0.7303370786516854,0.8285714285714286
0.8053216000000001,0.80172489,0.80374341,0.80397949,0.80169561


==> tablesv2/auto_ablation/MUG/1000.csv <==
ac1,ac2,ac3,ac4,ac5
0.8617021276595744,0.8128654970760233,0.8547486033519553,0.8426966292134831,0.937142857142857
0.8297872340425532,0.8947368421052632,0.9106145251396649,0.8595505617977528,0.8742857142857143
0.8882978723404256,0.8421052631578948,0.8324022346368715,0.8932584269662921,0.88
0.7446808510638298,0.8596491228070176,0.8603351955307262,0.8595505617977528,0.9314285714285714
0.18085106382978722,0.1929824561403509,0.17877094972067037,0.16292134831460675,0.19428571428571428
0.8244680851063829,0.8596491228070176,0.8994413407821229,0.797752808988764,0.9257142857142857
0.8776595744680852,0.8479532163742689,0.8659217877094971,0.848314606741573,0.9028571428571429
0.8085106382978724,0.8888888888888888,0.888268156424581,0.8651685393258427,0.9142857142857143
0.8829787234042553,0.8713450292397661,0.9273743016759777,0.9044943820224719,0.8914285714285713


==> tablesv2/auto_ablation/MUG/1001.csv <==
ac1,ac2,ac3,ac4,ac5
0.8085106382978724,0.8596491228070176,0.7932960893854748,0.8089887640449439,0.9314285714285714
0.9188748820000001,0.7821298741,0.7778647395,0.8399668466,0.7448201578
0.8882978723404256,0.8888888888888888,0.8715083798882682,0.7865168539325843,0.8971428571428571
0.8297872340425532,0.8245614035087719,0.8379888268156425,0.4719101123595506,0.7371428571428571
0.6595744680851063,0.16374269005847952,0.15083798882681565,0.17977528089887643,0.84
0.7553191489361702,0.8713450292397661,0.1340782122905028,0.7640449438202248,0.8628571428571429
0.8457446808510639,0.9064327485380117,0.8547486033519553,0.7752808988764045,0.8685714285714287
0.7712765957446809,0.8596491228070176,0.8491620111731844,0.8426966292134831,0.8914285714285713
0.8297872340425532,0.8421052631578948,0.888268156424581,0.8426966292134831,0.92


==> tablesv2/auto_ablation/MUG/1010.csv <==
ac1,ac2,ac3,ac4,ac5
0.8191489361702128,0.9064327485380117,0.9217877094972067,0.8820224719101124,0.88
0.7287234042553191,0.8771929824561404,0.8715083798882682,0.7808988764044943,0.7885714285714286
0.8882978723404256,0.783625730994152,0.8212290502793296,0.7752808988764045,0.8457142857142856
0.7819148936170213,0.8538011695906432,0.7877094972067039,0.8033707865168539,0.7942857142857143
0.18085106382978722,0.1929824561403509,0.17877094972067037,0.1910112359550562,0.19428571428571428
0.851063829787234,0.8304093567251463,0.888268156424581,0.8314606741573034,0.8685714285714287
0.8244680851063829,0.9239766081871345,0.8770949720670391,0.8595505617977528,0.8457142857142856
0.803191489361702,0.8538011695906432,0.8938547486033519,0.7640449438202248,0.7657142857142857
0.851063829787234,0.9181286549707601,0.8826815642458101,0.7471910112359551,0.8514285714285714


==> tablesv2/auto_ablation/OULU/0000.csv <==
ac1,ac2,ac3,ac4,ac5
0.6770833333333333,0.6041666666666666,0.6666666666666667,0.7083333333333333,0.625
0.15625,0.16666666666666669,0.15625,0.16666666666666669,0.16666666666666669
0.4375,0.5104166666666666,0.41666666666666663,0.41666666666666663,0.4375
0.375,0.38541666666666663,0.47916666666666663,0.5520833333333334,0.53125
0.16807206619999998,0.17688694689999998,0.1690770509,0.1753739658,0.1687054702
0.1690531039,0.1941685338,0.1295770217,0.19976951750000002,0.1817468231
0.8020833333333333,0.7395833333333333,0.84375,0.8229166666666667,0.7708333333333333
0.5520833333333334,0.6041666666666666,0.5625,0.5625,0.6041666666666666
0.5729166666666666,0.5625,0.46875,0.5833333333333334,0.5


==> tablesv2/auto_ablation/OULU/0001.csv <==
ac1,ac2,ac3,ac4,ac5
0.17394772069999997,0.1007241554,0.090188303,0.152606131,0.12409418990000001
0.40625,0.53125,0.48958333333333337,0.47916666666666663,0.33333333333333337
0.5416666666666666,0.5625,0.46875,0.59375,0.5
0.6145833333333334,0.6041666666666666,0.59375,0.6041666666666666,0.5625
0.1204583004,0.1847852375,0.1965649787,0.10326125729999999,0.08862622610000001
0.1321371992,0.1022994818,0.17696665970000003,0.035976229,0.2270903303
0.6458333333333333,0.6666666666666667,0.7916666666666667,0.6979166666666667,0.5520833333333334
0.48958333333333337,0.6354166666666666,0.5625,0.6875,0.5625
0.5208333333333334,0.53125,0.41666666666666663,0.48958333333333337,0.44791666666666663


==> tablesv2/auto_ablation/OULU/0010.csv <==
ac1,ac2,ac3,ac4,ac5
0.44791666666666663,0.5,0.5520833333333334,0.42708333333333337,0.32291666666666663
0.1500769902,0.2026953327,0.1613414562,0.1978646699,0.20620655110000002
0.5208333333333334,0.5729166666666666,0.5625,0.38541666666666663,0.5
0.44791666666666663,0.39583333333333337,0.375,0.45833333333333337,0.41666666666666663
0.2750741992,0.2289432871,0.224613318,0.2759210748,0.2016046209
0.2151648976,0.1859954161,0.1469285293,0.2530883476,0.22318780929999998
0.6145833333333334,0.6875,0.71875,0.7708333333333333,0.6354166666666666
0.65625,0.6458333333333333,0.5625,0.5833333333333334,0.59375
0.34375,0.35416666666666663,0.35416666666666663,0.35416666666666663,0.33333333333333337


==> tablesv2/auto_ablation/OULU/1000.csv <==
ac1,ac2,ac3,ac4,ac5
0.16666666666666669,0.16666666666666669,0.16666666666666669,0.8333333333333333,0.8229166666666667
0.6370653808,0.6073495634,0.5381955901,0.5574336271,0.5976058385999999
0.625,0.6666666666666667,0.7083333333333333,0.75,0.7083333333333333
0.7708333333333333,0.7083333333333333,0.75,0.8125,0.7291666666666667
0.6875,0.625,0.6458333333333333,0.6979166666666667,0.5833333333333334
0.6354166666666666,0.6458333333333333,0.6875,0.6041666666666666,0.6770833333333333
0.78125,0.7291666666666667,0.75,0.84375,0.75
0.625,0.6145833333333334,0.6458333333333333,0.6979166666666667,0.6458333333333333
0.7708333333333333,0.7708333333333333,0.75,0.8229166666666667,0.7916666666666667


==> tablesv2/auto_ablation/OULU/1001.csv <==
ac1,ac2,ac3,ac4,ac5
0.75,0.625,0.8020833333333333,0.78125,0.8020833333333333
0.71875,0.7083333333333333,0.8125,0.8020833333333333,0.8020833333333333
0.6979166666666667,0.78125,0.7395833333333333,0.6770833333333333,0.7708333333333333
0.8229166666666667,0.6458333333333333,0.7395833333333333,0.8125,0.6979166666666667
0.2616934663,0.2139053324,0.28410184,0.2365669518,0.2556774095
0.5625,0.6145833333333334,0.16666666666666669,0.7083333333333333,0.65625
0.75,0.625,0.7604000000000001,0.71875,0.6979166666666667
0.7604166666666667,0.6770833333333333,0.7083333333333333,0.7083333333333333,0.625
0.6979166666666667,0.7083333333333333,0.78125,0.7916666666666667,0.8020833333333333


==> tablesv2/auto_ablation/OULU/1010.csv <==
ac1,ac2,ac3,ac4,ac5
0.7604166666666667,0.6770833333333333,0.7708333333333333,0.7916666666666667,0.75
0.7384673427,0.5547251181,0.532942245,0.6450760519000001,0.6360042424
0.6458333333333333,0.6354166666666666,0.75,0.53125,0.6770833333333333
0.71875,0.59375,0.7083333333333333,0.6666666666666667,0.7083333333333333
0.16666666666666669,0.16666666666666669,0.15625,0.16666666666666669,0.16666666666666669
0.71875,0.6666666666666667,0.7708333333333333,0.7291666666666667,0.6979166666666667
0.6875,0.7291666666666667,0.7395833333333333,0.8125,0.7916666666666667
0.65625,0.7708333333333333,0.7291666666666667,0.78125,0.8020833333333333
0.7083333333333333,0.7604166666666667,0.7604166666666667,0.7916666666666667,0.7604166666666667


==> tablesv2/auto_ablation/models/C3D.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.254,0017,0.235,0050,0.172,0004,0.187,0005,0.165,0000
--,R,0.768,0026,0.280,0033,0.241,0029,0.190,0005,0.236,0000
--,S,0.154,0053,0.158,0082,0.139,0044,0.155,0030,0.165,0000
1,--,0.878,0021,0.476,0073,0.648,0042,0.182,0011,0.165,0000
1,R,0.869,0065,0.398,0151,0.165,0004,0.188,0006,0.165,0000
1,S,0.859,0048,0.264,0182,0.250,0024,0.399,0292,0.230,0000


==> tablesv2/auto_ablation/models/I3D.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.767,0066,0.314,0086,0.796,0037,0.851,0018,0.186,0000
--,R,0.850,0046,0.409,0109,0.685,0056,0.851,0020,0.202,0000
--,S,0.808,0092,0.346,0075,0.671,0078,0.837,0028,0.221,0000
1,--,0.912,0044,0.509,0083,0.771,0040,0.869,0020,0.283,0000
1,R,0.896,0050,0.530,0080,0.752,0045,0.866,0034,0.353,0000
1,S,0.878,0032,0.445,0086,0.710,0048,0.850,0043,0.401,0000


==> tablesv2/auto_ablation/models/Inceptionv3-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.732,0001,0.241,0002,0.163,0005,0.605,0145,0.168,0000
--,R,0.321,0052,0.232,0042,0.184,0023,0.410,0172,0.162,0000
--,S,0.622,0176,0.321,0036,0.448,0070,0.647,0166,0.162,0000
1,--,0.820,0056,0.475,0077,0.588,0035,0.874,0028,0.217,0000
1,R,0.924,0019,0.353,0112,0.621,0073,0.809,0057,0.152,0000
1,S,0.792,0090,0.425,0110,0.769,0045,0.813,0061,0.264,0000


==> tablesv2/auto_ablation/models/ResNet101-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.644,0038,0.250,0085,0.465,0073,0.623,0063,0.183,0000
--,R,0.542,0106,0.301,0107,0.419,0031,0.721,0001,0.002,0000
--,S,0.654,0068,0.210,0070,0.596,0018,0.644,0070,0.173,0000
1,--,0.805,0013,0.480,0077,0.754,0036,0.851,0060,0.173,0000
1,R,0.796,0130,0.463,0161,0.679,0046,0.804,0026,0.186,0000
1,S,0.899,0029,0.326,0168,0.744,0067,0.740,0139,0.181,0000


==> tablesv2/auto_ablation/models/ResNet18-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.560,0089,0.224,0083,0.444,0035,0.687,0062,0.168,0000
--,R,0.627,0107,0.363,0102,0.508,0067,0.673,0051,0.154,0000
--,S,0.670,0113,0.335,0042,0.533,0044,0.771,0039,0.191,0000
1,--,0.783,0090,0.479,0136,0.692,0042,0.867,0025,0.241,0000
1,R,0.771,0053,0.473,0120,0.648,0071,0.823,0041,0.220,0000
1,S,0.887,0054,0.412,0073,0.733,0040,0.866,0041,0.209,0000


==> tablesv2/auto_ablation/models/ResNet3D-101.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.713,0063,0.269,0071,0.537,0045,0.737,0049,0.202,0000
--,R,0.658,0075,0.242,0092,0.348,0008,0.803,0001,0.173,0000
--,S,0.774,0068,0.315,0052,0.481,0043,0.742,0072,0.188,0000
1,--,0.920,0034,0.538,0110,0.781,0025,0.896,0019,0.220,0000
1,R,0.911,0042,0.585,0092,0.756,0027,0.850,0057,0.304,0000
1,S,0.896,0034,0.462,0100,0.756,0044,0.865,0034,0.330,0000


==> tablesv2/auto_ablation/models/ResNet3D-18.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.756,0045,0.324,0078,0.577,0022,0.848,0021,0.207,0000
--,R,0.768,0051,0.312,0109,0.608,0036,0.782,0081,0.162,0000
--,S,0.856,0040,0.319,0047,0.588,0068,0.802,0001,0.213,0000
1,--,0.804,0019,0.312,0129,0.646,0029,0.873,0036,0.188,0000
1,R,0.832,0034,0.492,0086,0.748,0052,0.816,0051,0.207,0000
1,S,0.859,0035,0.354,0089,0.696,0044,0.843,0040,0.233,0000


==> tablesv2/auto_ablation/models/VGG16-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.847,0049,0.202,0079,0.656,0037,0.186,0006,0.188,0000
--,R,0.655,0092,0.194,0058,0.450,0077,0.175,0048,0.199,0000
--,S,0.141,0085,0.155,0024,0.128,0031,0.568,0334,0.165,0000
1,--,0.911,0040,0.612,0044,0.431,0324,0.862,0041,0.270,0000
1,R,0.954,0032,0.582,0045,0.750,0039,0.882,0035,0.225,0000
1,S,0.920,0033,0.547,0047,0.752,0066,0.840,0051,0.262,0000


==> tablesv2/auto_ablation/models/c3d-block-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,afewmean,afewstd
--,--,0.713,0035,0.207,0075,0.175,0025,0.172,0032,0.241,0000
--,R,0.254,0017,0.194,0082,0.205,0036,0.193,0041,0.165,0000
--,S,0.149,0073,0.118,0040,0.135,0065,0.176,0022,0.165,0000
1,--,0.853,0027,0.486,0113,0.650,0030,0.861,0047,0.183,0000
1,R,0.872,0069,0.549,0064,0.717,0034,0.854,0022,0.233,0000
1,S,0.890,0038,0.491,0098,0.542,0194,0.678,0276,0.249,0000


==> tablesv2/auto_ablation_merge_models/CK/0000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8333333333333333,0.8484848484848484,0.9384615384615383,0.8153846153846154,0.8,0.7314332643,0.7337060208,0.7311323964,0.7341438213000001,0.7306344972,0.3939393939393939,0.5757575757575758,0.6615384615384616,0.5846153846153846,0.5846153846153846,0.5951800173,0.6939617683999999,0.6494100505999999,0.6721253323,0.6070428315,0.2369393194,0.253812928,0.2609810301,0.2366870303,0.2810446922,0.696969696969697,0.6515151515151516,0.7384615384615384,0.7384615384615384,0.7384615384615384,0.8181818181818181,0.7575757575757575,0.6461538461538461,0.8307692307692308,0.7846153846153847,0.696969696969697,0.7424242424242425,0.8,0.8153846153846154,0.7230769230769231,0.7272727272727273,0.6212121212121212,0.8153846153846154,0.7076923076923077,0.6923076923076923


==> tablesv2/auto_ablation_merge_models/CK/0001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.25757575757575757,0.06060606060606061,0.07692307692307693,0.23076923076923075,0.07692307692307693,0.33333333333333337,0.5757575757575758,0.8769230769230769,0.6307692307692307,0.6923076923076923,0.6666666666666667,0.7272727272727273,0.8,0.4615384615384615,0.6923076923076923,0.6212121212121212,0.7121212121212122,0.676923076923077,0.7230769230769231,0.5384615384615384,0.2305087562,0.0969277521,0.11538600040000001,0.12285989900000001,0.2059544286,0.2121212121212121,0.2121212121212121,0.07692307692307693,0.04615384615384615,0.2,0.803030303030303,0.6363636363636364,0.9076923076923077,0.8461538461538461,0.8461538461538461,0.8484848484848484,0.9090909090909091,0.8307692307692308,0.8923076923076922,0.8,0.6515151515151516,0.8484848484848484,0.8,0.7538461538461538,0.8153846153846154


==> tablesv2/auto_ablation_merge_models/CK/0010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.696969696969697,0.5151515151515151,0.7692307692307692,0.7076923076923077,0.5846153846153846,0.3596458438,0.28591272560000003,0.2386387409,0.3787308874,0.3441368023,0.6363636363636364,0.46969696969696967,0.7692307692307692,0.7076923076923077,0.5538461538461539,0.5757575757575758,0.33333333333333337,0.6307692307692307,0.5692307692307692,0.6,0.7575757575757575,0.7575757575757575,0.8153846153846154,0.7692307692307692,0.7384615384615384,0.25757575757575757,0.22727272727272727,0.26153846153846155,0.27692307692307694,0.24615384615384617,0.8333333333333333,0.8636363636363636,0.7692307692307692,0.8923076923076922,0.8923076923076922,0.7121212121212122,0.7575757575757575,0.8615384615384616,0.7384615384615384,0.7692307692307692,0.696969696969697,0.5757575757575758,0.7846153846153847,0.6153846153846154,0.6153846153846154


==> tablesv2/auto_ablation_merge_models/CK/1000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8939393939393939,0.9090909090909091,0.9846153846153847,0.9076923076923077,0.8615384615384616,0.7575757575757575,0.8939393939393939,0.8,0.8769230769230769,0.7692307692307692,0.6060606060606061,0.8333333333333333,0.8307692307692308,0.8,0.8461538461538461,0.7897554236000001,0.8090483930000001,0.7981117001,0.8011709319000001,0.8287185514,0.8484848484848484,0.8787878787878788,0.8923076923076922,0.9076923076923077,0.8615384615384616,0.8333333333333333,0.8181818181818181,0.8769230769230769,0.8923076923076922,0.8461538461538461,0.8939393939393939,0.8484848484848484,0.9692307692307692,0.9538461538461539,0.8923076923076922,0.7727272727272727,0.803030303030303,0.8153846153846154,0.8307692307692308,0.8,0.8939393939393939,0.9545454545454546,0.9692307692307692,0.8923076923076922,0.8923076923076922


==> tablesv2/auto_ablation_merge_models/CK/1001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.9090909090909091,0.9393939393939393,0.9384615384615383,0.9538461538461539,0.8615384615384616,0.696969696969697,0.7727272727272727,0.9384615384615383,0.7076923076923077,0.8461538461538461,0.803030303030303,0.9393939393939393,0.8461538461538461,0.9384615384615383,0.9076923076923077,0.8484848484848484,0.9090909090909091,0.9384615384615383,0.9076923076923077,0.8923076923076922,0.803030303030303,0.8939393939393939,0.8923076923076922,0.9076923076923077,0.8,0.8333333333333333,0.9242424242424242,0.9384615384615383,0.8769230769230769,0.8769230769230769,0.8333333333333333,0.9090909090909091,0.9076923076923077,0.8461538461538461,0.8923076923076922,0.803030303030303,0.8787878787878788,0.8615384615384616,0.8461538461538461,0.9076923076923077,0.8636363636363636,0.9545454545454546,0.8615384615384616,0.8923076923076922,0.9076923076923077


==> tablesv2/auto_ablation_merge_models/CK/1010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.9242424242424242,0.9848484848484849,0.9846153846153847,0.9692307692307692,0.9076923076923077,0.9242424242424242,0.9242424242424242,0.923076923076923,0.9538461538461539,0.8923076923076922,0.7121212121212122,0.7121212121212122,0.8307692307692308,0.8307692307692308,0.7692307692307692,0.6515151515151516,0.6363636363636364,0.9384615384615383,0.8307692307692308,0.923076923076923,0.803030303030303,0.803030303030303,0.9538461538461539,0.9384615384615383,0.8461538461538461,0.803030303030303,0.7878787878787878,0.9692307692307692,0.923076923076923,0.8769230769230769,0.8484848484848484,0.8333333333333333,0.9692307692307692,0.923076923076923,0.9076923076923077,0.8787878787878788,0.803030303030303,0.7846153846153847,0.8461538461538461,0.8461538461538461,0.8939393939393939,0.9848484848484849,0.923076923076923,0.8923076923076922,0.8615384615384616


==> tablesv2/auto_ablation_merge_models/MMI/0000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.26423559399999996,0.047960681000000005,0.25907062150000004,0.22542017909999998,0.215171044,0.241125319,0.2383243716,0.24233314239999998,0.2416010034,0.24276616359999997,0.15151515151515152,0.36111111111111116,0.28125,0.15625,0.17142857142857143,0.3939393939393939,0.2777777777777778,0.25,0.15625,0.17142857142857143,0.3036127465,0.2791584481,0.1954236273,0.17158508990000002,0.22330608819999997,0.18852033859999998,0.2242301935,0.0962431724,0.3295837389,0.1985325566,0.45454545454545453,0.33333333333333337,0.1875,0.28125,0.3142857142857143,0.3939393939393939,0.41666666666666663,0.25,0.21875,0.34285714285714286,0.36363636363636365,0.2777777777777778,0.28125,0.28125,0.14285714285714288


==> tablesv2/auto_ablation_merge_models/MMI/0001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.15151515151515152,0.16666666666666669,0.1875,0.15625,0.11428571428571428,0.33333333333333337,0.33333333333333337,0.25,0.34375,0.34285714285714286,0.33333333333333337,0.2777777777777778,0.34375,0.40625,0.3142857142857143,0.30303030303030304,0.2222222222222222,0.21875,0.21875,0.08571428571428572,0.15151515151515152,0.027777777777777776,0.1875,0.28125,0.14285714285714288,0.18181818181818182,0.1388888888888889,0.09375,0.0625,0.11428571428571428,0.30303030303030304,0.38888888888888884,0.3125,0.46880000000000005,0.2571428571428572,0.33333333333333337,0.36111111111111116,0.28125,0.25,0.37142857142857144,0.36363636363636365,0.3055555555555556,0.21875,0.34375,0.34285714285714286


==> tablesv2/auto_ablation_merge_models/MMI/0010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.17717027519999998,0.0906216978,0.21530348230000002,0.2240566913,0.26222230339999997,0.248350797,0.25545098759999996,0.2565845864,0.2535193619,0.147804267,0.4242424242424242,0.4722222222222222,0.25,0.4375,0.22857142857142856,0.36363636363636365,0.4722222222222222,0.28125,0.1875,0.2,0.2727272727272727,0.2777777777777778,0.34375,0.25,0.2571428571428572,0.28146768699999997,0.2685983155,0.0592148732,0.2128392767,0.1465216975,0.5454545454545454,0.5277777777777778,0.375,0.28125,0.3142857142857143,0.24242424242424243,0.5277777777777778,0.25,0.28125,0.2571428571428572,0.2727272727272727,0.3055555555555556,0.0625,0.3125,0.2571428571428572


==> tablesv2/auto_ablation_merge_models/MMI/1000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.6363636363636364,0.5833333333333334,0.59375,0.5625,0.6857142857142857,0.5607860383,0.48495522100000005,0.5566290510999999,0.3726186788,0.4022610108,0.6666666666666667,0.4444444444444444,0.40625,0.59375,0.28571428571428575,0.5757575757575758,0.5,0.40625,0.375,0.5428571428571428,0.5454545454545454,0.38888888888888884,0.40625,0.46875,0.5714285714285715,0.6363636363636364,0.4444444444444444,0.34375,0.40625,0.6,0.6060606060606061,0.5833333333333334,0.46875,0.375,0.5142857142857143,0.48484848484848486,0.4444444444444444,0.15625,0.21875,0.2571428571428572,0.6363636363636364,0.6388888888888888,0.5,0.34375,0.5714285714285715


==> tablesv2/auto_ablation_merge_models/MMI/1001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.6060606060606061,0.5,0.5,0.53125,0.6,0.48484848484848486,0.5,0.40625,0.21875,0.5142857142857143,0.5151515151515151,0.36111111111111116,0.3125,0.46875,0.4,0.0,0.38888888888888884,0.46875,0.34375,0.42857142857142855,0.5454545454545454,0.027777777777777776,0.25,0.125,0.37142857142857144,0.6060606060606061,0.36111111111111116,0.40625,0.59375,0.4857142857142857,0.45454545454545453,0.4722222222222222,0.28125,0.53125,0.4857142857142857,0.36363636363636365,0.5,0.21875,0.34375,0.34285714285714286,0.45454545454545453,0.4722222222222222,0.28125,0.53125,0.5714285714285715


==> tablesv2/auto_ablation_merge_models/MMI/1010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.5757575757575758,0.6666666666666667,0.5625,0.53125,0.5714285714285715,0.3939393939393939,0.5,0.15625,0.34375,0.37142857142857144,0.36363636363636365,0.6111111111111112,0.3125,0.59375,0.4857142857142857,0.6060606060606061,0.6111111111111112,0.5625,0.25,0.28571428571428575,0.6060606060606061,0.1388888888888889,0.4375,0.4375,0.37142857142857144,0.500018312,0.46216603149999996,0.5500376184,0.6447438715,0.5891541666,0.6363636363636364,0.4444444444444444,0.53125,0.4375,0.6,0.3939393939393939,0.6388888888888888,0.4375,0.53125,0.45714285714285713,0.6363636363636364,0.7222222222222223,0.46875,0.5,0.6


==> tablesv2/auto_ablation_merge_models/MUG/0000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.1833358373,0.1981926244,0.1861294916,0.18235950460000003,0.1811960422,0.5159574468085106,0.7894736842105263,0.4022346368715084,0.5674157303370787,0.7485714285714287,0.6117021276595744,0.695906432748538,0.6927374301675978,0.6404494382022472,0.7942857142857143,0.5465486136,0.7101490827000001,0.6229205942,0.6757569465000001,0.560684763,0.18085106382978722,0.18128654970760233,0.1899441340782123,0.1910112359550562,0.19428571428571428,0.147700617,0.15781374010000002,0.1865761609,0.22615688039999998,0.1393741016,0.8404255319148937,0.8654970760233919,0.8324022346368715,0.8370786516853933,0.88,0.8297872340425532,0.8362573099415205,0.8547486033519553,0.8314606741573034,0.8857142857142857,0.6808510638297872,0.7543859649122807,0.8044692737430168,0.6797752808988764,0.7657142857142857


==> tablesv2/auto_ablation_merge_models/MUG/0001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8138297872340425,0.8947368421052632,0.8100558659217877,0.1292134831460674,0.19428571428571428,0.3670212765957446,0.7602339181286549,0.8268156424581005,0.5561797752808989,0.7257142857142856,0.7180851063829787,0.8245614035087719,0.8044692737430168,0.7640449438202248,0.7428571428571429,0.5478723404255319,0.7543859649122807,0.6759776536312849,0.601123595505618,0.64,0.1276595744680851,0.1929824561403509,0.1340782122905028,0.1910112359550562,0.13142857142857142,0.18085106382978722,0.18128654970760233,0.1340782122905028,0.1910112359550562,0.19428571428571428,0.7872340425531915,0.8479532163742689,0.8659217877094971,0.8258426966292134,0.8571428571428571,0.802224828,0.8013729783,0.8045743685,0.801437607,0.8009402183000001,0.6595744680851063,0.8245614035087719,0.6815642458100558,0.7134831460674157,0.8285714285714286


==> tablesv2/auto_ablation_merge_models/MUG/0010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.1692595185,0.1175095436,0.1953437592,0.25587886569999996,0.138221463,0.24468085106382978,0.7251461988304093,0.29608938547486036,0.33146067415730335,0.45142857142857146,0.648936170212766,0.7309941520467836,0.7318435754189945,0.651685393258427,0.6,0.7210817871,0.7224855343000001,0.7197690882000001,0.7223945586,0.7189640319,0.18085106382978722,0.1929824561403509,0.1899441340782123,0.1910112359550562,0.19428571428571428,0.1850965102,0.2602896636,0.16635777310000002,0.2107734296,0.1400687734,0.8244680851063829,0.8771929824561404,0.8324022346368715,0.8595505617977528,0.8628571428571429,0.6595744680851063,0.8947368421052632,0.7988826815642459,0.7303370786516854,0.8285714285714286,0.8053216000000001,0.80172489,0.80374341,0.80397949,0.80169561


==> tablesv2/auto_ablation_merge_models/MUG/1000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8617021276595744,0.8128654970760233,0.8547486033519553,0.8426966292134831,0.937142857142857,0.8297872340425532,0.8947368421052632,0.9106145251396649,0.8595505617977528,0.8742857142857143,0.8882978723404256,0.8421052631578948,0.8324022346368715,0.8932584269662921,0.88,0.7446808510638298,0.8596491228070176,0.8603351955307262,0.8595505617977528,0.9314285714285714,0.18085106382978722,0.1929824561403509,0.17877094972067037,0.16292134831460675,0.19428571428571428,0.8244680851063829,0.8596491228070176,0.8994413407821229,0.797752808988764,0.9257142857142857,0.8776595744680852,0.8479532163742689,0.8659217877094971,0.848314606741573,0.9028571428571429,0.8085106382978724,0.8888888888888888,0.888268156424581,0.8651685393258427,0.9142857142857143,0.8829787234042553,0.8713450292397661,0.9273743016759777,0.9044943820224719,0.8914285714285713


==> tablesv2/auto_ablation_merge_models/MUG/1001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8085106382978724,0.8596491228070176,0.7932960893854748,0.8089887640449439,0.9314285714285714,0.9188748820000001,0.7821298741,0.7778647395,0.8399668466,0.7448201578,0.8882978723404256,0.8888888888888888,0.8715083798882682,0.7865168539325843,0.8971428571428571,0.8297872340425532,0.8245614035087719,0.8379888268156425,0.4719101123595506,0.7371428571428571,0.6595744680851063,0.16374269005847952,0.15083798882681565,0.17977528089887643,0.84,0.7553191489361702,0.8713450292397661,0.1340782122905028,0.7640449438202248,0.8628571428571429,0.8457446808510639,0.9064327485380117,0.8547486033519553,0.7752808988764045,0.8685714285714287,0.7712765957446809,0.8596491228070176,0.8491620111731844,0.8426966292134831,0.8914285714285713,0.8297872340425532,0.8421052631578948,0.888268156424581,0.8426966292134831,0.92


==> tablesv2/auto_ablation_merge_models/MUG/1010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8191489361702128,0.9064327485380117,0.9217877094972067,0.8820224719101124,0.88,0.7287234042553191,0.8771929824561404,0.8715083798882682,0.7808988764044943,0.7885714285714286,0.8882978723404256,0.783625730994152,0.8212290502793296,0.7752808988764045,0.8457142857142856,0.7819148936170213,0.8538011695906432,0.7877094972067039,0.8033707865168539,0.7942857142857143,0.18085106382978722,0.1929824561403509,0.17877094972067037,0.1910112359550562,0.19428571428571428,0.851063829787234,0.8304093567251463,0.888268156424581,0.8314606741573034,0.8685714285714287,0.8244680851063829,0.9239766081871345,0.8770949720670391,0.8595505617977528,0.8457142857142856,0.803191489361702,0.8538011695906432,0.8938547486033519,0.7640449438202248,0.7657142857142857,0.851063829787234,0.9181286549707601,0.8826815642458101,0.7471910112359551,0.8514285714285714


==> tablesv2/auto_ablation_merge_models/OULU/0000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.6770833333333333,0.6041666666666666,0.6666666666666667,0.7083333333333333,0.625,0.15625,0.16666666666666669,0.15625,0.16666666666666669,0.16666666666666669,0.4375,0.5104166666666666,0.41666666666666663,0.41666666666666663,0.4375,0.375,0.38541666666666663,0.47916666666666663,0.5520833333333334,0.53125,0.16807206619999998,0.17688694689999998,0.1690770509,0.1753739658,0.1687054702,0.1690531039,0.1941685338,0.1295770217,0.19976951750000002,0.1817468231,0.8020833333333333,0.7395833333333333,0.84375,0.8229166666666667,0.7708333333333333,0.5520833333333334,0.6041666666666666,0.5625,0.5625,0.6041666666666666,0.5729166666666666,0.5625,0.46875,0.5833333333333334,0.5


==> tablesv2/auto_ablation_merge_models/OULU/0001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.17394772069999997,0.1007241554,0.090188303,0.152606131,0.12409418990000001,0.40625,0.53125,0.48958333333333337,0.47916666666666663,0.33333333333333337,0.5416666666666666,0.5625,0.46875,0.59375,0.5,0.6145833333333334,0.6041666666666666,0.59375,0.6041666666666666,0.5625,0.1204583004,0.1847852375,0.1965649787,0.10326125729999999,0.08862622610000001,0.1321371992,0.1022994818,0.17696665970000003,0.035976229,0.2270903303,0.6458333333333333,0.6666666666666667,0.7916666666666667,0.6979166666666667,0.5520833333333334,0.48958333333333337,0.6354166666666666,0.5625,0.6875,0.5625,0.5208333333333334,0.53125,0.41666666666666663,0.48958333333333337,0.44791666666666663


==> tablesv2/auto_ablation_merge_models/OULU/0010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.44791666666666663,0.5,0.5520833333333334,0.42708333333333337,0.32291666666666663,0.1500769902,0.2026953327,0.1613414562,0.1978646699,0.20620655110000002,0.5208333333333334,0.5729166666666666,0.5625,0.38541666666666663,0.5,0.44791666666666663,0.39583333333333337,0.375,0.45833333333333337,0.41666666666666663,0.2750741992,0.2289432871,0.224613318,0.2759210748,0.2016046209,0.2151648976,0.1859954161,0.1469285293,0.2530883476,0.22318780929999998,0.6145833333333334,0.6875,0.71875,0.7708333333333333,0.6354166666666666,0.65625,0.6458333333333333,0.5625,0.5833333333333334,0.59375,0.34375,0.35416666666666663,0.35416666666666663,0.35416666666666663,0.33333333333333337


==> tablesv2/auto_ablation_merge_models/OULU/1000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.16666666666666669,0.16666666666666669,0.16666666666666669,0.8333333333333333,0.8229166666666667,0.6370653808,0.6073495634,0.5381955901,0.5574336271,0.5976058385999999,0.625,0.6666666666666667,0.7083333333333333,0.75,0.7083333333333333,0.7708333333333333,0.7083333333333333,0.75,0.8125,0.7291666666666667,0.6875,0.625,0.6458333333333333,0.6979166666666667,0.5833333333333334,0.6354166666666666,0.6458333333333333,0.6875,0.6041666666666666,0.6770833333333333,0.78125,0.7291666666666667,0.75,0.84375,0.75,0.625,0.6145833333333334,0.6458333333333333,0.6979166666666667,0.6458333333333333,0.7708333333333333,0.7708333333333333,0.75,0.8229166666666667,0.7916666666666667


==> tablesv2/auto_ablation_merge_models/OULU/1001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.75,0.625,0.8020833333333333,0.78125,0.8020833333333333,0.71875,0.7083333333333333,0.8125,0.8020833333333333,0.8020833333333333,0.6979166666666667,0.78125,0.7395833333333333,0.6770833333333333,0.7708333333333333,0.8229166666666667,0.6458333333333333,0.7395833333333333,0.8125,0.6979166666666667,0.2616934663,0.2139053324,0.28410184,0.2365669518,0.2556774095,0.5625,0.6145833333333334,0.16666666666666669,0.7083333333333333,0.65625,0.75,0.625,0.7604000000000001,0.71875,0.6979166666666667,0.7604166666666667,0.6770833333333333,0.7083333333333333,0.7083333333333333,0.625,0.6979166666666667,0.7083333333333333,0.78125,0.7916666666666667,0.8020833333333333


==> tablesv2/auto_ablation_merge_models/OULU/1010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.7604166666666667,0.6770833333333333,0.7708333333333333,0.7916666666666667,0.75,0.7384673427,0.5547251181,0.532942245,0.6450760519000001,0.6360042424,0.6458333333333333,0.6354166666666666,0.75,0.53125,0.6770833333333333,0.71875,0.59375,0.7083333333333333,0.6666666666666667,0.7083333333333333,0.16666666666666669,0.16666666666666669,0.15625,0.16666666666666669,0.16666666666666669,0.71875,0.6666666666666667,0.7708333333333333,0.7291666666666667,0.6979166666666667,0.6875,0.7291666666666667,0.7395833333333333,0.8125,0.7916666666666667,0.65625,0.7708333333333333,0.7291666666666667,0.78125,0.8020833333333333,0.7083333333333333,0.7604166666666667,0.7604166666666667,0.7916666666666667,0.7604166666666667


==> tablesv2/auto_ablation_merge_models_and_datasets/0000.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.8333333333333333,0.8484848484848484,0.9384615384615383,0.8153846153846154,0.8,0.7314332643,0.7337060208,0.7311323964,0.7341438213000001,0.7306344972,0.3939393939393939,0.5757575757575758,0.6615384615384616,0.5846153846153846,0.5846153846153846,0.5951800173,0.6939617683999999,0.6494100505999999,0.6721253323,0.6070428315,0.2369393194,0.253812928,0.2609810301,0.2366870303,0.2810446922,0.696969696969697,0.6515151515151516,0.7384615384615384,0.7384615384615384,0.7384615384615384,0.8181818181818181,0.7575757575757575,0.6461538461538461,0.8307692307692308,0.7846153846153847,0.696969696969697,0.7424242424242425,0.8,0.8153846153846154,0.7230769230769231,0.7272727272727273,0.6212121212121212,0.8153846153846154,0.7076923076923077,0.6923076923076923,0.26423559399999996,0.047960681000000005,0.25907062150000004,0.22542017909999998,0.215171044,0.241125319,0.2383243716,0.24233314239999998,0.2416010034,0.24276616359999997,0.15151515151515152,0.36111111111111116,0.28125,0.15625,0.17142857142857143,0.3939393939393939,0.2777777777777778,0.25,0.15625,0.17142857142857143,0.3036127465,0.2791584481,0.1954236273,0.17158508990000002,0.22330608819999997,0.18852033859999998,0.2242301935,0.0962431724,0.3295837389,0.1985325566,0.45454545454545453,0.33333333333333337,0.1875,0.28125,0.3142857142857143,0.3939393939393939,0.41666666666666663,0.25,0.21875,0.34285714285714286,0.36363636363636365,0.2777777777777778,0.28125,0.28125,0.14285714285714288,0.1833358373,0.1981926244,0.1861294916,0.18235950460000003,0.1811960422,0.5159574468085106,0.7894736842105263,0.4022346368715084,0.5674157303370787,0.7485714285714287,0.6117021276595744,0.695906432748538,0.6927374301675978,0.6404494382022472,0.7942857142857143,0.5465486136,0.7101490827000001,0.6229205942,0.6757569465000001,0.560684763,0.18085106382978722,0.18128654970760233,0.1899441340782123,0.1910112359550562,0.19428571428571428,0.147700617,0.15781374010000002,0.1865761609,0.22615688039999998,0.1393741016,0.8404255319148937,0.8654970760233919,0.8324022346368715,0.8370786516853933,0.88,0.8297872340425532,0.8362573099415205,0.8547486033519553,0.8314606741573034,0.8857142857142857,0.6808510638297872,0.7543859649122807,0.8044692737430168,0.6797752808988764,0.7657142857142857,0.6770833333333333,0.6041666666666666,0.6666666666666667,0.7083333333333333,0.625,0.15625,0.16666666666666669,0.15625,0.16666666666666669,0.16666666666666669,0.4375,0.5104166666666666,0.41666666666666663,0.41666666666666663,0.4375,0.375,0.38541666666666663,0.47916666666666663,0.5520833333333334,0.53125,0.16807206619999998,0.17688694689999998,0.1690770509,0.1753739658,0.1687054702,0.1690531039,0.1941685338,0.1295770217,0.19976951750000002,0.1817468231,0.8020833333333333,0.7395833333333333,0.84375,0.8229166666666667,0.7708333333333333,0.5520833333333334,0.6041666666666666,0.5625,0.5625,0.6041666666666666,0.5729166666666666,0.5625,0.46875,0.5833333333333334,0.5


==> tablesv2/auto_ablation_merge_models_and_datasets/0001.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.25757575757575757,0.06060606060606061,0.07692307692307693,0.23076923076923075,0.07692307692307693,0.33333333333333337,0.5757575757575758,0.8769230769230769,0.6307692307692307,0.6923076923076923,0.6666666666666667,0.7272727272727273,0.8,0.4615384615384615,0.6923076923076923,0.6212121212121212,0.7121212121212122,0.676923076923077,0.7230769230769231,0.5384615384615384,0.2305087562,0.0969277521,0.11538600040000001,0.12285989900000001,0.2059544286,0.2121212121212121,0.2121212121212121,0.07692307692307693,0.04615384615384615,0.2,0.803030303030303,0.6363636363636364,0.9076923076923077,0.8461538461538461,0.8461538461538461,0.8484848484848484,0.9090909090909091,0.8307692307692308,0.8923076923076922,0.8,0.6515151515151516,0.8484848484848484,0.8,0.7538461538461538,0.8153846153846154,0.15151515151515152,0.16666666666666669,0.1875,0.15625,0.11428571428571428,0.33333333333333337,0.33333333333333337,0.25,0.34375,0.34285714285714286,0.33333333333333337,0.2777777777777778,0.34375,0.40625,0.3142857142857143,0.30303030303030304,0.2222222222222222,0.21875,0.21875,0.08571428571428572,0.15151515151515152,0.027777777777777776,0.1875,0.28125,0.14285714285714288,0.18181818181818182,0.1388888888888889,0.09375,0.0625,0.11428571428571428,0.30303030303030304,0.38888888888888884,0.3125,0.46880000000000005,0.2571428571428572,0.33333333333333337,0.36111111111111116,0.28125,0.25,0.37142857142857144,0.36363636363636365,0.3055555555555556,0.21875,0.34375,0.34285714285714286,0.8138297872340425,0.8947368421052632,0.8100558659217877,0.1292134831460674,0.19428571428571428,0.3670212765957446,0.7602339181286549,0.8268156424581005,0.5561797752808989,0.7257142857142856,0.7180851063829787,0.8245614035087719,0.8044692737430168,0.7640449438202248,0.7428571428571429,0.5478723404255319,0.7543859649122807,0.6759776536312849,0.601123595505618,0.64,0.1276595744680851,0.1929824561403509,0.1340782122905028,0.1910112359550562,0.13142857142857142,0.18085106382978722,0.18128654970760233,0.1340782122905028,0.1910112359550562,0.19428571428571428,0.7872340425531915,0.8479532163742689,0.8659217877094971,0.8258426966292134,0.8571428571428571,0.802224828,0.8013729783,0.8045743685,0.801437607,0.8009402183000001,0.6595744680851063,0.8245614035087719,0.6815642458100558,0.7134831460674157,0.8285714285714286,0.17394772069999997,0.1007241554,0.090188303,0.152606131,0.12409418990000001,0.40625,0.53125,0.48958333333333337,0.47916666666666663,0.33333333333333337,0.5416666666666666,0.5625,0.46875,0.59375,0.5,0.6145833333333334,0.6041666666666666,0.59375,0.6041666666666666,0.5625,0.1204583004,0.1847852375,0.1965649787,0.10326125729999999,0.08862622610000001,0.1321371992,0.1022994818,0.17696665970000003,0.035976229,0.2270903303,0.6458333333333333,0.6666666666666667,0.7916666666666667,0.6979166666666667,0.5520833333333334,0.48958333333333337,0.6354166666666666,0.5625,0.6875,0.5625,0.5208333333333334,0.53125,0.41666666666666663,0.48958333333333337,0.44791666666666663


==> tablesv2/auto_ablation_merge_models_and_datasets/0010.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.696969696969697,0.5151515151515151,0.7692307692307692,0.7076923076923077,0.5846153846153846,0.3596458438,0.28591272560000003,0.2386387409,0.3787308874,0.3441368023,0.6363636363636364,0.46969696969696967,0.7692307692307692,0.7076923076923077,0.5538461538461539,0.5757575757575758,0.33333333333333337,0.6307692307692307,0.5692307692307692,0.6,0.7575757575757575,0.7575757575757575,0.8153846153846154,0.7692307692307692,0.7384615384615384,0.25757575757575757,0.22727272727272727,0.26153846153846155,0.27692307692307694,0.24615384615384617,0.8333333333333333,0.8636363636363636,0.7692307692307692,0.8923076923076922,0.8923076923076922,0.7121212121212122,0.7575757575757575,0.8615384615384616,0.7384615384615384,0.7692307692307692,0.696969696969697,0.5757575757575758,0.7846153846153847,0.6153846153846154,0.6153846153846154,0.17717027519999998,0.0906216978,0.21530348230000002,0.2240566913,0.26222230339999997,0.248350797,0.25545098759999996,0.2565845864,0.2535193619,0.147804267,0.4242424242424242,0.4722222222222222,0.25,0.4375,0.22857142857142856,0.36363636363636365,0.4722222222222222,0.28125,0.1875,0.2,0.2727272727272727,0.2777777777777778,0.34375,0.25,0.2571428571428572,0.28146768699999997,0.2685983155,0.0592148732,0.2128392767,0.1465216975,0.5454545454545454,0.5277777777777778,0.375,0.28125,0.3142857142857143,0.24242424242424243,0.5277777777777778,0.25,0.28125,0.2571428571428572,0.2727272727272727,0.3055555555555556,0.0625,0.3125,0.2571428571428572,0.1692595185,0.1175095436,0.1953437592,0.25587886569999996,0.138221463,0.24468085106382978,0.7251461988304093,0.29608938547486036,0.33146067415730335,0.45142857142857146,0.648936170212766,0.7309941520467836,0.7318435754189945,0.651685393258427,0.6,0.7210817871,0.7224855343000001,0.7197690882000001,0.7223945586,0.7189640319,0.18085106382978722,0.1929824561403509,0.1899441340782123,0.1910112359550562,0.19428571428571428,0.1850965102,0.2602896636,0.16635777310000002,0.2107734296,0.1400687734,0.8244680851063829,0.8771929824561404,0.8324022346368715,0.8595505617977528,0.8628571428571429,0.6595744680851063,0.8947368421052632,0.7988826815642459,0.7303370786516854,0.8285714285714286,0.8053216000000001,0.80172489,0.80374341,0.80397949,0.80169561,0.44791666666666663,0.5,0.5520833333333334,0.42708333333333337,0.32291666666666663,0.1500769902,0.2026953327,0.1613414562,0.1978646699,0.20620655110000002,0.5208333333333334,0.5729166666666666,0.5625,0.38541666666666663,0.5,0.44791666666666663,0.39583333333333337,0.375,0.45833333333333337,0.41666666666666663,0.2750741992,0.2289432871,0.224613318,0.2759210748,0.2016046209,0.2151648976,0.1859954161,0.1469285293,0.2530883476,0.22318780929999998,0.6145833333333334,0.6875,0.71875,0.7708333333333333,0.6354166666666666,0.65625,0.6458333333333333,0.5625,0.5833333333333334,0.59375,0.34375,0.35416666666666663,0.35416666666666663,0.35416666666666663,0.33333333333333337


==> tablesv2/auto_ablation_merge_models_and_datasets/1000.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.8939393939393939,0.9090909090909091,0.9846153846153847,0.9076923076923077,0.8615384615384616,0.7575757575757575,0.8939393939393939,0.8,0.8769230769230769,0.7692307692307692,0.6060606060606061,0.8333333333333333,0.8307692307692308,0.8,0.8461538461538461,0.7897554236000001,0.8090483930000001,0.7981117001,0.8011709319000001,0.8287185514,0.8484848484848484,0.8787878787878788,0.8923076923076922,0.9076923076923077,0.8615384615384616,0.8333333333333333,0.8181818181818181,0.8769230769230769,0.8923076923076922,0.8461538461538461,0.8939393939393939,0.8484848484848484,0.9692307692307692,0.9538461538461539,0.8923076923076922,0.7727272727272727,0.803030303030303,0.8153846153846154,0.8307692307692308,0.8,0.8939393939393939,0.9545454545454546,0.9692307692307692,0.8923076923076922,0.8923076923076922,0.6363636363636364,0.5833333333333334,0.59375,0.5625,0.6857142857142857,0.5607860383,0.48495522100000005,0.5566290510999999,0.3726186788,0.4022610108,0.6666666666666667,0.4444444444444444,0.40625,0.59375,0.28571428571428575,0.5757575757575758,0.5,0.40625,0.375,0.5428571428571428,0.5454545454545454,0.38888888888888884,0.40625,0.46875,0.5714285714285715,0.6363636363636364,0.4444444444444444,0.34375,0.40625,0.6,0.6060606060606061,0.5833333333333334,0.46875,0.375,0.5142857142857143,0.48484848484848486,0.4444444444444444,0.15625,0.21875,0.2571428571428572,0.6363636363636364,0.6388888888888888,0.5,0.34375,0.5714285714285715,0.8617021276595744,0.8128654970760233,0.8547486033519553,0.8426966292134831,0.937142857142857,0.8297872340425532,0.8947368421052632,0.9106145251396649,0.8595505617977528,0.8742857142857143,0.8882978723404256,0.8421052631578948,0.8324022346368715,0.8932584269662921,0.88,0.7446808510638298,0.8596491228070176,0.8603351955307262,0.8595505617977528,0.9314285714285714,0.18085106382978722,0.1929824561403509,0.17877094972067037,0.16292134831460675,0.19428571428571428,0.8244680851063829,0.8596491228070176,0.8994413407821229,0.797752808988764,0.9257142857142857,0.8776595744680852,0.8479532163742689,0.8659217877094971,0.848314606741573,0.9028571428571429,0.8085106382978724,0.8888888888888888,0.888268156424581,0.8651685393258427,0.9142857142857143,0.8829787234042553,0.8713450292397661,0.9273743016759777,0.9044943820224719,0.8914285714285713,0.16666666666666669,0.16666666666666669,0.16666666666666669,0.8333333333333333,0.8229166666666667,0.6370653808,0.6073495634,0.5381955901,0.5574336271,0.5976058385999999,0.625,0.6666666666666667,0.7083333333333333,0.75,0.7083333333333333,0.7708333333333333,0.7083333333333333,0.75,0.8125,0.7291666666666667,0.6875,0.625,0.6458333333333333,0.6979166666666667,0.5833333333333334,0.6354166666666666,0.6458333333333333,0.6875,0.6041666666666666,0.6770833333333333,0.78125,0.7291666666666667,0.75,0.84375,0.75,0.625,0.6145833333333334,0.6458333333333333,0.6979166666666667,0.6458333333333333,0.7708333333333333,0.7708333333333333,0.75,0.8229166666666667,0.7916666666666667


==> tablesv2/auto_ablation_merge_models_and_datasets/1001.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.9090909090909091,0.9393939393939393,0.9384615384615383,0.9538461538461539,0.8615384615384616,0.696969696969697,0.7727272727272727,0.9384615384615383,0.7076923076923077,0.8461538461538461,0.803030303030303,0.9393939393939393,0.8461538461538461,0.9384615384615383,0.9076923076923077,0.8484848484848484,0.9090909090909091,0.9384615384615383,0.9076923076923077,0.8923076923076922,0.803030303030303,0.8939393939393939,0.8923076923076922,0.9076923076923077,0.8,0.8333333333333333,0.9242424242424242,0.9384615384615383,0.8769230769230769,0.8769230769230769,0.8333333333333333,0.9090909090909091,0.9076923076923077,0.8461538461538461,0.8923076923076922,0.803030303030303,0.8787878787878788,0.8615384615384616,0.8461538461538461,0.9076923076923077,0.8636363636363636,0.9545454545454546,0.8615384615384616,0.8923076923076922,0.9076923076923077,0.6060606060606061,0.5,0.5,0.53125,0.6,0.48484848484848486,0.5,0.40625,0.21875,0.5142857142857143,0.5151515151515151,0.36111111111111116,0.3125,0.46875,0.4,0.0,0.38888888888888884,0.46875,0.34375,0.42857142857142855,0.5454545454545454,0.027777777777777776,0.25,0.125,0.37142857142857144,0.6060606060606061,0.36111111111111116,0.40625,0.59375,0.4857142857142857,0.45454545454545453,0.4722222222222222,0.28125,0.53125,0.4857142857142857,0.36363636363636365,0.5,0.21875,0.34375,0.34285714285714286,0.45454545454545453,0.4722222222222222,0.28125,0.53125,0.5714285714285715,0.8085106382978724,0.8596491228070176,0.7932960893854748,0.8089887640449439,0.9314285714285714,0.9188748820000001,0.7821298741,0.7778647395,0.8399668466,0.7448201578,0.8882978723404256,0.8888888888888888,0.8715083798882682,0.7865168539325843,0.8971428571428571,0.8297872340425532,0.8245614035087719,0.8379888268156425,0.4719101123595506,0.7371428571428571,0.6595744680851063,0.16374269005847952,0.15083798882681565,0.17977528089887643,0.84,0.7553191489361702,0.8713450292397661,0.1340782122905028,0.7640449438202248,0.8628571428571429,0.8457446808510639,0.9064327485380117,0.8547486033519553,0.7752808988764045,0.8685714285714287,0.7712765957446809,0.8596491228070176,0.8491620111731844,0.8426966292134831,0.8914285714285713,0.8297872340425532,0.8421052631578948,0.888268156424581,0.8426966292134831,0.92,0.75,0.625,0.8020833333333333,0.78125,0.8020833333333333,0.71875,0.7083333333333333,0.8125,0.8020833333333333,0.8020833333333333,0.6979166666666667,0.78125,0.7395833333333333,0.6770833333333333,0.7708333333333333,0.8229166666666667,0.6458333333333333,0.7395833333333333,0.8125,0.6979166666666667,0.2616934663,0.2139053324,0.28410184,0.2365669518,0.2556774095,0.5625,0.6145833333333334,0.16666666666666669,0.7083333333333333,0.65625,0.75,0.625,0.7604000000000001,0.71875,0.6979166666666667,0.7604166666666667,0.6770833333333333,0.7083333333333333,0.7083333333333333,0.625,0.6979166666666667,0.7083333333333333,0.78125,0.7916666666666667,0.8020833333333333


==> tablesv2/auto_ablation_merge_models_and_datasets/1010.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.9242424242424242,0.9848484848484849,0.9846153846153847,0.9692307692307692,0.9076923076923077,0.9242424242424242,0.9242424242424242,0.923076923076923,0.9538461538461539,0.8923076923076922,0.7121212121212122,0.7121212121212122,0.8307692307692308,0.8307692307692308,0.7692307692307692,0.6515151515151516,0.6363636363636364,0.9384615384615383,0.8307692307692308,0.923076923076923,0.803030303030303,0.803030303030303,0.9538461538461539,0.9384615384615383,0.8461538461538461,0.803030303030303,0.7878787878787878,0.9692307692307692,0.923076923076923,0.8769230769230769,0.8484848484848484,0.8333333333333333,0.9692307692307692,0.923076923076923,0.9076923076923077,0.8787878787878788,0.803030303030303,0.7846153846153847,0.8461538461538461,0.8461538461538461,0.8939393939393939,0.9848484848484849,0.923076923076923,0.8923076923076922,0.8615384615384616,0.5757575757575758,0.6666666666666667,0.5625,0.53125,0.5714285714285715,0.3939393939393939,0.5,0.15625,0.34375,0.37142857142857144,0.36363636363636365,0.6111111111111112,0.3125,0.59375,0.4857142857142857,0.6060606060606061,0.6111111111111112,0.5625,0.25,0.28571428571428575,0.6060606060606061,0.1388888888888889,0.4375,0.4375,0.37142857142857144,0.500018312,0.46216603149999996,0.5500376184,0.6447438715,0.5891541666,0.6363636363636364,0.4444444444444444,0.53125,0.4375,0.6,0.3939393939393939,0.6388888888888888,0.4375,0.53125,0.45714285714285713,0.6363636363636364,0.7222222222222223,0.46875,0.5,0.6,0.8191489361702128,0.9064327485380117,0.9217877094972067,0.8820224719101124,0.88,0.7287234042553191,0.8771929824561404,0.8715083798882682,0.7808988764044943,0.7885714285714286,0.8882978723404256,0.783625730994152,0.8212290502793296,0.7752808988764045,0.8457142857142856,0.7819148936170213,0.8538011695906432,0.7877094972067039,0.8033707865168539,0.7942857142857143,0.18085106382978722,0.1929824561403509,0.17877094972067037,0.1910112359550562,0.19428571428571428,0.851063829787234,0.8304093567251463,0.888268156424581,0.8314606741573034,0.8685714285714287,0.8244680851063829,0.9239766081871345,0.8770949720670391,0.8595505617977528,0.8457142857142856,0.803191489361702,0.8538011695906432,0.8938547486033519,0.7640449438202248,0.7657142857142857,0.851063829787234,0.9181286549707601,0.8826815642458101,0.7471910112359551,0.8514285714285714,0.7604166666666667,0.6770833333333333,0.7708333333333333,0.7916666666666667,0.75,0.7384673427,0.5547251181,0.532942245,0.6450760519000001,0.6360042424,0.6458333333333333,0.6354166666666666,0.75,0.53125,0.6770833333333333,0.71875,0.59375,0.7083333333333333,0.6666666666666667,0.7083333333333333,0.16666666666666669,0.16666666666666669,0.15625,0.16666666666666669,0.16666666666666669,0.71875,0.6666666666666667,0.7708333333333333,0.7291666666666667,0.6979166666666667,0.6875,0.7291666666666667,0.7395833333333333,0.8125,0.7916666666666667,0.65625,0.7708333333333333,0.7291666666666667,0.78125,0.8020833333333333,0.7083333333333333,0.7604166666666667,0.7604166666666667,0.7916666666666667,0.7604166666666667


==> tablesv2/cross_1vall/boxplot/AFEW/CK.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.28802589,0.2686084142,0.2686084142,0.3398058252,0.145631068,0.2588996764,0.0,0.1812297735,0.2265372168
0.145631068,0.09061488673,0.08737864078,0.145631068,0.145631068,0.145631068,0.0,0.1682847896,0.145631068
0.3009708738,0.2686084142,0.2653721683,0.3818770227,0.1197411003,0.1259968102,,0.216828479,0.1715210356
0.145631068,0.09061488673,0.08090614887,0.0,0.145631068,0.145631068,0.0,0.21683,0.145631068


==> tablesv2/cross_1vall/boxplot/AFEW/MMI.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.2678571429,0.255952381,0.255952381,0.2380952381,0.1666666667,0.130952381,0.0,0.1845238095,0.3154761905
0.1666666667,0.1666666667,0.1428571429,0.1666666667,0.1666666667,0.1666666667,0.0,0.1547619048,0.1666666667
0.2619047619,0.255952381,0.1488095238,0.244047619,0.1011904762,0.1634408602,,0.1666666667,0.2321428571
0.1666666667,0.1726190476,0.1428571429,0.0,0.1666666667,0.1666666667,0.0,0.16667,0.1666666667


==> tablesv2/cross_1vall/boxplot/AFEW/MUG.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.2626262626,0.2525252525,0.2760942761,0.3007856341,0.1795735129,0.1234567901,0.0,0.1941638608,0.3108866442
0.1795735129,0.1425364759,0.1391694725,0.1795735129,0.1795735129,0.1795735129,0.0,0.1683501684,0.1795735129
0.2951739618,0.2525252525,0.2233445567,0.2065095398,0.1481481481,0.1692872117,,0.1941638608,0.1818181818
0.1795735129,0.1425364759,0.1369248036,0.0,0.1795735129,0.1795735129,0.0,0.1795735129,0.1795735129


==> tablesv2/cross_1vall/boxplot/AFEW/OULU.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.2375,0.1770833333,0.2229166667,0.1979166667,0.1666666667,0.1520833333,0.0,0.19375,0.1791666667
0.1666666667,0.1666666667,0.1666666667,0.1666666667,0.1666666667,0.1666666667,0.0,0.1645833333,0.1666666667
0.2541666667,0.1770833333,0.1208333333,0.175,0.1229166667,0.1226851852,,0.175,0.2041666667
0.1666666667,0.1791666667,0.1666666667,0.0,0.1666666667,0.1666666667,0.0,0.16667,0.1666666667


==> tablesv2/cross_1vall/boxplot/CK/AFEW.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.16917,0.12012,0.1751751752,0.19419,0.16617,0.16116,0.17317,0.13714,0.15716
0.18619,0.15415,0.11011,0.11812,0.12813,0.15115,0.16116,0.14414,0.1972
0.17317,0.14014,0.17618,0.12913,0.15816,0.16016,0.17317,0.15215,0.18018
0.15616,0.14815,0.16617,0.11311,0.14815,0.17417,0.16717,0.12813,0.18619


==> tablesv2/cross_1vall/boxplot/CK/MMI.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.40476,0.16667,0.1785714286,0.16667,0.39881,0.44048,0.25595,0.29167,0.39286
0.45238,0.20238,0.1369,0.18452,0.39881,0.44643,0.22024,0.2381,0.39286
0.40476,0.19643,0.24405,0.20833,0.30952,0.41667,0.27976,0.33333,0.41071
0.41667,0.16667,0.11905,0.1369,0.3869,0.42262,0.21429,0.25595,0.30952


==> tablesv2/cross_1vall/boxplot/CK/MUG.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.54097,0.21661,0.177328844,0.17957,0.63973,0.61616,0.20875,0.45118,0.51852
0.64983,0.24916,0.16386,0.19529,0.54433,0.62963,0.24916,0.30415,0.42985
0.57351,0.24355,0.24355,0.18967,0.50168,0.5432098765,0.2716,0.44669,0.53535
0.57576,0.19978,0.16049,0.16386,0.58698,0.60718,0.19753,0.28395,0.51178


==> tablesv2/cross_1vall/boxplot/CK/OULU.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.5625,0.16667,0.1604166667,0.16875,0.41667,0.41042,0.30625,0.36042,0.46042
0.58125,0.21875,0.16875,0.175,0.44583,0.43958,0.38333,0.25208,0.49583
0.56458,0.2125,0.18333,0.17083,0.46042,0.49792,0.29375,0.38333,0.43333
0.57083,0.14583,0.21458,0.16667,0.46667,0.4625,0.18542,0.3625,0.55


==> tablesv2/cross_1vall/boxplot/MMI/AFEW.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.1921921922,0.1881881882,0.1821821822,0.1861861862,0.1731731732,0.1641641642,0.1631631632,0.1811811812,0.1771771772
0.1771771772,0.1351351351,0.1241241241,0.1261261261,0.1771771772,0.1771771772,0.1261261261,0.1431431431,0.1471471471
0.1681681682,0.1351351351,0.1491491491,0.1561561562,0.1381381381,0.1481481481,0.1561561562,0.1541541542,0.1731731732
0.1771771772,0.1551551552,0.1341341341,0.1261261261,0.1771771772,0.1941941942,0.1461461461,0.1121121121,0.1381381381


==> tablesv2/cross_1vall/boxplot/MMI/CK.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.786407767,0.1391585761,0.5598705502,0.430420712,0.5307443366,0.5631067961,0.359223301,0.2718446602,0.4174757282
0.2686084142,0.1359223301,0.08090614887,0.08090614887,0.2686084142,0.2686084142,0.08090614887,0.1553398058,0.09061488673
0.6504854369,0.4854368932,0.5987055016,0.6569579288,0.4595469256,0.5954692557,0.3656957929,0.3300970874,0.4757281553
0.2686084142,0.09061488673,0.08414,0.08090614887,0.2686084142,0.145631068,0.2233009709,0.1877022654,0.2233009709


==> tablesv2/cross_1vall/boxplot/MMI/MUG.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.6879910213,0.3714927048,0.5241301908,0.5286195286,0.4725028058,0.5353535354,0.3265993266,0.3355780022,0.6251402918
0.189674523,0.1470258137,0.1369248036,0.1369248036,0.189674523,0.189674523,0.1369248036,0.1919191919,0.1425364759
0.6217732884,0.5746352413,0.6509539843,0.6543209877,0.4074074074,0.4814814815,0.3434343434,0.3658810325,0.5454545455
0.189674523,0.1503928171,0.13692,0.1369248036,0.189674523,0.1795735129,0.1762065095,0.1672278339,0.1874298541


==> tablesv2/cross_1vall/boxplot/MMI/OULU.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.53125,0.1729166667,0.2833333333,0.1854166667,0.1916666667,0.2458333333,0.26875,0.2104166667,0.3604166667
0.1666666667,0.1770833333,0.1666666667,0.1666666667,0.1666666667,0.1666666667,0.1666666667,0.2,0.1666666667
0.4104166667,0.26875,0.38125,0.4020833333,0.25,0.2708333333,0.2354166667,0.28125,0.2916666667
0.1666666667,0.1791666667,0.15417,0.1666666667,0.1666666667,0.1666666667,0.16875,0.1666666667,0.1666666667


==> tablesv2/cross_1vall/boxplot/MUG/AFEW.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.1771771772,0.2042042042,0.1351351351,0.1291291291,0.1781781782,0.1651651652,0.1651651652,0.1991991992,0.2152152152
0.123,0.1761761762,0.1561561562,0.1771771772,0.1371371371,0.1771771772,0.1771771772,0.1321321321,0.1331331331
0.2072072072,0.1691691692,0.1481481481,0.1611611612,0.1771771772,0.1401401401,0.1801801802,0.1241241241,0.1621621622
0.1941941942,0.1771771772,0.1911911912,0.1261261261,0.1771771772,0.1941941942,0.1301301301,0.1911911912,0.1551551552


==> tablesv2/cross_1vall/boxplot/MUG/CK.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.7896440129,0.145631068,0.4045307443,0.1035598706,0.6634304207,0.6343042071,0.3948220065,0.7087378641,0.5857605178
0.231,0.2750809061,0.2686084142,0.2686084142,0.2233009709,0.2686084142,0.1294498382,0.2362459547,0.1909385113
0.7540453074,0.5210355987,0.7799352751,0.4466019417,0.2686084142,0.6116504854,0.3300970874,0.5825242718,0.6957928803
0.145631068,0.2686084142,0.1488673139,0.08090614887,0.2686084142,0.145631068,0.1844660194,0.1618122977,0.2200647249


==> tablesv2/cross_1vall/boxplot/MUG/MMI.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.5238095238,0.3511904762,0.4285714286,0.244047619,0.4583333333,0.4821428571,0.4821428571,0.4583333333,0.505952381
0.3213,0.2142857143,0.125,0.2083333333,0.1785714286,0.2083333333,0.1785714286,0.1785714286,0.1369047619
0.5238095238,0.4047619048,0.619047619,0.3928571429,0.2083333333,0.4464285714,0.4404761905,0.4880952381,0.5476190476
0.1666666667,0.2083333333,0.1666666667,0.1428571429,0.2083333333,0.1666666667,0.1369047619,0.1726190476,0.1666666667


==> tablesv2/cross_1vall/boxplot/MUG/OULU.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.4645833333,0.1708333333,0.325,0.1833333333,0.3354166667,0.4041666667,0.2854166667,0.3541666667,0.275
0.2131,0.1625,0.15,0.1666666667,0.1666666667,0.1666666667,0.1708333333,0.1375,0.1666666667
0.4916666667,0.3375,0.4729166667,0.325,0.1666666667,0.3208333333,0.2770833333,0.2729166667,0.3583333333
0.1666666667,0.16875,0.1666666667,0.1666666667,0.1666666667,0.1666666667,0.1708333333,0.1708333333,0.1604166667


==> tablesv2/cross_1vall/boxplot/OULU/AFEW.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.1361361361,0.1821821822,0.1381381381,0.1561561562,0.1521521522,0.1661661662,0.1641641642,0.1361361361,0.1311311311
0.1131131131,0.1431431431,0.1711711712,0.1261261261,0.1371371371,0.1941941942,0.1771771772,0.1231231231,0.1521521522
0.1751751752,0.1701701702,0.1511511512,0.1651651652,0.1371371371,0.1691691692,0.1401401401,0.1351351351,0.1561561562
0.1131131131,0.1431431431,0.1131131131,0.1771771772,0.1521521522,0.1941941942,0.1421421421,0.1991991992,0.1521521522


==> tablesv2/cross_1vall/boxplot/OULU/CK.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.7378640777,0.6990291262,0.6601941748,0.8122977346,0.9061488673,0.6537216828,0.5048543689,0.4433656958,0.8478964401
0.1909385113,0.1812297735,0.1359223301,0.08090614887,0.2233009709,0.145631068,0.2653721683,0.1941747573,0.09061488673
0.8122977346,0.7184466019,0.6601941748,0.8737864078,0.2233009709,0.7249190939,0.572815534,0.6310679612,0.8770226537
0.1909385113,0.213592233,0.1909385113,0.2686084142,0.09061488673,0.145631068,0.08090614887,0.1682847896,0.09061488673


==> tablesv2/cross_1vall/boxplot/OULU/MMI.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.3214285714,0.3452380952,0.3630952381,0.4345238095,0.1666666667,0.2678571429,0.3452380952,0.3869047619,0.3452380952
0.1369047619,0.1726190476,0.1666666667,0.1428571429,0.1785714286,0.1666666667,0.2083333333,0.1369047619,0.1666666667
0.505952381,0.3630952381,0.3452380952,0.494047619,0.1785714286,0.3273809524,0.2797619048,0.2678571429,0.4345238095
0.1369047619,0.2023809524,0.1369047619,0.2083333333,0.1666666667,0.1666666667,0.1428571429,0.1428571429,0.1666666667


==> tablesv2/cross_1vall/boxplot/OULU/MUG.csv <==
ac1,ac2,ac3,ac4,ac5,ac6,ac7,ac8,ac9
0.406285073,0.2379349046,0.4545454545,0.6318742985,0.1425364759,0.5656565657,0.3310886644,0.4051627385,0.4242424242
0.1638608305,0.1795735129,0.1818181818,0.1369248036,0.1874298541,0.1795735129,0.189674523,0.1750841751,0.1425364759
0.5218855219,0.3771043771,0.4882154882,0.6060606061,0.1874298541,0.5858585859,0.3714927048,0.3804713805,0.5274971942
0.1638608305,0.2356902357,0.1638608305,0.189674523,0.1425364759,0.1795735129,0.1447811448,0.1885521886,0.1425364759


==> tablesv2/cross_1vall/tables/C3D/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.39881,0.41667,0.63973,0.16617
MMI,0.5307443366,-,0.1916666667,0.4725028058,0.1731731732
OULU,0.9061488673,0.1666666667,-,0.1425364759,0.1521521522
MUG,0.6634304207,0.4583333333,0.3354166667,-,0.1781781782
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/C3D/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.30952,0.46042,0.50168,0.15816
MMI,0.4595469256,-,0.25,0.4074074074,0.1381381381
OULU,0.2233009709,0.1785714286,-,0.1874298541,0.1371371371
MUG,0.2686084142,0.2083333333,0.1666666667,-,0.1771771772
AFEW,0.1197411003,0.1011904762,0.1229166667,0.1481481481,-


==> tablesv2/cross_1vall/tables/C3D/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.39881,0.44583,0.54433,0.12813
MMI,0.2686084142,-,0.1666666667,0.189674523,0.1771771772
OULU,0.2233009709,0.1785714286,-,0.1874298541,0.1371371371
MUG,0.2233009709,0.1785714286,0.1666666667,-,0.1371371371
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/C3D/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.3869,0.46667,0.58698,0.14815
MMI,0.2686084142,-,0.1666666667,0.189674523,0.1771771772
OULU,0.09061488673,0.1666666667,-,0.1425364759,0.1521521522
MUG,0.2686084142,0.2083333333,0.1666666667,-,0.1771771772
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/I3D/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.25595,0.30625,0.20875,0.17317
MMI,0.359223301,-,0.26875,0.3265993266,0.1631631632
OULU,0.5048543689,0.3452380952,-,0.3310886644,0.1641641642
MUG,0.3948220065,0.4821428571,0.2854166667,-,0.1651651652
AFEW,0.0,0.0,0.0,0.0,-


==> tablesv2/cross_1vall/tables/I3D/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.27976,0.29375,0.2716,0.17317
MMI,0.3656957929,-,0.2354166667,0.3434343434,0.1561561562
OULU,0.572815534,0.2797619048,-,0.3714927048,0.1401401401
MUG,0.3300970874,0.4404761905,0.2770833333,-,0.1801801802
AFEW,,,,,-


==> tablesv2/cross_1vall/tables/I3D/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.22024,0.38333,0.24916,0.16116
MMI,0.08090614887,-,0.1666666667,0.1369248036,0.1261261261
OULU,0.2653721683,0.2083333333,-,0.189674523,0.1771771772
MUG,0.1294498382,0.1785714286,0.1708333333,-,0.1771771772
AFEW,0.0,0.0,0.0,0.0,-


==> tablesv2/cross_1vall/tables/I3D/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.21429,0.18542,0.19753,0.16717
MMI,0.2233009709,-,0.16875,0.1762065095,0.1461461461
OULU,0.08090614887,0.1428571429,-,0.1447811448,0.1421421421
MUG,0.1844660194,0.1369047619,0.1708333333,-,0.1301301301
AFEW,0.0,0.0,0.0,0.0,-


==> tablesv2/cross_1vall/tables/Inceptionv3-lstm/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.16667,0.16667,0.21661,0.12012
MMI,0.1391585761,-,0.1729166667,0.3714927048,0.1881881882
OULU,0.6990291262,0.3452380952,-,0.2379349046,0.1821821822
MUG,0.145631068,0.3511904762,0.1708333333,-,0.2042042042
AFEW,0.2686084142,0.255952381,0.1770833333,0.2525252525,-


==> tablesv2/cross_1vall/tables/Inceptionv3-lstm/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.19643,0.2125,0.24355,0.14014
MMI,0.4854368932,-,0.26875,0.5746352413,0.1351351351
OULU,0.7184466019,0.3630952381,-,0.3771043771,0.1701701702
MUG,0.5210355987,0.4047619048,0.3375,-,0.1691691692
AFEW,0.2686084142,0.255952381,0.1770833333,0.2525252525,-


==> tablesv2/cross_1vall/tables/Inceptionv3-lstm/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.20238,0.21875,0.24916,0.15415
MMI,0.1359223301,-,0.1770833333,0.1470258137,0.1351351351
OULU,0.1812297735,0.1726190476,-,0.1795735129,0.1431431431
MUG,0.2750809061,0.2142857143,0.1625,-,0.1761761762
AFEW,0.09061488673,0.1666666667,0.1666666667,0.1425364759,-


==> tablesv2/cross_1vall/tables/Inceptionv3-lstm/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.16667,0.14583,0.19978,0.14815
MMI,0.09061488673,-,0.1791666667,0.1503928171,0.1551551552
OULU,0.213592233,0.2023809524,-,0.2356902357,0.1431431431
MUG,0.2686084142,0.2083333333,0.16875,-,0.1771771772
AFEW,0.09061488673,0.1726190476,0.1791666667,0.1425364759,-


==> tablesv2/cross_1vall/tables/ResNet101-lstm/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.16667,0.16875,0.17957,0.19419
MMI,0.430420712,-,0.1854166667,0.5286195286,0.1861861862
OULU,0.8122977346,0.4345238095,-,0.6318742985,0.1561561562
MUG,0.1035598706,0.244047619,0.1833333333,-,0.1291291291
AFEW,0.3398058252,0.2380952381,0.1979166667,0.3007856341,-


==> tablesv2/cross_1vall/tables/ResNet101-lstm/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.20833,0.17083,0.18967,0.12913
MMI,0.6569579288,-,0.4020833333,0.6543209877,0.1561561562
OULU,0.8737864078,0.494047619,-,0.6060606061,0.1651651652
MUG,0.4466019417,0.3928571429,0.325,-,0.1611611612
AFEW,0.3818770227,0.244047619,0.175,0.2065095398,-


==> tablesv2/cross_1vall/tables/ResNet101-lstm/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.18452,0.175,0.19529,0.11812
MMI,0.08090614887,-,0.1666666667,0.1369248036,0.1261261261
OULU,0.08090614887,0.1428571429,-,0.1369248036,0.1261261261
MUG,0.2686084142,0.2083333333,0.1666666667,-,0.1771771772
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/ResNet101-lstm/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.1369,0.16667,0.16386,0.11311
MMI,0.08090614887,-,0.1666666667,0.1369248036,0.1261261261
OULU,0.2686084142,0.2083333333,-,0.189674523,0.1771771772
MUG,0.08090614887,0.1428571429,0.1666666667,-,0.1261261261
AFEW,0.0,0.0,0.0,0.0,-


==> tablesv2/cross_1vall/tables/ResNet18-lstm/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.1785714286,0.1604166667,0.177328844,0.1751751752
MMI,0.5598705502,-,0.2833333333,0.5241301908,0.1821821822
OULU,0.6601941748,0.3630952381,-,0.4545454545,0.1381381381
MUG,0.4045307443,0.4285714286,0.325,-,0.1351351351
AFEW,0.2686084142,0.255952381,0.2229166667,0.2760942761,-


==> tablesv2/cross_1vall/tables/ResNet18-lstm/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.24405,0.18333,0.24355,0.17618
MMI,0.5987055016,-,0.38125,0.6509539843,0.1491491491
OULU,0.6601941748,0.3452380952,-,0.4882154882,0.1511511512
MUG,0.7799352751,0.619047619,0.4729166667,-,0.1481481481
AFEW,0.2653721683,0.1488095238,0.1208333333,0.2233445567,-


==> tablesv2/cross_1vall/tables/ResNet18-lstm/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.1369,0.16875,0.16386,0.11011
MMI,0.08090614887,-,0.1666666667,0.1369248036,0.1241241241
OULU,0.1359223301,0.1666666667,-,0.1818181818,0.1711711712
MUG,0.2686084142,0.125,0.15,-,0.1561561562
AFEW,0.08737864078,0.1428571429,0.1666666667,0.1391694725,-


==> tablesv2/cross_1vall/tables/ResNet18-lstm/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.11905,0.21458,0.16049,0.16617
MMI,0.08414,-,0.15417,0.13692,0.1341341341
OULU,0.1909385113,0.1369047619,-,0.1638608305,0.1131131131
MUG,0.1488673139,0.1666666667,0.1666666667,-,0.1911911912
AFEW,0.08090614887,0.1428571429,0.1666666667,0.1369248036,-


==> tablesv2/cross_1vall/tables/ResNet3D-101/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.39286,0.46042,0.51852,0.15716
MMI,0.4174757282,-,0.3604166667,0.6251402918,0.1771771772
OULU,0.8478964401,0.3452380952,-,0.4242424242,0.1311311311
MUG,0.5857605178,0.505952381,0.275,-,0.2152152152
AFEW,0.2265372168,0.3154761905,0.1791666667,0.3108866442,-


==> tablesv2/cross_1vall/tables/ResNet3D-101/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.41071,0.43333,0.53535,0.18018
MMI,0.4757281553,-,0.2916666667,0.5454545455,0.1731731732
OULU,0.8770226537,0.4345238095,-,0.5274971942,0.1561561562
MUG,0.6957928803,0.5476190476,0.3583333333,-,0.1621621622
AFEW,0.1715210356,0.2321428571,0.2041666667,0.1818181818,-


==> tablesv2/cross_1vall/tables/ResNet3D-101/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.39286,0.49583,0.42985,0.1972
MMI,0.09061488673,-,0.1666666667,0.1425364759,0.1471471471
OULU,0.09061488673,0.1666666667,-,0.1425364759,0.1521521522
MUG,0.1909385113,0.1369047619,0.1666666667,-,0.1331331331
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/ResNet3D-101/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.30952,0.55,0.51178,0.18619
MMI,0.2233009709,-,0.1666666667,0.1874298541,0.1381381381
OULU,0.09061488673,0.1666666667,-,0.1425364759,0.1521521522
MUG,0.2200647249,0.1666666667,0.1604166667,-,0.1551551552
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/ResNet3D-18/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.29167,0.36042,0.45118,0.13714
MMI,0.2718446602,-,0.2104166667,0.3355780022,0.1811811812
OULU,0.4433656958,0.3869047619,-,0.4051627385,0.1361361361
MUG,0.7087378641,0.4583333333,0.3541666667,-,0.1991991992
AFEW,0.1812297735,0.1845238095,0.19375,0.1941638608,-


==> tablesv2/cross_1vall/tables/ResNet3D-18/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.33333,0.38333,0.44669,0.15215
MMI,0.3300970874,-,0.28125,0.3658810325,0.1541541542
OULU,0.6310679612,0.2678571429,-,0.3804713805,0.1351351351
MUG,0.5825242718,0.4880952381,0.2729166667,-,0.1241241241
AFEW,0.216828479,0.1666666667,0.175,0.1941638608,-


==> tablesv2/cross_1vall/tables/ResNet3D-18/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.2381,0.25208,0.30415,0.14414
MMI,0.1553398058,-,0.2,0.1919191919,0.1431431431
OULU,0.1941747573,0.1369047619,-,0.1750841751,0.1231231231
MUG,0.2362459547,0.1785714286,0.1375,-,0.1321321321
AFEW,0.1682847896,0.1547619048,0.1645833333,0.1683501684,-


==> tablesv2/cross_1vall/tables/ResNet3D-18/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.25595,0.3625,0.28395,0.12813
MMI,0.1877022654,-,0.1666666667,0.1672278339,0.1121121121
OULU,0.1682847896,0.1428571429,-,0.1885521886,0.1991991992
MUG,0.1618122977,0.1726190476,0.1708333333,-,0.1911911912
AFEW,0.21683,0.16667,0.16667,0.1795735129,-


==> tablesv2/cross_1vall/tables/VGG16-lstm/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.40476,0.5625,0.54097,0.16917
MMI,0.786407767,-,0.53125,0.6879910213,0.1921921922
OULU,0.7378640777,0.3214285714,-,0.406285073,0.1361361361
MUG,0.7896440129,0.5238095238,0.4645833333,-,0.1771771772
AFEW,0.28802589,0.2678571429,0.2375,0.2626262626,-


==> tablesv2/cross_1vall/tables/VGG16-lstm/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.40476,0.56458,0.57351,0.17317
MMI,0.6504854369,-,0.4104166667,0.6217732884,0.1681681682
OULU,0.8122977346,0.505952381,-,0.5218855219,0.1751751752
MUG,0.7540453074,0.5238095238,0.4916666667,-,0.2072072072
AFEW,0.3009708738,0.2619047619,0.2541666667,0.2951739618,-


==> tablesv2/cross_1vall/tables/VGG16-lstm/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.45238,0.58125,0.64983,0.18619
MMI,0.2686084142,-,0.1666666667,0.189674523,0.1771771772
OULU,0.1909385113,0.1369047619,-,0.1638608305,0.1131131131
MUG,0.231,0.3213,0.2131,-,0.123
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/VGG16-lstm/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.41667,0.57083,0.57576,0.15616
MMI,0.2686084142,-,0.1666666667,0.189674523,0.1771771772
OULU,0.1909385113,0.1369047619,-,0.1638608305,0.1131131131
MUG,0.145631068,0.1666666667,0.1666666667,-,0.1941941942
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/c3d-block-lstm/1000.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.44048,0.41042,0.61616,0.16116
MMI,0.5631067961,-,0.2458333333,0.5353535354,0.1641641642
OULU,0.6537216828,0.2678571429,-,0.5656565657,0.1661661662
MUG,0.6343042071,0.4821428571,0.4041666667,-,0.1651651652
AFEW,0.2588996764,0.130952381,0.1520833333,0.1234567901,-


==> tablesv2/cross_1vall/tables/c3d-block-lstm/1001.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.41667,0.49792,0.5432098765,0.16016
MMI,0.5954692557,-,0.2708333333,0.4814814815,0.1481481481
OULU,0.7249190939,0.3273809524,-,0.5858585859,0.1691691692
MUG,0.6116504854,0.4464285714,0.3208333333,-,0.1401401401
AFEW,0.1259968102,0.1634408602,0.1226851852,0.1692872117,-


==> tablesv2/cross_1vall/tables/c3d-block-lstm/1010.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.44643,0.43958,0.62963,0.15115
MMI,0.2686084142,-,0.1666666667,0.189674523,0.1771771772
OULU,0.145631068,0.1666666667,-,0.1795735129,0.1941941942
MUG,0.2686084142,0.2083333333,0.1666666667,-,0.1771771772
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_1vall/tables/c3d-block-lstm/1011.csv <==
db,ck,mmi,oulu,mug,afew
CK,-,0.42262,0.4625,0.60718,0.17417
MMI,0.145631068,-,0.1666666667,0.1795735129,0.1941941942
OULU,0.145631068,0.1666666667,-,0.1795735129,0.1941941942
MUG,0.145631068,0.1666666667,0.1666666667,-,0.1941941942
AFEW,0.145631068,0.1666666667,0.1666666667,0.1795735129,-


==> tablesv2/cross_kfold_ablation/CK/0000.csv <==
ac1,ac2,ac3,ac4,ac5
0.2755103444,0.2304649745,0.2923334475,0.32048888839999995,0.2927277193
0.5238095238095238,0.4,0.6666666666666667,0.3492063492063492,0.5833333333333334
0.6507936507936507,0.5333333333333333,0.6666666666666667,0.5873015873015873,0.48333333333333334
0.4761904761904762,0.38333333333333336,0.19047619047619047,0.4603174603174603,0.08333333333333334
0.2185755989,0.3011336352,0.24660175590000002,0.26458471570000003,0.24137190530000002
0.2978911627,0.3001786315,0.29899239569999997,0.306103435,0.3012535745
0.7936507936507937,0.8666666666666667,0.8412698412698413,0.8888888888888888,0.7166666666666667
0.7301587301587301,0.9166666666666667,0.8253968253968255,0.873015873015873,0.7666666666666667
0.4761904761904762,0.5,0.5555555555555556,0.41269841269841273,0.48333333333333334


==> tablesv2/cross_kfold_ablation/CK/0001.csv <==
ac1,ac2,ac3,ac4,ac5
0.24734569820000002,0.2774224088,0.279137319,0.2651178774,0.2672853616
0.15873015873015872,0.33333333333333337,0.3492063492063492,0.6031746031746031,0.41666666666666663
0.6825396825396826,0.5666666666666667,0.6507936507936507,0.7301587301587301,0.4
0.6349206349206349,0.2833333333333333,0.15873015873015872,0.4444444444444444,0.21666666666666667
0.25665402,0.2726839711,0.2785566124,0.27979441860000004,0.2543744699
0.2698412698412698,0.25,0.2698412698412698,0.28571428571428575,0.26666666666666666
0.746031746031746,0.6833333333333332,0.9206349206349206,0.7301587301587301,0.7166666666666667
0.5714285714285715,0.9166666666666667,0.7619047619047619,0.8095238095238095,0.7333333333333333
0.42857142857142855,0.5166666666666666,0.5714285714285715,0.4603174603174603,0.6


==> tablesv2/cross_kfold_ablation/CK/0010.csv <==
ac1,ac2,ac3,ac4,ac5
0.2922457979,0.21926956239999998,0.17913490329999998,0.2891774864,0.2635631309
0.31746031746031744,0.18333333333333332,0.4444444444444444,0.28571428571428575,0.21666666666666667
0.5396825396825397,0.7166666666666667,0.7619047619047619,0.6507936507936507,0.08333333333333334
0.4920634920634921,0.2333333333333333,0.2222222222222222,0.07936507936507936,0.21666666666666667
0.28211987369999997,0.2600468875,0.2586663067,0.2325478293,0.2328306027
0.28899463000000003,0.2925125031,0.28635763319999996,0.28476994520000004,0.2861283529
0.8571428571428571,0.6333333333333333,0.6825396825396826,0.42857142857142855,0.7333333333333333
0.8571428571428571,0.9166666666666667,0.873015873015873,0.6190476190476191,0.7666666666666667
0.4761904761904762,0.43333333333333335,0.41269841269841273,0.42857142857142855,0.5166666666666666


==> tablesv2/cross_kfold_ablation/CK/1000.csv <==
ac1,ac2,ac3,ac4,ac5
0.9365079365079364,0.9166666666666667,0.9523809523809524,0.9206349206349206,0.9166666666666667
0.873015873015873,0.8666666666666667,0.9206349206349206,0.9365079365079364,0.8333333333333333
0.8095238095238095,0.9666666666666667,0.9841269841269842,0.9365079365079364,0.5833333333333334
0.7936507936507937,0.7333333333333333,0.9841269841269842,0.9365079365079364,0.4666666666666666
0.8571428571428571,0.85,0.8412698412698413,0.9047619047619048,0.8666666666666667
0.9206349206349206,0.9333333333333332,0.9206349206349206,0.8571428571428571,0.8166666666666668
0.8412698412698413,0.9166666666666667,0.873015873015873,0.873015873015873,0.8333333333333333
0.7777777777777777,0.8833333333333333,0.8095238095238095,0.8253968253968255,0.7666666666666667
0.9365079365079364,0.9166666666666667,0.9523809523809524,0.9523809523809524,0.95


==> tablesv2/cross_kfold_ablation/CK/1001.csv <==
ac1,ac2,ac3,ac4,ac5
0.9047619047619048,0.9166666666666667,1.0,0.9206349206349206,0.95
0.7619047619047619,0.7833333333333333,0.9047619047619048,0.9523809523809524,0.8666666666666667
0.873015873015873,0.9333333333333332,0.9365079365079364,0.8888888888888888,0.7
0.9047619047619048,0.9333333333333332,0.746031746031746,0.873015873015873,0.35
0.9047619047619048,0.8333333333333333,0.8412698412698413,0.9047619047619048,0.8833333333333333
0.9206349206349206,0.9333333333333332,0.9047619047619048,0.873015873015873,0.8
0.8412698412698413,0.9166666666666667,0.873015873015873,0.873015873015873,0.8166666666666668
0.8253968253968255,0.8833333333333333,0.873015873015873,0.8253968253968255,0.8833333333333333
0.9365079365079364,0.9666666666666667,0.9682539682539683,0.9523809523809524,0.9333333333333332


==> tablesv2/cross_kfold_ablation/CK/1010.csv <==
ac1,ac2,ac3,ac4,ac5
0.8571428571428571,0.9,0.9523809523809524,0.9841269841269842,0.95
0.8253968253968255,0.8166666666666668,0.8412698412698413,0.09523809523809523,0.16666666666666669
0.8571428571428571,0.9666666666666667,0.9682539682539683,0.9523809523809524,0.13333333333333333
0.8412698412698413,0.25,0.20634920634920637,0.19047619047619047,0.26666666666666666
0.8888888888888888,0.8166666666666668,0.8571428571428571,0.9047619047619048,0.8166666666666668
0.9047619047619048,0.85,0.9047619047619048,0.28571428571428575,0.9
0.8571428571428571,0.85,0.873015873015873,0.8888888888888888,0.8666666666666667
0.7777777777777777,0.8666666666666667,0.873015873015873,0.8095238095238095,0.7666666666666667
0.9206349206349206,0.95,0.9523809523809524,0.8571428571428571,0.9666666666666667


==> tablesv2/cross_kfold_ablation/MMI/0000.csv <==
ac1,ac2,ac3,ac4,ac5
0.27191494,0.1668338643,0.19876743909999997,0.2778850202,0.26271299989999997
0.48484848484848486,0.36111111111111116,0.21875,0.3125,0.2571428571428572
0.48484848484848486,0.4444444444444444,0.375,0.5,0.22857142857142856
0.30303030303030304,0.1388888888888889,0.15625,0.21875,0.11428571428571428
0.1273480722,0.1747821733,0.2571102379,0.1665761313,0.2427903835
0.203240199,0.21230552060000002,0.1942315671,0.1948989434,0.21514811309999998
0.48484848484848486,0.4444444444444444,0.40625,0.5,0.4
0.48484848484848486,0.36111111111111116,0.375,0.53125,0.37142857142857144
0.36363636363636365,0.3055555555555556,0.15625,0.34375,0.17142857142857143


==> tablesv2/cross_kfold_ablation/MMI/0001.csv <==
ac1,ac2,ac3,ac4,ac5
0.30447381149999997,0.1691175522,0.2583346361,0.0753842358,0.2019362645
0.2121212121212121,0.3055555555555556,0.21875,0.3125,0.17142857142857143
0.30303030303030304,0.4444444444444444,0.34375,0.53125,0.3142857142857143
0.30303030303030304,0.19444444444444442,0.28125,0.1875,0.2571428571428572
0.2397673584,0.23621299059999998,0.1531986892,0.2191039666,0.24403299520000002
0.2727272727272727,0.2777777777777778,0.09375,0.25,0.14285714285714288
0.48484848484848486,0.5555555555555556,0.6875,0.4375,0.6285714285714286
0.3939393939393939,0.33333333333333337,0.40625,0.5,0.42857142857142855
0.2121212121212121,0.36111111111111116,0.40625,0.25,0.3142857142857143


==> tablesv2/cross_kfold_ablation/MMI/0010.csv <==
ac1,ac2,ac3,ac4,ac5
0.2310183038,0.2371242311,0.2024195807,0.1928271651,0.2933471337
0.18181818181818182,0.2222222222222222,0.09375,0.25,0.28571428571428575
0.2727272727272727,0.19444444444444442,0.09375,0.25,0.17142857142857143
0.24242424242424243,0.027777777777777776,0.28125,0.125,0.2571428571428572
0.28968824390000003,0.1542843254,0.1373249652,0.253612841,0.1863957745
0.2324331096,0.1990223525,0.29328135580000003,0.2694741109,0.1888219647
0.2727272727272727,0.1388888888888889,0.25,0.3125,0.28571428571428575
0.36363636363636365,0.2777777777777778,0.25,0.3125,0.22857142857142856
0.18181818181818182,0.33333333333333337,0.21875,0.28125,0.2


==> tablesv2/cross_kfold_ablation/MMI/1000.csv <==
ac1,ac2,ac3,ac4,ac5
0.6060606060606061,0.6666666666666667,0.5625,0.6875,0.8571428571428571
0.7878787878787878,0.6666666666666667,0.1875,0.625,0.7142857142857143
0.5151515151515151,0.5833333333333334,0.6875,0.6875,0.6
0.36363636363636365,0.5277777777777778,0.71875,0.53125,0.3142857142857143
0.6060606060606061,0.6111111111111112,0.46875,0.59375,0.5714285714285715
0.6363636363636364,0.6111111111111112,0.53125,0.59375,0.6857142857142857
0.6060606060606061,0.6388888888888888,0.65625,0.53125,0.7428571428571429
0.5454545454545454,0.36111111111111116,0.5,0.53125,0.45714285714285713
0.5757575757575758,0.6388888888888888,0.53125,0.625,0.8571428571428571


==> tablesv2/cross_kfold_ablation/MMI/1001.csv <==
ac1,ac2,ac3,ac4,ac5
0.7272727272727273,0.7222222222222223,0.625,0.59375,0.7714285714285714
0.45454545454545453,0.5555555555555556,0.46875,0.65625,0.8
0.6666666666666667,0.7222222222222223,0.625,0.53125,0.4857142857142857
0.696969696969697,0.6388888888888888,0.4375,0.4375,0.28571428571428575
0.5757575757575758,0.5833333333333334,0.5,0.65625,0.6
0.6666666666666667,0.5833333333333334,0.59375,0.53125,0.6285714285714286
0.6627727622,0.6196898543,0.5725239824,0.6243539415,0.7287910596
0.4242424242424242,0.5,0.46875,0.5625,0.6285714285714286
0.5454545454545454,0.6666666666666667,0.71875,0.59375,0.7714285714285714


==> tablesv2/cross_kfold_ablation/MMI/1010.csv <==
ac1,ac2,ac3,ac4,ac5
0.36363636363636365,0.5277777777777778,0.34375,0.34375,0.5142857142857143
0.15151515151515152,0.2222222222222222,0.1875,0.15625,0.05714285714285714
0.09090909090909091,0.08333333333333334,0.0625,0.15625,0.14285714285714288
0.2727272727272727,0.2777777777777778,0.1875,0.15625,0.2571428571428572
0.33333333333333337,0.2222222222222222,0.3125,0.4375,0.3142857142857143
0.3939393939393939,0.5833333333333334,0.3125,0.25,0.5142857142857143
0.12121212121212122,0.2777777777777778,0.25,0.21875,0.11428571428571428
0.18181818181818182,0.3055555555555556,0.1875,0.09375,0.2
0.45454545454545453,0.2777777777777778,0.3125,0.25,0.5142857142857143


==> tablesv2/cross_kfold_ablation/MUG/0000.csv <==
ac1,ac2,ac3,ac4,ac5
0.2005246265,0.20045252009999998,0.20158075579999998,0.20164988869999997,0.2004873282
0.45212765957446804,0.6140350877192983,0.6089385474860335,0.6123595505617978,0.5371428571428571
0.6329787234042553,0.6666666666666667,0.7039106145251397,0.6573033707865169,0.44
0.4042553191489362,0.6140350877192983,0.6927374301675978,0.34269662921348315,0.56
0.23353033029999998,0.1818915217,0.1864770279,0.1836726993,0.2141941621
0.1452858826,0.1901828695,0.1023928281,0.2016861505,0.1665111745
0.7925531914893617,0.8070175438596492,0.8379888268156425,0.8258426966292134,0.7714285714285714
0.7074468085106383,0.8304093567251463,0.8435754189944135,0.8258426966292134,0.8
0.46808510638297873,0.5497076023391813,0.5363128491620112,0.44943820224719105,0.5371428571428571


==> tablesv2/cross_kfold_ablation/MUG/0001.csv <==
ac1,ac2,ac3,ac4,ac5
0.21207321960000003,0.20691663200000002,0.2251624509,0.2197843543,0.2228288431
0.4148936170212766,0.5672514619883041,0.547486033519553,0.3258426966292135,0.68
0.6117021276595744,0.6198830409356725,0.7150837988826815,0.6292134831460674,0.41714285714285715
0.45744680851063824,0.6842105263157895,0.6368715083798883,0.3089887640449438,0.5885714285714285
0.2679505607,0.2141924325,0.2170486,0.2196214545,0.22805412220000001
0.18456447369999998,0.17731976370000002,0.1947934228,0.1895637778,0.16658246200000001
0.6276595744680852,0.7017543859649124,0.8826815642458101,0.7584269662921348,0.7371428571428571
0.6223404255319148,0.8245614035087719,0.8212290502793296,0.6910112359550561,0.7657142857142857
0.45212765957446804,0.5672514619883041,0.6424581005586592,0.3820224719101124,0.56


==> tablesv2/cross_kfold_ablation/MUG/0010.csv <==
ac1,ac2,ac3,ac4,ac5
0.1807221379,0.1743299814,0.17910902499999998,0.1797677915,0.207488105
0.1914893617021277,0.2046783625730994,0.1899441340782123,0.17977528089887643,0.18857142857142858
0.2925531914893617,0.18128654970760233,0.1899441340782123,0.21348314606741575,0.11428571428571428
0.2393617021276596,0.14035087719298245,0.1564245810055866,0.1292134831460674,0.19428571428571428
0.1724806391,0.2030883525,0.18334182219999998,0.1738569654,0.2040492208
0.152564222,0.1451234608,0.158913797,0.1647209094,0.2052707471
0.23404255319148937,0.28654970760233917,0.35754189944134074,0.20786516853932585,0.3942857142857143
0.324468085106383,0.32748538011695905,0.41340782122905023,0.20786516853932585,0.3142857142857143
0.16489361702127658,0.2222222222222222,0.17877094972067037,0.2359550561797753,0.2914285714285714


==> tablesv2/cross_kfold_ablation/MUG/1000.csv <==
ac1,ac2,ac3,ac4,ac5
0.8670212765957447,0.9356725146198831,0.8938547486033519,0.9044943820224719,0.9142857142857143
0.8563829787234043,0.8713450292397661,0.22905027932960895,0.853932584269663,0.8914285714285713
0.8138297872340425,0.9005847953216375,0.8715083798882682,0.8707865168539325,0.6228571428571429
0.7606382978723404,0.8362573099415205,0.9106145251396649,0.8033707865168539,0.7714285714285714
0.7712765957446809,0.8888888888888888,0.8435754189944135,0.8033707865168539,0.8685714285714287
0.7978723404255319,0.9181286549707601,0.8715083798882682,0.7865168539325843,0.8914285714285713
0.8404255319148937,0.8771929824561404,0.8938547486033519,0.8202247191011236,0.8342857142857143
0.7872340425531915,0.8245614035087719,0.776536312849162,0.7471910112359551,0.8285714285714286
0.8617021276595744,0.8830409356725145,0.9385474860335195,0.8820224719101124,0.92


==> tablesv2/cross_kfold_ablation/MUG/1001.csv <==
ac1,ac2,ac3,ac4,ac5
0.8936170212765957,0.9181286549707601,0.9329608938547486,0.8764044943820225,0.9257142857142857
0.6914893617021276,0.8479532163742689,0.8435754189944135,0.8146067415730337,0.9257142857142857
0.8297872340425532,0.8947368421052632,0.8659217877094971,0.7921348314606742,0.7257142857142856
0.2180851063829787,0.8771929824561404,0.8268156424581005,0.8426966292134831,0.49142857142857144
0.7712765957446809,0.8713450292397661,0.8770949720670391,0.797752808988764,0.8971428571428571
0.8138297872340425,0.8947368421052632,0.8715083798882682,0.8258426966292134,0.92
0.8404255319148937,0.8771929824561404,0.8938547486033519,0.8258426966292134,0.8342857142857143
0.8191489361702128,0.8187134502923976,0.8212290502793296,0.8370786516853933,0.8114285714285714
0.8457446808510639,0.8713450292397661,0.9050279329608938,0.8707865168539325,0.9257142857142857


==> tablesv2/cross_kfold_ablation/MUG/1010.csv <==
ac1,ac2,ac3,ac4,ac5
0.6170212765957447,0.6842105263157895,0.5363128491620112,0.5842696629213483,0.56
0.1702127659574468,0.15204678362573099,0.17318435754189945,0.12359550561797754,0.20571428571428574
0.14361702127659576,0.13450292397660818,0.17877094972067037,0.1910112359550562,0.15428571428571428
0.18085106382978722,0.1929824561403509,0.17877094972067037,0.17977528089887643,0.19428571428571428
0.39361702127659576,0.34502923976608185,0.5921787709497207,0.5786516853932584,0.32
0.39893617021276595,0.52046783625731,0.41340782122905023,0.1910112359550562,0.4685714285714285
0.22872340425531912,0.1286549707602339,0.16759776536312848,0.16853932584269665,0.16571428571428573
0.18085106382978722,0.21637426900584797,0.22905027932960895,0.1348314606741573,0.21714285714285717
0.7127659574468085,0.2807017543859649,0.5139664804469274,0.5393258426966292,0.5371428571428571


==> tablesv2/cross_kfold_ablation/OULU/0000.csv <==
ac1,ac2,ac3,ac4,ac5
0.2264975248,0.1531470053,0.2402210183,0.0962109083,0.2011163438
0.39583333333333337,0.34375,0.41666666666666663,0.35416666666666663,0.44791666666666663
0.47916666666666663,0.46875,0.42708333333333337,0.5625,0.4375
0.4375,0.39583333333333337,0.375,0.53125,0.15625
0.2122895011,0.18668092909999998,0.2115172946,0.1775473328,0.1715612389
0.21625545549999997,0.197901852,0.1785757138,0.1284573816,0.2034322911
0.6770833333333333,0.7083333333333333,0.7604166666666667,0.7395833333333333,0.65625
0.6041666666666666,0.6666666666666667,0.6041666666666666,0.6145833333333334,0.5208333333333334
0.36458333333333337,0.32291666666666663,0.3020833333333333,0.40625,0.375


==> tablesv2/cross_kfold_ablation/OULU/0001.csv <==
ac1,ac2,ac3,ac4,ac5
0.220975918,0.22085176839999998,0.1931940291,0.2128577925,0.188782662
0.3125,0.2708333333333333,0.17708333333333331,0.16666666666666669,0.2604166666666667
0.5,0.47916666666666663,0.48958333333333337,0.5833333333333334,0.41666666666666663
0.44791666666666663,0.32291666666666663,0.46875,0.6041666666666666,0.16666666666666669
0.2357666196,0.2218470923,0.1993228631,0.1835547141,0.1958243109
0.1866158697,0.1705751211,0.1516954788,0.18518334029999997,0.1687217401
0.5520833333333334,0.5625,0.8229166666666667,0.6666666666666667,0.59375
0.35416666666666663,0.6666666666666667,0.53125,0.59375,0.5833333333333334
0.375,0.375,0.33333333333333337,0.34375,0.35416666666666663


==> tablesv2/cross_kfold_ablation/OULU/0010.csv <==
ac1,ac2,ac3,ac4,ac5
0.18341824909999999,0.1815804613,0.1820939928,0.152862325,0.26532878579999997
0.16666666666666669,0.17708333333333331,0.16666666666666669,0.16666666666666669,0.15625
0.2708333333333333,0.19791666666666669,0.1875,0.15625,0.16666666666666669
0.23958333333333331,0.16666666666666669,0.17708333333333331,0.16666666666666669,0.16666666666666669
0.2038134681,0.13315980160000002,0.2186431773,0.18905662199999998,0.17343343090000002
0.1932678895,0.1943277343,0.18326301279999999,0.18522635480000002,0.19162340530000002
0.21875,0.21875,0.3020833333333333,0.21875,0.2604166666666667
0.2916666666666667,0.34375,0.44791666666666663,0.22916666666666669,0.23958333333333331
0.20833333333333331,0.23958333333333331,0.22916666666666669,0.1875,0.20833333333333331


==> tablesv2/cross_kfold_ablation/OULU/1000.csv <==
ac1,ac2,ac3,ac4,ac5
0.7708333333333333,0.7916666666666667,0.7604166666666667,0.8125,0.8020833333333333
0.6666666666666667,0.75,0.2604166666666667,0.8333333333333333,0.7604166666666667
0.6875,0.71875,0.6875,0.7916666666666667,0.53125
0.53125,0.2916666666666667,0.7916666666666667,0.84375,0.16666666666666669
0.625,0.6875,0.65625,0.7604166666666667,0.6041666666666666
0.65625,0.6770833333333333,0.6770833333333333,0.7291666666666667,0.7083333333333333
0.7395833333333333,0.7083333333333333,0.7291666666666667,0.8229166666666667,0.7395833333333333
0.5833333333333334,0.6354166666666666,0.6666666666666667,0.5416666666666666,0.59375
0.8229166666666667,0.6979166666666667,0.8333333333333333,0.8854166666666667,0.8125


==> tablesv2/cross_kfold_ablation/OULU/1001.csv <==
ac1,ac2,ac3,ac4,ac5
0.7708333333333333,0.78125,0.78125,0.8333333333333333,0.7291666666666667
0.5625,0.7395833333333333,0.6770833333333333,0.7916666666666667,0.75
0.7708333333333333,0.6979166666666667,0.78125,0.75,0.5833333333333334
0.6666666666666667,0.65625,0.41666666666666663,0.8229166666666667,0.33333333333333337
0.6770833333333333,0.65625,0.6145833333333334,0.8020833333333333,0.75
0.6875,0.6875,0.6875,0.78125,0.71875
0.7395833333333333,0.71875,0.7395833333333333,0.8229166666666667,0.71875
0.6145833333333334,0.65625,0.7291666666666667,0.65625,0.6041666666666666
0.7395833333333333,0.7708333333333333,0.7708333333333333,0.84375,0.8229166666666667


==> tablesv2/cross_kfold_ablation/OULU/1010.csv <==
ac1,ac2,ac3,ac4,ac5
0.4375,0.45833333333333337,0.6041666666666666,0.5208333333333334,0.5104166666666666
0.14583333333333334,0.20833333333333331,0.17708333333333331,0.17708333333333331,0.19791666666666669
0.21875,0.14583333333333334,0.15625,0.21875,0.16666666666666669
0.16666666666666669,0.16666666666666669,0.16666666666666669,0.16666666666666669,0.15625
0.36458333333333337,0.28125,0.36458333333333337,0.40625,0.34375
0.46875,0.38541666666666663,0.35416666666666663,0.16666666666666669,0.44791666666666663
0.15625,0.1875,0.17708333333333331,0.16666666666666669,0.28125
0.16666666666666669,0.2708333333333333,0.21875,0.15625,0.23958333333333331
0.5416666666666666,0.2604166666666667,0.47916666666666663,0.5729166666666666,0.5520833333333334


==> tablesv2/cross_kfold_ablation/models/C3D.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.254,0028,0.194,0049,0.192,0017,0.200,0021,0.210,0028
--,R,0.253,0019,0.204,0058,0.184,0029,0.187,0014,0.207,0030
--,S,0.268,0011,0.218,0034,0.207,0019,0.229,0020,0.231,0021
1,--,0.864,0022,0.570,0053,0.667,0055,0.835,0043,0.734,0043
1,R,0.857,0036,0.324,0069,0.352,0041,0.446,0116,0.495,0066
1,S,0.873,0031,0.583,0050,0.700,0067,0.843,0049,0.750,0049


==> tablesv2/cross_kfold_ablation/models/I3D.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.821,0061,0.447,0040,0.708,0038,0.807,0024,0.696,0041
--,R,0.667,0141,0.252,0060,0.244,0033,0.296,0071,0.365,0076
--,S,0.759,0083,0.559,0091,0.640,0100,0.742,0083,0.675,0089
1,--,0.867,0029,0.635,0069,0.748,0039,0.853,0028,0.776,0041
1,R,0.867,0013,0.196,0067,0.194,0045,0.172,0032,0.357,0039
1,S,0.864,0034,0.642,0052,0.748,0039,0.854,0026,0.777,0038


==> tablesv2/cross_kfold_ablation/models/Inceptionv3-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.505,0117,0.327,0093,0.392,0039,0.565,0063,0.447,0078
--,R,0.290,0091,0.207,0066,0.167,0007,0.191,0008,0.213,0043
--,S,0.372,0143,0.244,0056,0.237,0056,0.507,0124,0.340,0095
1,--,0.886,0038,0.596,0211,0.654,0204,0.740,0256,0.719,0177
1,R,0.549,0342,0.155,0055,0.181,0021,0.165,0027,0.263,0111
1,S,0.854,0072,0.587,0129,0.704,0080,0.825,0076,0.742,0089


==> tablesv2/cross_kfold_ablation/models/ResNet101-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.319,0155,0.186,0068,0.379,0124,0.523,0130,0.352,0119
--,R,0.249,0134,0.187,0096,0.183,0028,0.172,0040,0.198,0075
--,S,0.348,0173,0.245,0046,0.402,0148,0.535,0136,0.382,0126
1,--,0.783,0183,0.491,0143,0.525,0267,0.816,0054,0.654,0162
1,R,0.351,0247,0.230,0049,0.165,0004,0.185,0007,0.233,0077
1,S,0.761,0215,0.499,0150,0.579,0179,0.651,0258,0.623,0200


==> tablesv2/cross_kfold_ablation/models/ResNet18-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.584,0069,0.407,0099,0.475,0048,0.620,0093,0.522,0077
--,R,0.550,0245,0.196,0063,0.196,0040,0.198,0058,0.285,0102
--,S,0.606,0116,0.387,0088,0.494,0053,0.599,0098,0.521,0089
1,--,0.856,0149,0.615,0066,0.683,0085,0.816,0101,0.742,0100
1,R,0.776,0324,0.107,0036,0.181,0031,0.160,0021,0.306,0103
1,S,0.866,0087,0.606,0087,0.717,0073,0.822,0059,0.753,0076


==> tablesv2/cross_kfold_ablation/models/ResNet3D-101.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.486,0046,0.268,0087,0.354,0037,0.508,0041,0.404,0053
--,R,0.453,0038,0.243,0056,0.215,0018,0.219,0045,0.282,0039
--,S,0.515,0065,0.309,0071,0.356,0017,0.521,0092,0.425,0061
1,--,0.942,0014,0.646,0112,0.810,0062,0.897,0028,0.824,0054
1,R,0.929,0039,0.362,0104,0.481,0115,0.517,0138,0.572,0099
1,S,0.951,0015,0.659,0082,0.790,0038,0.884,0028,0.821,0041


==> tablesv2/cross_kfold_ablation/models/ResNet3D-18.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.822,0068,0.425,0070,0.602,0047,0.801,0049,0.663,0058
--,R,0.807,0106,0.286,0048,0.310,0080,0.318,0065,0.430,0075
--,S,0.759,0112,0.412,0054,0.546,0105,0.745,0078,0.615,0087
1,--,0.813,0041,0.479,0066,0.604,0043,0.793,0031,0.672,0045
1,R,0.819,0044,0.194,0067,0.210,0043,0.196,0034,0.355,0047
1,S,0.858,0027,0.517,0072,0.652,0044,0.822,0008,0.712,0038


==> tablesv2/cross_kfold_ablation/models/VGG16-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.282,0030,0.236,0045,0.183,0053,0.201,0001,0.226,0032
--,R,0.249,0043,0.231,0035,0.193,0038,0.184,0012,0.214,0032
--,S,0.267,0011,0.202,0078,0.207,0014,0.217,0007,0.223,0028
1,--,0.929,0014,0.676,0101,0.787,0019,0.903,0023,0.824,0039
1,R,0.929,0045,0.419,0084,0.506,0058,0.596,0051,0.612,0060
1,S,0.938,0034,0.688,0067,0.779,0033,0.909,0021,0.829,0039


==> tablesv2/cross_kfold_ablation/models/c3d-block-lstm.csv <==
ft,da,ckmean,ckstd,mmimean,mmistd,oulumean,oulustd,mugmean,mugstd,meanmean,meanstd
--,--,0.301,0003,0.204,0009,0.185,0031,0.161,0035,0.213,0019
--,R,0.288,0003,0.237,0040,0.190,0004,0.165,0021,0.220,0017
--,S,0.268,0011,0.207,0075,0.173,0013,0.183,0010,0.208,0027
1,--,0.890,0045,0.612,0051,0.690,0026,0.853,0052,0.761,0043
1,R,0.769,0243,0.411,0124,0.365,0107,0.398,0112,0.486,0146
1,S,0.886,0048,0.601,0045,0.713,0036,0.865,0040,0.766,0042


==> tablesv2/cross_kfold_ablation_merge_models/CK/0000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.2755103444,0.2304649745,0.2923334475,0.32048888839999995,0.2927277193,0.5238095238095238,0.4,0.6666666666666667,0.3492063492063492,0.5833333333333334,0.6507936507936507,0.5333333333333333,0.6666666666666667,0.5873015873015873,0.48333333333333334,0.4761904761904762,0.38333333333333336,0.19047619047619047,0.4603174603174603,0.08333333333333334,0.2185755989,0.3011336352,0.24660175590000002,0.26458471570000003,0.24137190530000002,0.2978911627,0.3001786315,0.29899239569999997,0.306103435,0.3012535745,0.7936507936507937,0.8666666666666667,0.8412698412698413,0.8888888888888888,0.7166666666666667,0.7301587301587301,0.9166666666666667,0.8253968253968255,0.873015873015873,0.7666666666666667,0.4761904761904762,0.5,0.5555555555555556,0.41269841269841273,0.48333333333333334


==> tablesv2/cross_kfold_ablation_merge_models/CK/0001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.24734569820000002,0.2774224088,0.279137319,0.2651178774,0.2672853616,0.15873015873015872,0.33333333333333337,0.3492063492063492,0.6031746031746031,0.41666666666666663,0.6825396825396826,0.5666666666666667,0.6507936507936507,0.7301587301587301,0.4,0.6349206349206349,0.2833333333333333,0.15873015873015872,0.4444444444444444,0.21666666666666667,0.25665402,0.2726839711,0.2785566124,0.27979441860000004,0.2543744699,0.2698412698412698,0.25,0.2698412698412698,0.28571428571428575,0.26666666666666666,0.746031746031746,0.6833333333333332,0.9206349206349206,0.7301587301587301,0.7166666666666667,0.5714285714285715,0.9166666666666667,0.7619047619047619,0.8095238095238095,0.7333333333333333,0.42857142857142855,0.5166666666666666,0.5714285714285715,0.4603174603174603,0.6


==> tablesv2/cross_kfold_ablation_merge_models/CK/0010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.2922457979,0.21926956239999998,0.17913490329999998,0.2891774864,0.2635631309,0.31746031746031744,0.18333333333333332,0.4444444444444444,0.28571428571428575,0.21666666666666667,0.5396825396825397,0.7166666666666667,0.7619047619047619,0.6507936507936507,0.08333333333333334,0.4920634920634921,0.2333333333333333,0.2222222222222222,0.07936507936507936,0.21666666666666667,0.28211987369999997,0.2600468875,0.2586663067,0.2325478293,0.2328306027,0.28899463000000003,0.2925125031,0.28635763319999996,0.28476994520000004,0.2861283529,0.8571428571428571,0.6333333333333333,0.6825396825396826,0.42857142857142855,0.7333333333333333,0.8571428571428571,0.9166666666666667,0.873015873015873,0.6190476190476191,0.7666666666666667,0.4761904761904762,0.43333333333333335,0.41269841269841273,0.42857142857142855,0.5166666666666666


==> tablesv2/cross_kfold_ablation_merge_models/CK/1000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.9365079365079364,0.9166666666666667,0.9523809523809524,0.9206349206349206,0.9166666666666667,0.873015873015873,0.8666666666666667,0.9206349206349206,0.9365079365079364,0.8333333333333333,0.8095238095238095,0.9666666666666667,0.9841269841269842,0.9365079365079364,0.5833333333333334,0.7936507936507937,0.7333333333333333,0.9841269841269842,0.9365079365079364,0.4666666666666666,0.8571428571428571,0.85,0.8412698412698413,0.9047619047619048,0.8666666666666667,0.9206349206349206,0.9333333333333332,0.9206349206349206,0.8571428571428571,0.8166666666666668,0.8412698412698413,0.9166666666666667,0.873015873015873,0.873015873015873,0.8333333333333333,0.7777777777777777,0.8833333333333333,0.8095238095238095,0.8253968253968255,0.7666666666666667,0.9365079365079364,0.9166666666666667,0.9523809523809524,0.9523809523809524,0.95


==> tablesv2/cross_kfold_ablation_merge_models/CK/1001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.9047619047619048,0.9166666666666667,1.0,0.9206349206349206,0.95,0.7619047619047619,0.7833333333333333,0.9047619047619048,0.9523809523809524,0.8666666666666667,0.873015873015873,0.9333333333333332,0.9365079365079364,0.8888888888888888,0.7,0.9047619047619048,0.9333333333333332,0.746031746031746,0.873015873015873,0.35,0.9047619047619048,0.8333333333333333,0.8412698412698413,0.9047619047619048,0.8833333333333333,0.9206349206349206,0.9333333333333332,0.9047619047619048,0.873015873015873,0.8,0.8412698412698413,0.9166666666666667,0.873015873015873,0.873015873015873,0.8166666666666668,0.8253968253968255,0.8833333333333333,0.873015873015873,0.8253968253968255,0.8833333333333333,0.9365079365079364,0.9666666666666667,0.9682539682539683,0.9523809523809524,0.9333333333333332


==> tablesv2/cross_kfold_ablation_merge_models/CK/1010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8571428571428571,0.9,0.9523809523809524,0.9841269841269842,0.95,0.8253968253968255,0.8166666666666668,0.8412698412698413,0.09523809523809523,0.16666666666666669,0.8571428571428571,0.9666666666666667,0.9682539682539683,0.9523809523809524,0.13333333333333333,0.8412698412698413,0.25,0.20634920634920637,0.19047619047619047,0.26666666666666666,0.8888888888888888,0.8166666666666668,0.8571428571428571,0.9047619047619048,0.8166666666666668,0.9047619047619048,0.85,0.9047619047619048,0.28571428571428575,0.9,0.8571428571428571,0.85,0.873015873015873,0.8888888888888888,0.8666666666666667,0.7777777777777777,0.8666666666666667,0.873015873015873,0.8095238095238095,0.7666666666666667,0.9206349206349206,0.95,0.9523809523809524,0.8571428571428571,0.9666666666666667


==> tablesv2/cross_kfold_ablation_merge_models/MMI/0000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.27191494,0.1668338643,0.19876743909999997,0.2778850202,0.26271299989999997,0.48484848484848486,0.36111111111111116,0.21875,0.3125,0.2571428571428572,0.48484848484848486,0.4444444444444444,0.375,0.5,0.22857142857142856,0.30303030303030304,0.1388888888888889,0.15625,0.21875,0.11428571428571428,0.1273480722,0.1747821733,0.2571102379,0.1665761313,0.2427903835,0.203240199,0.21230552060000002,0.1942315671,0.1948989434,0.21514811309999998,0.48484848484848486,0.4444444444444444,0.40625,0.5,0.4,0.48484848484848486,0.36111111111111116,0.375,0.53125,0.37142857142857144,0.36363636363636365,0.3055555555555556,0.15625,0.34375,0.17142857142857143


==> tablesv2/cross_kfold_ablation_merge_models/MMI/0001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.30447381149999997,0.1691175522,0.2583346361,0.0753842358,0.2019362645,0.2121212121212121,0.3055555555555556,0.21875,0.3125,0.17142857142857143,0.30303030303030304,0.4444444444444444,0.34375,0.53125,0.3142857142857143,0.30303030303030304,0.19444444444444442,0.28125,0.1875,0.2571428571428572,0.2397673584,0.23621299059999998,0.1531986892,0.2191039666,0.24403299520000002,0.2727272727272727,0.2777777777777778,0.09375,0.25,0.14285714285714288,0.48484848484848486,0.5555555555555556,0.6875,0.4375,0.6285714285714286,0.3939393939393939,0.33333333333333337,0.40625,0.5,0.42857142857142855,0.2121212121212121,0.36111111111111116,0.40625,0.25,0.3142857142857143


==> tablesv2/cross_kfold_ablation_merge_models/MMI/0010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.2310183038,0.2371242311,0.2024195807,0.1928271651,0.2933471337,0.18181818181818182,0.2222222222222222,0.09375,0.25,0.28571428571428575,0.2727272727272727,0.19444444444444442,0.09375,0.25,0.17142857142857143,0.24242424242424243,0.027777777777777776,0.28125,0.125,0.2571428571428572,0.28968824390000003,0.1542843254,0.1373249652,0.253612841,0.1863957745,0.2324331096,0.1990223525,0.29328135580000003,0.2694741109,0.1888219647,0.2727272727272727,0.1388888888888889,0.25,0.3125,0.28571428571428575,0.36363636363636365,0.2777777777777778,0.25,0.3125,0.22857142857142856,0.18181818181818182,0.33333333333333337,0.21875,0.28125,0.2


==> tablesv2/cross_kfold_ablation_merge_models/MMI/1000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.6060606060606061,0.6666666666666667,0.5625,0.6875,0.8571428571428571,0.7878787878787878,0.6666666666666667,0.1875,0.625,0.7142857142857143,0.5151515151515151,0.5833333333333334,0.6875,0.6875,0.6,0.36363636363636365,0.5277777777777778,0.71875,0.53125,0.3142857142857143,0.6060606060606061,0.6111111111111112,0.46875,0.59375,0.5714285714285715,0.6363636363636364,0.6111111111111112,0.53125,0.59375,0.6857142857142857,0.6060606060606061,0.6388888888888888,0.65625,0.53125,0.7428571428571429,0.5454545454545454,0.36111111111111116,0.5,0.53125,0.45714285714285713,0.5757575757575758,0.6388888888888888,0.53125,0.625,0.8571428571428571


==> tablesv2/cross_kfold_ablation_merge_models/MMI/1001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.7272727272727273,0.7222222222222223,0.625,0.59375,0.7714285714285714,0.45454545454545453,0.5555555555555556,0.46875,0.65625,0.8,0.6666666666666667,0.7222222222222223,0.625,0.53125,0.4857142857142857,0.696969696969697,0.6388888888888888,0.4375,0.4375,0.28571428571428575,0.5757575757575758,0.5833333333333334,0.5,0.65625,0.6,0.6666666666666667,0.5833333333333334,0.59375,0.53125,0.6285714285714286,0.6627727622,0.6196898543,0.5725239824,0.6243539415,0.7287910596,0.4242424242424242,0.5,0.46875,0.5625,0.6285714285714286,0.5454545454545454,0.6666666666666667,0.71875,0.59375,0.7714285714285714


==> tablesv2/cross_kfold_ablation_merge_models/MMI/1010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.36363636363636365,0.5277777777777778,0.34375,0.34375,0.5142857142857143,0.15151515151515152,0.2222222222222222,0.1875,0.15625,0.05714285714285714,0.09090909090909091,0.08333333333333334,0.0625,0.15625,0.14285714285714288,0.2727272727272727,0.2777777777777778,0.1875,0.15625,0.2571428571428572,0.33333333333333337,0.2222222222222222,0.3125,0.4375,0.3142857142857143,0.3939393939393939,0.5833333333333334,0.3125,0.25,0.5142857142857143,0.12121212121212122,0.2777777777777778,0.25,0.21875,0.11428571428571428,0.18181818181818182,0.3055555555555556,0.1875,0.09375,0.2,0.45454545454545453,0.2777777777777778,0.3125,0.25,0.5142857142857143


==> tablesv2/cross_kfold_ablation_merge_models/MUG/0000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.2005246265,0.20045252009999998,0.20158075579999998,0.20164988869999997,0.2004873282,0.45212765957446804,0.6140350877192983,0.6089385474860335,0.6123595505617978,0.5371428571428571,0.6329787234042553,0.6666666666666667,0.7039106145251397,0.6573033707865169,0.44,0.4042553191489362,0.6140350877192983,0.6927374301675978,0.34269662921348315,0.56,0.23353033029999998,0.1818915217,0.1864770279,0.1836726993,0.2141941621,0.1452858826,0.1901828695,0.1023928281,0.2016861505,0.1665111745,0.7925531914893617,0.8070175438596492,0.8379888268156425,0.8258426966292134,0.7714285714285714,0.7074468085106383,0.8304093567251463,0.8435754189944135,0.8258426966292134,0.8,0.46808510638297873,0.5497076023391813,0.5363128491620112,0.44943820224719105,0.5371428571428571


==> tablesv2/cross_kfold_ablation_merge_models/MUG/0001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.21207321960000003,0.20691663200000002,0.2251624509,0.2197843543,0.2228288431,0.4148936170212766,0.5672514619883041,0.547486033519553,0.3258426966292135,0.68,0.6117021276595744,0.6198830409356725,0.7150837988826815,0.6292134831460674,0.41714285714285715,0.45744680851063824,0.6842105263157895,0.6368715083798883,0.3089887640449438,0.5885714285714285,0.2679505607,0.2141924325,0.2170486,0.2196214545,0.22805412220000001,0.18456447369999998,0.17731976370000002,0.1947934228,0.1895637778,0.16658246200000001,0.6276595744680852,0.7017543859649124,0.8826815642458101,0.7584269662921348,0.7371428571428571,0.6223404255319148,0.8245614035087719,0.8212290502793296,0.6910112359550561,0.7657142857142857,0.45212765957446804,0.5672514619883041,0.6424581005586592,0.3820224719101124,0.56


==> tablesv2/cross_kfold_ablation_merge_models/MUG/0010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.1807221379,0.1743299814,0.17910902499999998,0.1797677915,0.207488105,0.1914893617021277,0.2046783625730994,0.1899441340782123,0.17977528089887643,0.18857142857142858,0.2925531914893617,0.18128654970760233,0.1899441340782123,0.21348314606741575,0.11428571428571428,0.2393617021276596,0.14035087719298245,0.1564245810055866,0.1292134831460674,0.19428571428571428,0.1724806391,0.2030883525,0.18334182219999998,0.1738569654,0.2040492208,0.152564222,0.1451234608,0.158913797,0.1647209094,0.2052707471,0.23404255319148937,0.28654970760233917,0.35754189944134074,0.20786516853932585,0.3942857142857143,0.324468085106383,0.32748538011695905,0.41340782122905023,0.20786516853932585,0.3142857142857143,0.16489361702127658,0.2222222222222222,0.17877094972067037,0.2359550561797753,0.2914285714285714


==> tablesv2/cross_kfold_ablation_merge_models/MUG/1000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8670212765957447,0.9356725146198831,0.8938547486033519,0.9044943820224719,0.9142857142857143,0.8563829787234043,0.8713450292397661,0.22905027932960895,0.853932584269663,0.8914285714285713,0.8138297872340425,0.9005847953216375,0.8715083798882682,0.8707865168539325,0.6228571428571429,0.7606382978723404,0.8362573099415205,0.9106145251396649,0.8033707865168539,0.7714285714285714,0.7712765957446809,0.8888888888888888,0.8435754189944135,0.8033707865168539,0.8685714285714287,0.7978723404255319,0.9181286549707601,0.8715083798882682,0.7865168539325843,0.8914285714285713,0.8404255319148937,0.8771929824561404,0.8938547486033519,0.8202247191011236,0.8342857142857143,0.7872340425531915,0.8245614035087719,0.776536312849162,0.7471910112359551,0.8285714285714286,0.8617021276595744,0.8830409356725145,0.9385474860335195,0.8820224719101124,0.92


==> tablesv2/cross_kfold_ablation_merge_models/MUG/1001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.8936170212765957,0.9181286549707601,0.9329608938547486,0.8764044943820225,0.9257142857142857,0.6914893617021276,0.8479532163742689,0.8435754189944135,0.8146067415730337,0.9257142857142857,0.8297872340425532,0.8947368421052632,0.8659217877094971,0.7921348314606742,0.7257142857142856,0.2180851063829787,0.8771929824561404,0.8268156424581005,0.8426966292134831,0.49142857142857144,0.7712765957446809,0.8713450292397661,0.8770949720670391,0.797752808988764,0.8971428571428571,0.8138297872340425,0.8947368421052632,0.8715083798882682,0.8258426966292134,0.92,0.8404255319148937,0.8771929824561404,0.8938547486033519,0.8258426966292134,0.8342857142857143,0.8191489361702128,0.8187134502923976,0.8212290502793296,0.8370786516853933,0.8114285714285714,0.8457446808510639,0.8713450292397661,0.9050279329608938,0.8707865168539325,0.9257142857142857


==> tablesv2/cross_kfold_ablation_merge_models/MUG/1010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.6170212765957447,0.6842105263157895,0.5363128491620112,0.5842696629213483,0.56,0.1702127659574468,0.15204678362573099,0.17318435754189945,0.12359550561797754,0.20571428571428574,0.14361702127659576,0.13450292397660818,0.17877094972067037,0.1910112359550562,0.15428571428571428,0.18085106382978722,0.1929824561403509,0.17877094972067037,0.17977528089887643,0.19428571428571428,0.39361702127659576,0.34502923976608185,0.5921787709497207,0.5786516853932584,0.32,0.39893617021276595,0.52046783625731,0.41340782122905023,0.1910112359550562,0.4685714285714285,0.22872340425531912,0.1286549707602339,0.16759776536312848,0.16853932584269665,0.16571428571428573,0.18085106382978722,0.21637426900584797,0.22905027932960895,0.1348314606741573,0.21714285714285717,0.7127659574468085,0.2807017543859649,0.5139664804469274,0.5393258426966292,0.5371428571428571


==> tablesv2/cross_kfold_ablation_merge_models/OULU/0000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.2264975248,0.1531470053,0.2402210183,0.0962109083,0.2011163438,0.39583333333333337,0.34375,0.41666666666666663,0.35416666666666663,0.44791666666666663,0.47916666666666663,0.46875,0.42708333333333337,0.5625,0.4375,0.4375,0.39583333333333337,0.375,0.53125,0.15625,0.2122895011,0.18668092909999998,0.2115172946,0.1775473328,0.1715612389,0.21625545549999997,0.197901852,0.1785757138,0.1284573816,0.2034322911,0.6770833333333333,0.7083333333333333,0.7604166666666667,0.7395833333333333,0.65625,0.6041666666666666,0.6666666666666667,0.6041666666666666,0.6145833333333334,0.5208333333333334,0.36458333333333337,0.32291666666666663,0.3020833333333333,0.40625,0.375


==> tablesv2/cross_kfold_ablation_merge_models/OULU/0001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.220975918,0.22085176839999998,0.1931940291,0.2128577925,0.188782662,0.3125,0.2708333333333333,0.17708333333333331,0.16666666666666669,0.2604166666666667,0.5,0.47916666666666663,0.48958333333333337,0.5833333333333334,0.41666666666666663,0.44791666666666663,0.32291666666666663,0.46875,0.6041666666666666,0.16666666666666669,0.2357666196,0.2218470923,0.1993228631,0.1835547141,0.1958243109,0.1866158697,0.1705751211,0.1516954788,0.18518334029999997,0.1687217401,0.5520833333333334,0.5625,0.8229166666666667,0.6666666666666667,0.59375,0.35416666666666663,0.6666666666666667,0.53125,0.59375,0.5833333333333334,0.375,0.375,0.33333333333333337,0.34375,0.35416666666666663


==> tablesv2/cross_kfold_ablation_merge_models/OULU/0010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.18341824909999999,0.1815804613,0.1820939928,0.152862325,0.26532878579999997,0.16666666666666669,0.17708333333333331,0.16666666666666669,0.16666666666666669,0.15625,0.2708333333333333,0.19791666666666669,0.1875,0.15625,0.16666666666666669,0.23958333333333331,0.16666666666666669,0.17708333333333331,0.16666666666666669,0.16666666666666669,0.2038134681,0.13315980160000002,0.2186431773,0.18905662199999998,0.17343343090000002,0.1932678895,0.1943277343,0.18326301279999999,0.18522635480000002,0.19162340530000002,0.21875,0.21875,0.3020833333333333,0.21875,0.2604166666666667,0.2916666666666667,0.34375,0.44791666666666663,0.22916666666666669,0.23958333333333331,0.20833333333333331,0.23958333333333331,0.22916666666666669,0.1875,0.20833333333333331


==> tablesv2/cross_kfold_ablation_merge_models/OULU/1000.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.7708333333333333,0.7916666666666667,0.7604166666666667,0.8125,0.8020833333333333,0.6666666666666667,0.75,0.2604166666666667,0.8333333333333333,0.7604166666666667,0.6875,0.71875,0.6875,0.7916666666666667,0.53125,0.53125,0.2916666666666667,0.7916666666666667,0.84375,0.16666666666666669,0.625,0.6875,0.65625,0.7604166666666667,0.6041666666666666,0.65625,0.6770833333333333,0.6770833333333333,0.7291666666666667,0.7083333333333333,0.7395833333333333,0.7083333333333333,0.7291666666666667,0.8229166666666667,0.7395833333333333,0.5833333333333334,0.6354166666666666,0.6666666666666667,0.5416666666666666,0.59375,0.8229166666666667,0.6979166666666667,0.8333333333333333,0.8854166666666667,0.8125


==> tablesv2/cross_kfold_ablation_merge_models/OULU/1001.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.7708333333333333,0.78125,0.78125,0.8333333333333333,0.7291666666666667,0.5625,0.7395833333333333,0.6770833333333333,0.7916666666666667,0.75,0.7708333333333333,0.6979166666666667,0.78125,0.75,0.5833333333333334,0.6666666666666667,0.65625,0.41666666666666663,0.8229166666666667,0.33333333333333337,0.6770833333333333,0.65625,0.6145833333333334,0.8020833333333333,0.75,0.6875,0.6875,0.6875,0.78125,0.71875,0.7395833333333333,0.71875,0.7395833333333333,0.8229166666666667,0.71875,0.6145833333333334,0.65625,0.7291666666666667,0.65625,0.6041666666666666,0.7395833333333333,0.7708333333333333,0.7708333333333333,0.84375,0.8229166666666667


==> tablesv2/cross_kfold_ablation_merge_models/OULU/1010.csv <==
ac1-VGG16-lstm,ac2-VGG16-lstm,ac3-VGG16-lstm,ac4-VGG16-lstm,ac5-VGG16-lstm,ac1-Inceptionv3-lstm,ac2-Inceptionv3-lstm,ac3-Inceptionv3-lstm,ac4-Inceptionv3-lstm,ac5-Inceptionv3-lstm,ac1-ResNet18-lstm,ac2-ResNet18-lstm,ac3-ResNet18-lstm,ac4-ResNet18-lstm,ac5-ResNet18-lstm,ac1-ResNet101-lstm,ac2-ResNet101-lstm,ac3-ResNet101-lstm,ac4-ResNet101-lstm,ac5-ResNet101-lstm,ac1-C3D,ac2-C3D,ac3-C3D,ac4-C3D,ac5-C3D,ac1-c3d-block-lstm,ac2-c3d-block-lstm,ac3-c3d-block-lstm,ac4-c3d-block-lstm,ac5-c3d-block-lstm,ac1-I3D,ac2-I3D,ac3-I3D,ac4-I3D,ac5-I3D,ac1-ResNet3D-18,ac2-ResNet3D-18,ac3-ResNet3D-18,ac4-ResNet3D-18,ac5-ResNet3D-18,ac1-ResNet3D-101,ac2-ResNet3D-101,ac3-ResNet3D-101,ac4-ResNet3D-101,ac5-ResNet3D-101
0.4375,0.45833333333333337,0.6041666666666666,0.5208333333333334,0.5104166666666666,0.14583333333333334,0.20833333333333331,0.17708333333333331,0.17708333333333331,0.19791666666666669,0.21875,0.14583333333333334,0.15625,0.21875,0.16666666666666669,0.16666666666666669,0.16666666666666669,0.16666666666666669,0.16666666666666669,0.15625,0.36458333333333337,0.28125,0.36458333333333337,0.40625,0.34375,0.46875,0.38541666666666663,0.35416666666666663,0.16666666666666669,0.44791666666666663,0.15625,0.1875,0.17708333333333331,0.16666666666666669,0.28125,0.16666666666666669,0.2708333333333333,0.21875,0.15625,0.23958333333333331,0.5416666666666666,0.2604166666666667,0.47916666666666663,0.5729166666666666,0.5520833333333334


==> tablesv2/cross_kfold_ablation_merge_models_and_datasets/0000.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.2755103444,0.2304649745,0.2923334475,0.32048888839999995,0.2927277193,0.5238095238095238,0.4,0.6666666666666667,0.3492063492063492,0.5833333333333334,0.6507936507936507,0.5333333333333333,0.6666666666666667,0.5873015873015873,0.48333333333333334,0.4761904761904762,0.38333333333333336,0.19047619047619047,0.4603174603174603,0.08333333333333334,0.2185755989,0.3011336352,0.24660175590000002,0.26458471570000003,0.24137190530000002,0.2978911627,0.3001786315,0.29899239569999997,0.306103435,0.3012535745,0.7936507936507937,0.8666666666666667,0.8412698412698413,0.8888888888888888,0.7166666666666667,0.7301587301587301,0.9166666666666667,0.8253968253968255,0.873015873015873,0.7666666666666667,0.4761904761904762,0.5,0.5555555555555556,0.41269841269841273,0.48333333333333334,0.27191494,0.1668338643,0.19876743909999997,0.2778850202,0.26271299989999997,0.48484848484848486,0.36111111111111116,0.21875,0.3125,0.2571428571428572,0.48484848484848486,0.4444444444444444,0.375,0.5,0.22857142857142856,0.30303030303030304,0.1388888888888889,0.15625,0.21875,0.11428571428571428,0.1273480722,0.1747821733,0.2571102379,0.1665761313,0.2427903835,0.203240199,0.21230552060000002,0.1942315671,0.1948989434,0.21514811309999998,0.48484848484848486,0.4444444444444444,0.40625,0.5,0.4,0.48484848484848486,0.36111111111111116,0.375,0.53125,0.37142857142857144,0.36363636363636365,0.3055555555555556,0.15625,0.34375,0.17142857142857143,0.2005246265,0.20045252009999998,0.20158075579999998,0.20164988869999997,0.2004873282,0.45212765957446804,0.6140350877192983,0.6089385474860335,0.6123595505617978,0.5371428571428571,0.6329787234042553,0.6666666666666667,0.7039106145251397,0.6573033707865169,0.44,0.4042553191489362,0.6140350877192983,0.6927374301675978,0.34269662921348315,0.56,0.23353033029999998,0.1818915217,0.1864770279,0.1836726993,0.2141941621,0.1452858826,0.1901828695,0.1023928281,0.2016861505,0.1665111745,0.7925531914893617,0.8070175438596492,0.8379888268156425,0.8258426966292134,0.7714285714285714,0.7074468085106383,0.8304093567251463,0.8435754189944135,0.8258426966292134,0.8,0.46808510638297873,0.5497076023391813,0.5363128491620112,0.44943820224719105,0.5371428571428571,0.2264975248,0.1531470053,0.2402210183,0.0962109083,0.2011163438,0.39583333333333337,0.34375,0.41666666666666663,0.35416666666666663,0.44791666666666663,0.47916666666666663,0.46875,0.42708333333333337,0.5625,0.4375,0.4375,0.39583333333333337,0.375,0.53125,0.15625,0.2122895011,0.18668092909999998,0.2115172946,0.1775473328,0.1715612389,0.21625545549999997,0.197901852,0.1785757138,0.1284573816,0.2034322911,0.6770833333333333,0.7083333333333333,0.7604166666666667,0.7395833333333333,0.65625,0.6041666666666666,0.6666666666666667,0.6041666666666666,0.6145833333333334,0.5208333333333334,0.36458333333333337,0.32291666666666663,0.3020833333333333,0.40625,0.375


==> tablesv2/cross_kfold_ablation_merge_models_and_datasets/0001.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.24734569820000002,0.2774224088,0.279137319,0.2651178774,0.2672853616,0.15873015873015872,0.33333333333333337,0.3492063492063492,0.6031746031746031,0.41666666666666663,0.6825396825396826,0.5666666666666667,0.6507936507936507,0.7301587301587301,0.4,0.6349206349206349,0.2833333333333333,0.15873015873015872,0.4444444444444444,0.21666666666666667,0.25665402,0.2726839711,0.2785566124,0.27979441860000004,0.2543744699,0.2698412698412698,0.25,0.2698412698412698,0.28571428571428575,0.26666666666666666,0.746031746031746,0.6833333333333332,0.9206349206349206,0.7301587301587301,0.7166666666666667,0.5714285714285715,0.9166666666666667,0.7619047619047619,0.8095238095238095,0.7333333333333333,0.42857142857142855,0.5166666666666666,0.5714285714285715,0.4603174603174603,0.6,0.30447381149999997,0.1691175522,0.2583346361,0.0753842358,0.2019362645,0.2121212121212121,0.3055555555555556,0.21875,0.3125,0.17142857142857143,0.30303030303030304,0.4444444444444444,0.34375,0.53125,0.3142857142857143,0.30303030303030304,0.19444444444444442,0.28125,0.1875,0.2571428571428572,0.2397673584,0.23621299059999998,0.1531986892,0.2191039666,0.24403299520000002,0.2727272727272727,0.2777777777777778,0.09375,0.25,0.14285714285714288,0.48484848484848486,0.5555555555555556,0.6875,0.4375,0.6285714285714286,0.3939393939393939,0.33333333333333337,0.40625,0.5,0.42857142857142855,0.2121212121212121,0.36111111111111116,0.40625,0.25,0.3142857142857143,0.21207321960000003,0.20691663200000002,0.2251624509,0.2197843543,0.2228288431,0.4148936170212766,0.5672514619883041,0.547486033519553,0.3258426966292135,0.68,0.6117021276595744,0.6198830409356725,0.7150837988826815,0.6292134831460674,0.41714285714285715,0.45744680851063824,0.6842105263157895,0.6368715083798883,0.3089887640449438,0.5885714285714285,0.2679505607,0.2141924325,0.2170486,0.2196214545,0.22805412220000001,0.18456447369999998,0.17731976370000002,0.1947934228,0.1895637778,0.16658246200000001,0.6276595744680852,0.7017543859649124,0.8826815642458101,0.7584269662921348,0.7371428571428571,0.6223404255319148,0.8245614035087719,0.8212290502793296,0.6910112359550561,0.7657142857142857,0.45212765957446804,0.5672514619883041,0.6424581005586592,0.3820224719101124,0.56,0.220975918,0.22085176839999998,0.1931940291,0.2128577925,0.188782662,0.3125,0.2708333333333333,0.17708333333333331,0.16666666666666669,0.2604166666666667,0.5,0.47916666666666663,0.48958333333333337,0.5833333333333334,0.41666666666666663,0.44791666666666663,0.32291666666666663,0.46875,0.6041666666666666,0.16666666666666669,0.2357666196,0.2218470923,0.1993228631,0.1835547141,0.1958243109,0.1866158697,0.1705751211,0.1516954788,0.18518334029999997,0.1687217401,0.5520833333333334,0.5625,0.8229166666666667,0.6666666666666667,0.59375,0.35416666666666663,0.6666666666666667,0.53125,0.59375,0.5833333333333334,0.375,0.375,0.33333333333333337,0.34375,0.35416666666666663


==> tablesv2/cross_kfold_ablation_merge_models_and_datasets/0010.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.2922457979,0.21926956239999998,0.17913490329999998,0.2891774864,0.2635631309,0.31746031746031744,0.18333333333333332,0.4444444444444444,0.28571428571428575,0.21666666666666667,0.5396825396825397,0.7166666666666667,0.7619047619047619,0.6507936507936507,0.08333333333333334,0.4920634920634921,0.2333333333333333,0.2222222222222222,0.07936507936507936,0.21666666666666667,0.28211987369999997,0.2600468875,0.2586663067,0.2325478293,0.2328306027,0.28899463000000003,0.2925125031,0.28635763319999996,0.28476994520000004,0.2861283529,0.8571428571428571,0.6333333333333333,0.6825396825396826,0.42857142857142855,0.7333333333333333,0.8571428571428571,0.9166666666666667,0.873015873015873,0.6190476190476191,0.7666666666666667,0.4761904761904762,0.43333333333333335,0.41269841269841273,0.42857142857142855,0.5166666666666666,0.2310183038,0.2371242311,0.2024195807,0.1928271651,0.2933471337,0.18181818181818182,0.2222222222222222,0.09375,0.25,0.28571428571428575,0.2727272727272727,0.19444444444444442,0.09375,0.25,0.17142857142857143,0.24242424242424243,0.027777777777777776,0.28125,0.125,0.2571428571428572,0.28968824390000003,0.1542843254,0.1373249652,0.253612841,0.1863957745,0.2324331096,0.1990223525,0.29328135580000003,0.2694741109,0.1888219647,0.2727272727272727,0.1388888888888889,0.25,0.3125,0.28571428571428575,0.36363636363636365,0.2777777777777778,0.25,0.3125,0.22857142857142856,0.18181818181818182,0.33333333333333337,0.21875,0.28125,0.2,0.1807221379,0.1743299814,0.17910902499999998,0.1797677915,0.207488105,0.1914893617021277,0.2046783625730994,0.1899441340782123,0.17977528089887643,0.18857142857142858,0.2925531914893617,0.18128654970760233,0.1899441340782123,0.21348314606741575,0.11428571428571428,0.2393617021276596,0.14035087719298245,0.1564245810055866,0.1292134831460674,0.19428571428571428,0.1724806391,0.2030883525,0.18334182219999998,0.1738569654,0.2040492208,0.152564222,0.1451234608,0.158913797,0.1647209094,0.2052707471,0.23404255319148937,0.28654970760233917,0.35754189944134074,0.20786516853932585,0.3942857142857143,0.324468085106383,0.32748538011695905,0.41340782122905023,0.20786516853932585,0.3142857142857143,0.16489361702127658,0.2222222222222222,0.17877094972067037,0.2359550561797753,0.2914285714285714,0.18341824909999999,0.1815804613,0.1820939928,0.152862325,0.26532878579999997,0.16666666666666669,0.17708333333333331,0.16666666666666669,0.16666666666666669,0.15625,0.2708333333333333,0.19791666666666669,0.1875,0.15625,0.16666666666666669,0.23958333333333331,0.16666666666666669,0.17708333333333331,0.16666666666666669,0.16666666666666669,0.2038134681,0.13315980160000002,0.2186431773,0.18905662199999998,0.17343343090000002,0.1932678895,0.1943277343,0.18326301279999999,0.18522635480000002,0.19162340530000002,0.21875,0.21875,0.3020833333333333,0.21875,0.2604166666666667,0.2916666666666667,0.34375,0.44791666666666663,0.22916666666666669,0.23958333333333331,0.20833333333333331,0.23958333333333331,0.22916666666666669,0.1875,0.20833333333333331


==> tablesv2/cross_kfold_ablation_merge_models_and_datasets/1000.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.9365079365079364,0.9166666666666667,0.9523809523809524,0.9206349206349206,0.9166666666666667,0.873015873015873,0.8666666666666667,0.9206349206349206,0.9365079365079364,0.8333333333333333,0.8095238095238095,0.9666666666666667,0.9841269841269842,0.9365079365079364,0.5833333333333334,0.7936507936507937,0.7333333333333333,0.9841269841269842,0.9365079365079364,0.4666666666666666,0.8571428571428571,0.85,0.8412698412698413,0.9047619047619048,0.8666666666666667,0.9206349206349206,0.9333333333333332,0.9206349206349206,0.8571428571428571,0.8166666666666668,0.8412698412698413,0.9166666666666667,0.873015873015873,0.873015873015873,0.8333333333333333,0.7777777777777777,0.8833333333333333,0.8095238095238095,0.8253968253968255,0.7666666666666667,0.9365079365079364,0.9166666666666667,0.9523809523809524,0.9523809523809524,0.95,0.6060606060606061,0.6666666666666667,0.5625,0.6875,0.8571428571428571,0.7878787878787878,0.6666666666666667,0.1875,0.625,0.7142857142857143,0.5151515151515151,0.5833333333333334,0.6875,0.6875,0.6,0.36363636363636365,0.5277777777777778,0.71875,0.53125,0.3142857142857143,0.6060606060606061,0.6111111111111112,0.46875,0.59375,0.5714285714285715,0.6363636363636364,0.6111111111111112,0.53125,0.59375,0.6857142857142857,0.6060606060606061,0.6388888888888888,0.65625,0.53125,0.7428571428571429,0.5454545454545454,0.36111111111111116,0.5,0.53125,0.45714285714285713,0.5757575757575758,0.6388888888888888,0.53125,0.625,0.8571428571428571,0.8670212765957447,0.9356725146198831,0.8938547486033519,0.9044943820224719,0.9142857142857143,0.8563829787234043,0.8713450292397661,0.22905027932960895,0.853932584269663,0.8914285714285713,0.8138297872340425,0.9005847953216375,0.8715083798882682,0.8707865168539325,0.6228571428571429,0.7606382978723404,0.8362573099415205,0.9106145251396649,0.8033707865168539,0.7714285714285714,0.7712765957446809,0.8888888888888888,0.8435754189944135,0.8033707865168539,0.8685714285714287,0.7978723404255319,0.9181286549707601,0.8715083798882682,0.7865168539325843,0.8914285714285713,0.8404255319148937,0.8771929824561404,0.8938547486033519,0.8202247191011236,0.8342857142857143,0.7872340425531915,0.8245614035087719,0.776536312849162,0.7471910112359551,0.8285714285714286,0.8617021276595744,0.8830409356725145,0.9385474860335195,0.8820224719101124,0.92,0.7708333333333333,0.7916666666666667,0.7604166666666667,0.8125,0.8020833333333333,0.6666666666666667,0.75,0.2604166666666667,0.8333333333333333,0.7604166666666667,0.6875,0.71875,0.6875,0.7916666666666667,0.53125,0.53125,0.2916666666666667,0.7916666666666667,0.84375,0.16666666666666669,0.625,0.6875,0.65625,0.7604166666666667,0.6041666666666666,0.65625,0.6770833333333333,0.6770833333333333,0.7291666666666667,0.7083333333333333,0.7395833333333333,0.7083333333333333,0.7291666666666667,0.8229166666666667,0.7395833333333333,0.5833333333333334,0.6354166666666666,0.6666666666666667,0.5416666666666666,0.59375,0.8229166666666667,0.6979166666666667,0.8333333333333333,0.8854166666666667,0.8125


==> tablesv2/cross_kfold_ablation_merge_models_and_datasets/1001.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.9047619047619048,0.9166666666666667,1.0,0.9206349206349206,0.95,0.7619047619047619,0.7833333333333333,0.9047619047619048,0.9523809523809524,0.8666666666666667,0.873015873015873,0.9333333333333332,0.9365079365079364,0.8888888888888888,0.7,0.9047619047619048,0.9333333333333332,0.746031746031746,0.873015873015873,0.35,0.9047619047619048,0.8333333333333333,0.8412698412698413,0.9047619047619048,0.8833333333333333,0.9206349206349206,0.9333333333333332,0.9047619047619048,0.873015873015873,0.8,0.8412698412698413,0.9166666666666667,0.873015873015873,0.873015873015873,0.8166666666666668,0.8253968253968255,0.8833333333333333,0.873015873015873,0.8253968253968255,0.8833333333333333,0.9365079365079364,0.9666666666666667,0.9682539682539683,0.9523809523809524,0.9333333333333332,0.7272727272727273,0.7222222222222223,0.625,0.59375,0.7714285714285714,0.45454545454545453,0.5555555555555556,0.46875,0.65625,0.8,0.6666666666666667,0.7222222222222223,0.625,0.53125,0.4857142857142857,0.696969696969697,0.6388888888888888,0.4375,0.4375,0.28571428571428575,0.5757575757575758,0.5833333333333334,0.5,0.65625,0.6,0.6666666666666667,0.5833333333333334,0.59375,0.53125,0.6285714285714286,0.6627727622,0.6196898543,0.5725239824,0.6243539415,0.7287910596,0.4242424242424242,0.5,0.46875,0.5625,0.6285714285714286,0.5454545454545454,0.6666666666666667,0.71875,0.59375,0.7714285714285714,0.8936170212765957,0.9181286549707601,0.9329608938547486,0.8764044943820225,0.9257142857142857,0.6914893617021276,0.8479532163742689,0.8435754189944135,0.8146067415730337,0.9257142857142857,0.8297872340425532,0.8947368421052632,0.8659217877094971,0.7921348314606742,0.7257142857142856,0.2180851063829787,0.8771929824561404,0.8268156424581005,0.8426966292134831,0.49142857142857144,0.7712765957446809,0.8713450292397661,0.8770949720670391,0.797752808988764,0.8971428571428571,0.8138297872340425,0.8947368421052632,0.8715083798882682,0.8258426966292134,0.92,0.8404255319148937,0.8771929824561404,0.8938547486033519,0.8258426966292134,0.8342857142857143,0.8191489361702128,0.8187134502923976,0.8212290502793296,0.8370786516853933,0.8114285714285714,0.8457446808510639,0.8713450292397661,0.9050279329608938,0.8707865168539325,0.9257142857142857,0.7708333333333333,0.78125,0.78125,0.8333333333333333,0.7291666666666667,0.5625,0.7395833333333333,0.6770833333333333,0.7916666666666667,0.75,0.7708333333333333,0.6979166666666667,0.78125,0.75,0.5833333333333334,0.6666666666666667,0.65625,0.41666666666666663,0.8229166666666667,0.33333333333333337,0.6770833333333333,0.65625,0.6145833333333334,0.8020833333333333,0.75,0.6875,0.6875,0.6875,0.78125,0.71875,0.7395833333333333,0.71875,0.7395833333333333,0.8229166666666667,0.71875,0.6145833333333334,0.65625,0.7291666666666667,0.65625,0.6041666666666666,0.7395833333333333,0.7708333333333333,0.7708333333333333,0.84375,0.8229166666666667


==> tablesv2/cross_kfold_ablation_merge_models_and_datasets/1010.csv <==
ac1-VGG16-lstm-CK,ac2-VGG16-lstm-CK,ac3-VGG16-lstm-CK,ac4-VGG16-lstm-CK,ac5-VGG16-lstm-CK,ac1-Inceptionv3-lstm-CK,ac2-Inceptionv3-lstm-CK,ac3-Inceptionv3-lstm-CK,ac4-Inceptionv3-lstm-CK,ac5-Inceptionv3-lstm-CK,ac1-ResNet18-lstm-CK,ac2-ResNet18-lstm-CK,ac3-ResNet18-lstm-CK,ac4-ResNet18-lstm-CK,ac5-ResNet18-lstm-CK,ac1-ResNet101-lstm-CK,ac2-ResNet101-lstm-CK,ac3-ResNet101-lstm-CK,ac4-ResNet101-lstm-CK,ac5-ResNet101-lstm-CK,ac1-C3D-CK,ac2-C3D-CK,ac3-C3D-CK,ac4-C3D-CK,ac5-C3D-CK,ac1-c3d-block-lstm-CK,ac2-c3d-block-lstm-CK,ac3-c3d-block-lstm-CK,ac4-c3d-block-lstm-CK,ac5-c3d-block-lstm-CK,ac1-I3D-CK,ac2-I3D-CK,ac3-I3D-CK,ac4-I3D-CK,ac5-I3D-CK,ac1-ResNet3D-18-CK,ac2-ResNet3D-18-CK,ac3-ResNet3D-18-CK,ac4-ResNet3D-18-CK,ac5-ResNet3D-18-CK,ac1-ResNet3D-101-CK,ac2-ResNet3D-101-CK,ac3-ResNet3D-101-CK,ac4-ResNet3D-101-CK,ac5-ResNet3D-101-CK,ac1-VGG16-lstm-MMI,ac2-VGG16-lstm-MMI,ac3-VGG16-lstm-MMI,ac4-VGG16-lstm-MMI,ac5-VGG16-lstm-MMI,ac1-Inceptionv3-lstm-MMI,ac2-Inceptionv3-lstm-MMI,ac3-Inceptionv3-lstm-MMI,ac4-Inceptionv3-lstm-MMI,ac5-Inceptionv3-lstm-MMI,ac1-ResNet18-lstm-MMI,ac2-ResNet18-lstm-MMI,ac3-ResNet18-lstm-MMI,ac4-ResNet18-lstm-MMI,ac5-ResNet18-lstm-MMI,ac1-ResNet101-lstm-MMI,ac2-ResNet101-lstm-MMI,ac3-ResNet101-lstm-MMI,ac4-ResNet101-lstm-MMI,ac5-ResNet101-lstm-MMI,ac1-C3D-MMI,ac2-C3D-MMI,ac3-C3D-MMI,ac4-C3D-MMI,ac5-C3D-MMI,ac1-c3d-block-lstm-MMI,ac2-c3d-block-lstm-MMI,ac3-c3d-block-lstm-MMI,ac4-c3d-block-lstm-MMI,ac5-c3d-block-lstm-MMI,ac1-I3D-MMI,ac2-I3D-MMI,ac3-I3D-MMI,ac4-I3D-MMI,ac5-I3D-MMI,ac1-ResNet3D-18-MMI,ac2-ResNet3D-18-MMI,ac3-ResNet3D-18-MMI,ac4-ResNet3D-18-MMI,ac5-ResNet3D-18-MMI,ac1-ResNet3D-101-MMI,ac2-ResNet3D-101-MMI,ac3-ResNet3D-101-MMI,ac4-ResNet3D-101-MMI,ac5-ResNet3D-101-MMI,ac1-VGG16-lstm-MUG,ac2-VGG16-lstm-MUG,ac3-VGG16-lstm-MUG,ac4-VGG16-lstm-MUG,ac5-VGG16-lstm-MUG,ac1-Inceptionv3-lstm-MUG,ac2-Inceptionv3-lstm-MUG,ac3-Inceptionv3-lstm-MUG,ac4-Inceptionv3-lstm-MUG,ac5-Inceptionv3-lstm-MUG,ac1-ResNet18-lstm-MUG,ac2-ResNet18-lstm-MUG,ac3-ResNet18-lstm-MUG,ac4-ResNet18-lstm-MUG,ac5-ResNet18-lstm-MUG,ac1-ResNet101-lstm-MUG,ac2-ResNet101-lstm-MUG,ac3-ResNet101-lstm-MUG,ac4-ResNet101-lstm-MUG,ac5-ResNet101-lstm-MUG,ac1-C3D-MUG,ac2-C3D-MUG,ac3-C3D-MUG,ac4-C3D-MUG,ac5-C3D-MUG,ac1-c3d-block-lstm-MUG,ac2-c3d-block-lstm-MUG,ac3-c3d-block-lstm-MUG,ac4-c3d-block-lstm-MUG,ac5-c3d-block-lstm-MUG,ac1-I3D-MUG,ac2-I3D-MUG,ac3-I3D-MUG,ac4-I3D-MUG,ac5-I3D-MUG,ac1-ResNet3D-18-MUG,ac2-ResNet3D-18-MUG,ac3-ResNet3D-18-MUG,ac4-ResNet3D-18-MUG,ac5-ResNet3D-18-MUG,ac1-ResNet3D-101-MUG,ac2-ResNet3D-101-MUG,ac3-ResNet3D-101-MUG,ac4-ResNet3D-101-MUG,ac5-ResNet3D-101-MUG,ac1-VGG16-lstm-OULU,ac2-VGG16-lstm-OULU,ac3-VGG16-lstm-OULU,ac4-VGG16-lstm-OULU,ac5-VGG16-lstm-OULU,ac1-Inceptionv3-lstm-OULU,ac2-Inceptionv3-lstm-OULU,ac3-Inceptionv3-lstm-OULU,ac4-Inceptionv3-lstm-OULU,ac5-Inceptionv3-lstm-OULU,ac1-ResNet18-lstm-OULU,ac2-ResNet18-lstm-OULU,ac3-ResNet18-lstm-OULU,ac4-ResNet18-lstm-OULU,ac5-ResNet18-lstm-OULU,ac1-ResNet101-lstm-OULU,ac2-ResNet101-lstm-OULU,ac3-ResNet101-lstm-OULU,ac4-ResNet101-lstm-OULU,ac5-ResNet101-lstm-OULU,ac1-C3D-OULU,ac2-C3D-OULU,ac3-C3D-OULU,ac4-C3D-OULU,ac5-C3D-OULU,ac1-c3d-block-lstm-OULU,ac2-c3d-block-lstm-OULU,ac3-c3d-block-lstm-OULU,ac4-c3d-block-lstm-OULU,ac5-c3d-block-lstm-OULU,ac1-I3D-OULU,ac2-I3D-OULU,ac3-I3D-OULU,ac4-I3D-OULU,ac5-I3D-OULU,ac1-ResNet3D-18-OULU,ac2-ResNet3D-18-OULU,ac3-ResNet3D-18-OULU,ac4-ResNet3D-18-OULU,ac5-ResNet3D-18-OULU,ac1-ResNet3D-101-OULU,ac2-ResNet3D-101-OULU,ac3-ResNet3D-101-OULU,ac4-ResNet3D-101-OULU,ac5-ResNet3D-101-OULU
0.8571428571428571,0.9,0.9523809523809524,0.9841269841269842,0.95,0.8253968253968255,0.8166666666666668,0.8412698412698413,0.09523809523809523,0.16666666666666669,0.8571428571428571,0.9666666666666667,0.9682539682539683,0.9523809523809524,0.13333333333333333,0.8412698412698413,0.25,0.20634920634920637,0.19047619047619047,0.26666666666666666,0.8888888888888888,0.8166666666666668,0.8571428571428571,0.9047619047619048,0.8166666666666668,0.9047619047619048,0.85,0.9047619047619048,0.28571428571428575,0.9,0.8571428571428571,0.85,0.873015873015873,0.8888888888888888,0.8666666666666667,0.7777777777777777,0.8666666666666667,0.873015873015873,0.8095238095238095,0.7666666666666667,0.9206349206349206,0.95,0.9523809523809524,0.8571428571428571,0.9666666666666667,0.36363636363636365,0.5277777777777778,0.34375,0.34375,0.5142857142857143,0.15151515151515152,0.2222222222222222,0.1875,0.15625,0.05714285714285714,0.09090909090909091,0.08333333333333334,0.0625,0.15625,0.14285714285714288,0.2727272727272727,0.2777777777777778,0.1875,0.15625,0.2571428571428572,0.33333333333333337,0.2222222222222222,0.3125,0.4375,0.3142857142857143,0.3939393939393939,0.5833333333333334,0.3125,0.25,0.5142857142857143,0.12121212121212122,0.2777777777777778,0.25,0.21875,0.11428571428571428,0.18181818181818182,0.3055555555555556,0.1875,0.09375,0.2,0.45454545454545453,0.2777777777777778,0.3125,0.25,0.5142857142857143,0.6170212765957447,0.6842105263157895,0.5363128491620112,0.5842696629213483,0.56,0.1702127659574468,0.15204678362573099,0.17318435754189945,0.12359550561797754,0.20571428571428574,0.14361702127659576,0.13450292397660818,0.17877094972067037,0.1910112359550562,0.15428571428571428,0.18085106382978722,0.1929824561403509,0.17877094972067037,0.17977528089887643,0.19428571428571428,0.39361702127659576,0.34502923976608185,0.5921787709497207,0.5786516853932584,0.32,0.39893617021276595,0.52046783625731,0.41340782122905023,0.1910112359550562,0.4685714285714285,0.22872340425531912,0.1286549707602339,0.16759776536312848,0.16853932584269665,0.16571428571428573,0.18085106382978722,0.21637426900584797,0.22905027932960895,0.1348314606741573,0.21714285714285717,0.7127659574468085,0.2807017543859649,0.5139664804469274,0.5393258426966292,0.5371428571428571,0.4375,0.45833333333333337,0.6041666666666666,0.5208333333333334,0.5104166666666666,0.14583333333333334,0.20833333333333331,0.17708333333333331,0.17708333333333331,0.19791666666666669,0.21875,0.14583333333333334,0.15625,0.21875,0.16666666666666669,0.16666666666666669,0.16666666666666669,0.16666666666666669,0.16666666666666669,0.15625,0.36458333333333337,0.28125,0.36458333333333337,0.40625,0.34375,0.46875,0.38541666666666663,0.35416666666666663,0.16666666666666669,0.44791666666666663,0.15625,0.1875,0.17708333333333331,0.16666666666666669,0.28125,0.16666666666666669,0.2708333333333333,0.21875,0.15625,0.23958333333333331,0.5416666666666666,0.2604166666666667,0.47916666666666663,0.5729166666666666,0.5520833333333334

